Scalable and Interpretable Identification of Minimal Undesignable RNA Structure Motifs with Rotational Invariance

RNA design aims to find a sequence that folds with highest probability into a designated target structure. However, certain structures are undesignable, meaning no sequence can fold into the target structure under the default (Turner) RNA folding model. Understanding the specific local structures (i.e., "motifs") that contribute to undesignability is crucial for refining RNA folding models and determining the limits of RNA designability. Despite its importance, this problem has received very little attention, and previous efforts are neither scalable nor interpretable. We develop a new theoretical framework for motif (un-)designability, and design scalable and interpretable algorithms to identify minimal undesignable motifs within a given RNA secondary structure. Our approach establishes motif undesignability by searching for rival motifs, rather than exhaustively enumerating all (partial) sequences that could potentially fold into the motif. Furthermore, we exploit rotational invariance in RNA structures to detect, group, and reuse equivalent motifs and to construct a database of unique minimal undesignable motifs. To achieve that, we propose a loop-pair graph representation for motifs and a recursive graph isomorphism algorithm for motif equivalence. Our algorithms successfully identify 24 unique minimal undesignable motifs among 18 undesignable puzzles from the Eterna100 benchmark. Surprisingly, we also find over 350 unique minimal undesignable motifs and 663 undesignable native structures in the ArchiveII dataset, drawn from a diverse set of RNA families. Our source code is available at https://github.com/shanry/RNA-Undesign and our web server is available at http://linearfold.org/motifs.

==> figs/fa.txt <==
eterna_50_ymotif1_mode0_angle50.pdf
eterna_52_motif1_mode0_angle45.pdf
eterna_52_ymotif1_mode0_angle-5.pdf
eterna_52_ymotif2_mode0_angle-5.pdf
eterna_57_ymotif1_mode0_angle60.pdf
eterna_57_ymotif2_mode0_angle60.pdf
eterna_57_ymotif3_mode0_angle60.pdf
eterna_60_ymotif1_mode0_angle40.pdf
eterna_67_ymotif1_mode0_angle30.pdf
eterna_72_ymotif1_mode0_angle25.pdf
eterna_78_ymotif1_mode0_angle60.pdf
eterna_80_ymotif1_mode0_angle30.pdf
eterna_81_ymotif1_mode0_angle40.pdf
eterna_86_ymotif1_mode0_angle40.pdf
eterna_86_ymotif2_mode0_angle40.pdf
eterna_86_ymotif3_mode0_angle40.pdf
eterna_87_ymotif1_mode0_angle130.pdf
eterna_88_ymotif1_mode0_angle5.pdf
eterna_90_ymotif1_mode0_angle40.pdf
eterna_90_ymotif2_mode0_angle40.pdf
eterna_91_ymotif1_mode0_angle15.pdf
eterna_91_ymotif2_mode0_angle15.pdf
eterna_91_ymotif3_mode0_angle15.pdf
eterna_96_ymotif1_mode0_angle135.pdf
eterna_96_ymotif2_mode0_angle135.pdf
eterna_96_ymotif3_mode0_angle135.pdf
eterna_96_ymotif4_mode0_angle135.pdf
eterna_96_ymotif5_mode0_angle135.pdf
eterna_96_ymotif6_mode0_angle135.pdf
eterna_96_ymotif7_mode0_angle135.pdf
eterna_96_ymotif8_mode0_angle135.pdf
eterna_99_ymotif1_mode0_angle15.pdf


==> figs/miny_eterna_rotated/fb.txt <==
eterna_50_ymotif1_mode0_angle50.pdf
eterna_52_ymotif1_mode0_angle-5.pdf
eterna_52_ymotif2_mode0_angle-5.pdf
eterna_57_ymotif1_mode0_angle60.pdf
eterna_57_ymotif2_mode0_angle60.pdf
eterna_57_ymotif3_mode0_angle60.pdf
eterna_60_ymotif1_mode0_angle40.pdf
eterna_67_ymotif1_mode0_angle30.pdf
eterna_72_ymotif1_mode0_angle25.pdf
eterna_78_ymotif1_mode0_angle60.pdf
eterna_80_ymotif1_mode0_angle30.pdf
eterna_81_ymotif1_mode0_angle40.pdf
eterna_86_ymotif1_mode0_angle40.pdf
eterna_86_ymotif2_mode0_angle40.pdf
eterna_86_ymotif3_mode0_angle40.pdf
eterna_87_ymotif1_mode0_angle130.pdf
eterna_88_ymotif1_mode0_angle5.pdf
eterna_90_ymotif1_mode0_angle40.pdf
eterna_90_ymotif2_mode0_angle40.pdf
eterna_91_ymotif1_mode0_angle15.pdf
eterna_91_ymotif2_mode0_angle15.pdf
eterna_91_ymotif3_mode0_angle15.pdf
eterna_96_ymotif1_mode0_angle135.pdf
eterna_96_ymotif2_mode0_angle135.pdf
eterna_96_ymotif3_mode0_angle135.pdf
eterna_96_ymotif4_mode0_angle135.pdf
eterna_96_ymotif5_mode0_angle135.pdf
eterna_96_ymotif6_mode0_angle135.pdf
eterna_96_ymotif7_mode0_angle135.pdf
eterna_96_ymotif8_mode0_angle135.pdf
eterna_99_ymotif1_mode0_angle15.pdf


==> figs/yao_paper_analysis/data/designable.short14.time.txt <==
output y_star: (.((...))..(...)..)
output constr: (??(...)???(...)??)
output result: UMFE
output timesc: 8.0363e-05
output y_star: (((.(...)....)).)
output constr: (???(...)???????)
output result: UMFE
output timesc: 5.9754e-05
output y_star: ((.(...))((...).).)
output constr: (??(...)??(...)???)
output result: UMFE
output timesc: 0.0741159
output y_star: (.(....(...)(...)).)
output constr: (??????(...)(...)??)
output result: UMFE
output timesc: 0.00307883
output y_star: (((...).)(.(...).).)
output constr: (?(...)????(...)???)
output result: UMFE
output timesc: 0.271482
output y_star: (.(.(.((...)).)))
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.000189397
output y_star: (.(.((.(...)))).)
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.000192323
output y_star: (..(...)..(...).(...).)
output constr: (??(...)??(...)?(...)?)
output result: UMFE
output timesc: 0.000439274
output y_star: (.(..(...).)(...)(...))
output constr: (????(...)??(...)(...))
output result: UMFE
output timesc: 0.0082899
output y_star: ((((...))(...)(...)(...)))
output constr: (??(...)?(...)(...)(...)?)
output result: UMFE
output timesc: 0.000222852
output y_star: (.((.(...))(...).))
output constr: (????(...)?(...)??)
output result: UMFE
output timesc: 0.0643008
output y_star: (.(.(...))..(...)(...))
output constr: (???(...)???(...)(...))
output result: UMFE
output timesc: 0.00116676
output y_star: ((((...).)...).)
output constr: (??(...)???????)
output result: UMFE
output timesc: 0.00370405
output y_star: (.(.((...)(...)).).)
output constr: (????(...)(...)????)
output result: UMFE
output timesc: 0.294259
output y_star: ((...)((...))((...))(...))
output constr: ((...)?(...)??(...)?(...))
output result: UMFE
output timesc: 0.000826873
output y_star: ((...)....(...).(...))
output constr: ((...)????(...)?(...))
output result: UMFE
output timesc: 0.000118319
output y_star: (((.(.(...)))))
output constr: (?????(...)???)
output result: UMFE
output timesc: 0.000151936
output y_star: (((...).)(.(...).))
output constr: (?(...)????(...)??)
output result: UMFE
output timesc: 0.0687402
output y_star: ((...)..(..(...).).)
output constr: ((...)?????(...)???)
output result: UMFE
output timesc: 0.00526769
output y_star: ((((...).))(...)(...).)
output constr: (??(...)???(...)(...)?)
output result: UMFE
output timesc: 0.000155762
output y_star: ((.(.....)..))
output constr: (????????????)
output result: UMFE
output timesc: 0.0574273
output y_star: ((.((...)..)..).)
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.178464
output y_star: ((...).(...)(.(...).))
output constr: ((...)?(...)??(...)??)
output result: UMFE
output timesc: 0.014103
output y_star: (.(.(.(...).))..)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.198194
output y_star: (.(...).((.(...))))
output constr: (?(...)????(...)??)
output result: UMFE
output timesc: 0.000155747
output y_star: ((.(...))(...).(...).)
output constr: (??(...)?(...)?(...)?)
output result: UMFE
output timesc: 0.0016008
output y_star: ((...).(..(...).)..)
output constr: ((...)????(...)????)
output result: UMFE
output timesc: 0.00555032
output y_star: (((........)))
output constr: (????????????)
output result: UMFE
output timesc: 0.000132017
output y_star: ((((...))((...))).)
output constr: (??(...)??(...)???)
output result: UMFE
output timesc: 0.0672873
output y_star: ((.....(...)(...).))
output constr: (??????(...)(...)??)
output result: UMFE
output timesc: 7.5873e-05
output y_star: (.(((...)))(.(...)))
output constr: (???(...)????(...)?)
output result: UMFE
output timesc: 0.264893
output y_star: (.(((...))(...)(...)).)
output constr: (???(...)?(...)(...)??)
output result: UMFE
output timesc: 0.231314
output y_star: (((...)(...)...(...).))
output constr: (?(...)(...)???(...)??)
output result: UMFE
output timesc: 8.4059e-05
output y_star: (..(...).((...))(...).)
output constr: (??(...)??(...)?(...)?)
output result: UMFE
output timesc: 7.815e-05
output y_star: (.(...)((...)).(...)..)
output constr: (?(...)?(...)??(...)??)
output result: UMFE
output timesc: 6.3227e-05
output y_star: (((.......)).)
output constr: (????????????)
output result: UMFE
output timesc: 3.9406e-05
output y_star: ((.(...))(.(...).))
output constr: (??(...)???(...)??)
output result: UMFE
output timesc: 0.0799868
output y_star: ((...)(((...))).)
output constr: ((...)??????????)
output result: UMFE
output timesc: 8.4913e-05
output y_star: ((.(.((...)))..))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 3.10177
output y_star: ((...)......(...))
output constr: ((...)??????(...))
output result: UMFE
output timesc: 5.1982e-05
output y_star: ((.(..(...).))(...))
output constr: (?????(...)???(...))
output result: UMFE
output timesc: 0.0750159
output y_star: (((.....))..)
output constr: (???????????)
output result: UMFE
output timesc: 0.000126593
output y_star: (..(...).(((...))).)
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.000139439
output y_star: (.((...)((...).)(...)))
output constr: (??(...)?(...)??(...)?)
output result: UMFE
output timesc: 0.104436
output y_star: ((.((...).)(...)).)
output constr: (???(...)??(...)??)
output result: UMFE
output timesc: 0.0651952
output y_star: ((.(...))(...)(...))
output constr: (??(...)?(...)(...))
output result: UMFE
output timesc: 0.00148395
output y_star: (((.(...)))(...)(...).)
output constr: (???(...)??(...)(...)?)
output result: UMFE
output timesc: 0.000204203
output y_star: ((...)(...)(...)(.(...)))
output constr: ((...)(...)(...)??(...)?)
output result: UMFE
output timesc: 0.00161565
output y_star: ((((...))((...)).))
output constr: (??(...)??(...)???)
output result: UMFE
output timesc: 0.000198146
output y_star: (((....(...)))(...))
output constr: (??????(...)??(...))
output result: UMFE
output timesc: 0.00516789
output y_star: (((...)(...)(...)....))
output constr: (?(...)(...)(...)?????)
output result: UMFE
output timesc: 0.000193273
output y_star: ((((...))).(...)...)
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.000142513
output y_star: (.(.(.(...).)))
output constr: (?????(...)???)
output result: UMFE
output timesc: 0.000132189
output y_star: (.(...)(.(...))(...).)
output constr: (?(...)??(...)?(...)?)
output result: UMFE
output timesc: 0.00151139
output y_star: ((...).)
output constr: ((...)?)
output result: UMFE
output timesc: 0.000168693
output y_star: (.(...(.(...)).))
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.192423
output y_star: (.(...)((...))(...))
output constr: (?(...)?(...)?(...))
output result: UMFE
output timesc: 0.000118797
output y_star: ((.((...))(...)(...)))
output constr: (???(...)?(...)(...)?)
output result: UMFE
output timesc: 0.000117234
output y_star: ((.(..(...)).).)
output constr: (?????(...)????)
output result: UMFE
output timesc: 0.0440517
output y_star: (.(...)..(((...).)))
output constr: (?(...)????(...)???)
output result: UMFE
output timesc: 0.000143847
output y_star: (.((...)).(...).(...))
output constr: (??(...)??(...)?(...))
output result: UMFE
output timesc: 0.000143781
output y_star: (.(((...).(...))).)
output constr: (???(...)?(...)???)
output result: UMFE
output timesc: 0.000139474
output y_star: (.(.(...)....(...)))
output constr: (???(...)????(...)?)
output result: UMFE
output timesc: 0.00109558
output y_star: (.(...)(...)......)
output constr: (?(...)(...)??????)
output result: UMFE
output timesc: 0.000135711
output y_star: (..((.(...).).).)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.173498
output y_star: ((.(.((...))..)))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 6.24243
output y_star: (...((....)))
output constr: (???????????)
output result: UMFE
output timesc: 4.2314e-05
output y_star: ((.(.(...).).))
output constr: (????(...)????)
output result: UMFE
output timesc: 3.854e-05
output y_star: (.((...).)..)
output constr: (??(...)????)
output result: UMFE
output timesc: 0.0239267
output y_star: (..(....(...))..)
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.000171809
output y_star: ((((...)..))(...)(...))
output constr: (??(...)????(...)(...))
output result: UMFE
output timesc: 0.000207935
output y_star: (((((...)..))))
output constr: (???(...)?????)
output result: UMFE
output timesc: 0.000174701
output y_star: ((...)(((...))).(...).)
output constr: ((...)??(...)???(...)?)
output result: UMFE
output timesc: 0.000196095
output y_star: (((.(...).)(...)).)
output constr: (???(...)??(...)??)
output result: UMFE
output timesc: 0.0783917
output y_star: ((.(.(...)(...)).))
output constr: (????(...)(...)???)
output result: UMFE
output timesc: 0.0288905
output y_star: (..((..(...)..)))
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.000142716
output y_star: (.((.(...).)).)
output constr: (????(...)????)
output result: UMFE
output timesc: 0.000147186
output y_star: ((..(...).((...).)))
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.193274
output y_star: (.((...)..((...))))
output constr: (??(...)???(...)??)
output result: UMFE
output timesc: 0.0316195
output y_star: (((.(...)..)(...).))
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.43907
output y_star: ((...)((...).).((...)))
output constr: ((...)?(...)????(...)?)
output result: UMFE
output timesc: 0.209976
output y_star: ((...)((..((...)))))
output constr: ((...)?????(...)???)
output result: UMFE
output timesc: 9.8374e-05
output y_star: (..((...).).)
output constr: (???(...)???)
output result: UMFE
output timesc: 0.00649157
output y_star: ((....(...)...).)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.0291385
output y_star: ((((...)))(...))
output constr: (??(...)??(...))
output result: UMFE
output timesc: 0.000187555
output y_star: (((...))(...).(...))
output constr: (?(...)?(...)?(...))
output result: UMFE
output timesc: 0.000192694
output y_star: (((...)((...))).)
output constr: (?(...)?????????)
output result: UMFE
output timesc: 0.341683
output y_star: (((.(.(...).).)))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 4.556e-05
output y_star: ((((...)).(...)(...)).)
output constr: (??(...)??(...)(...)??)
output result: UMFE
output timesc: 0.0323407
output y_star: ((...)(...)..((...))(...))
output constr: ((...)(...)???(...)?(...))
output result: UMFE
output timesc: 0.000116502
output y_star: ((...)..(....).)
output constr: ((...)?????????)
output result: UMFE
output timesc: 0.458492
output y_star: ((.(...))..(...)...)
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.00132205
output y_star: ((((...))(...)...).)
output constr: (??(...)?(...)?????)
output result: UMFE
output timesc: 0.033312
output y_star: ((.(((...)))(...).))
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 0.000180406
output y_star: ((..(...)..))
output constr: (???????????)
output result: UMFE
output timesc: 0.831825
output y_star: ((..(...)...(...)))
output constr: (???(...)???(...)?)
output result: UMFE
output timesc: 4.7854e-05
output y_star: ((.(...)).(...)((...)))
output constr: (??(...)??(...)?(...)?)
output result: UMFE
output timesc: 0.182202
output y_star: (((...)((...))))
output constr: (?(...)????????)
output result: UMFE
output timesc: 0.108017
output y_star: (.((...))(...)..(...))
output constr: (??(...)?(...)??(...))
output result: UMFE
output timesc: 9.7357e-05
output y_star: (((..(...).))(...))
output constr: (????(...)???(...))
output result: UMFE
output timesc: 4.9418e-05
output y_star: (((...)).(....))
output constr: (?(...)????????)
output result: UMFE
output timesc: 1.4238
output y_star: ((((...).).....))
output constr: (??(...)????????)
output result: UMFE
output timesc: 6.9736e-05
output y_star: (((((...)))..))
output constr: (???(...)?????)
output result: UMFE
output timesc: 6.5712e-05
output y_star: ((((...)......)))
output constr: (??(...)????????)
output result: UMFE
output timesc: 5.6976e-05
output y_star: (.((.(...).).(...)))
output constr: (????(...)???(...)?)
output result: UMFE
output timesc: 0.296166
output y_star: ((...)(...)((...))(...)(...))
output constr: ((...)(...)?(...)?(...)(...))
output result: UMFE
output timesc: 0.000204283
output y_star: (.(.(...))((...).).)
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.046837
output y_star: (((..(...).(...))).)
output constr: (????(...)?(...)???)
output result: UMFE
output timesc: 0.000210876
output y_star: ((...(...)...))
output constr: (????(...)????)
output result: UMFE
output timesc: 0.000178517
output y_star: (((...))(...)((...)).)
output constr: (?(...)?(...)?(...)??)
output result: UMFE
output timesc: 0.000204434
output y_star: (..(..(...)..)..)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 2.89488
output y_star: (..((...))(...)(...)..)
output constr: (???(...)?(...)(...)??)
output result: UMFE
output timesc: 0.042487
output y_star: (.((...))...(...))
output constr: (??(...)????(...))
output result: UMFE
output timesc: 3.3909e-05
output y_star: ((...)(...)((...).))
output constr: ((...)(...)?(...)??)
output result: UMFE
output timesc: 0.00427437
output y_star: ((...).(((...)...)))
output constr: ((...)???(...)?????)
output result: UMFE
output timesc: 0.000147884
output y_star: ((...).(.(...)).(...))
output constr: ((...)???(...)??(...))
output result: UMFE
output timesc: 0.00657938
output y_star: ((...)(.(...).)(...)(...))
output constr: ((...)??(...)??(...)(...))
output result: UMFE
output timesc: 0.0144506
output y_star: (.((...)(...)....))
output constr: (??(...)(...)?????)
output result: UMFE
output timesc: 0.00100328
output y_star: (.(((...)).)(...)..)
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 1.09968
output y_star: (((.((...))))(...))
output constr: (????(...)???(...))
output result: UMFE
output timesc: 9.3088e-05
output y_star: ((.(...)))
output constr: (??(...)?)
output result: UMFE
output timesc: 5.0485e-05
output y_star: (((...).)((...))...)
output constr: (?(...)???(...)????)
output result: UMFE
output timesc: 0.0389818
output y_star: (.(...)(((...)))..)
output constr: (?(...)??(...)????)
output result: UMFE
output timesc: 6.4e-05
output y_star: ((...((...).)(...)))
output constr: (?????(...)??(...)?)
output result: UMFE
output timesc: 0.303567
output y_star: ((...)(...).(.(...)..))
output constr: ((...)(...)???(...)???)
output result: UMFE
output timesc: 0.00844667
output y_star: ((...)(...).((...).)..)
output constr: ((...)(...)??(...)????)
output result: UMFE
output timesc: 0.00110313
output y_star: ((...)(...)..(.(...).))
output constr: ((...)(...)????(...)??)
output result: UMFE
output timesc: 0.00330941
output y_star: (...(..(...)..).)
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.641472
output y_star: ((.(.....).).)
output constr: (????????????)
output result: UMFE
output timesc: 0.0281712
output y_star: ((..(....)..))
output constr: (????????????)
output result: UMFE
output timesc: 4.29505
output y_star: (((.(...)))((...).))
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 31.1489
output y_star: ((.(...).)(.(...)).)
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 0.413642
output y_star: (.(...)(...).(...)((...)))
output constr: (?(...)(...)?(...)?(...)?)
output result: UMFE
output timesc: 0.000119886
output y_star: ((.......))
output constr: (?????????)
output result: UMFE
output timesc: 4.5946e-05
output y_star: (.(...(...)..)(...))
output constr: (?????(...)???(...))
output result: UMFE
output timesc: 0.0467367
output y_star: (((((...)))(...)).)
output constr: (???(...)??(...)??)
output result: UMFE
output timesc: 0.0842888
output y_star: ((((...)..))((...)))
output constr: (??(...)?????(...)?)
output result: UMFE
output timesc: 8.9213e-05
output y_star: ((...)((...))(...)..)
output constr: ((...)?(...)?(...)??)
output result: UMFE
output timesc: 5.8518e-05
output y_star: ((...)(((...)))((...)))
output constr: ((...)??(...)???(...)?)
output result: UMFE
output timesc: 0.000113603
output y_star: (.(...).(...).((...).))
output constr: (?(...)?(...)??(...)??)
output result: UMFE
output timesc: 0.00145318
output y_star: (.((...)..((...)).))
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.165379
output y_star: (.(((...).(...).)).)
output constr: (???(...)?(...)????)
output result: UMFE
output timesc: 0.000110811
output y_star: (((.(...))(...).))
output constr: (???(...)?(...)??)
output result: UMFE
output timesc: 0.0423555
output y_star: ((...)(...).....(...))
output constr: ((...)(...)?????(...))
output result: UMFE
output timesc: 7.5815e-05
output y_star: (.(((.(...)))).)
output constr: (?????(...)????)
output result: UMFE
output timesc: 5.126e-05
output y_star: (.((.(.(...)))))
output constr: (??????(...)???)
output result: UMFE
output timesc: 4.7518e-05
output y_star: ((...)(...)...((...)).)
output constr: ((...)(...)????(...)??)
output result: UMFE
output timesc: 7.8985e-05
output y_star: (.(...).(.(...)).(...))
output constr: (?(...)???(...)??(...))
output result: UMFE
output timesc: 0.0120177
output y_star: (((...)).....(...).)
output constr: (?(...)??????(...)?)
output result: UMFE
output timesc: 0.000189272
output y_star: ((((...))(...).(...)))
output constr: (??(...)?(...)?(...)?)
output result: UMFE
output timesc: 0.000190381
output y_star: (.((...)..(...)..).)
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 0.0255342
output y_star: ((.((...)(...)(...).)))
output constr: (???(...)(...)(...)???)
output result: UMFE
output timesc: 0.179373
output y_star: ((...).(...)...((...)))
output constr: ((...)?(...)????(...)?)
output result: UMFE
output timesc: 8.0203e-05
output y_star: ((...)((...))...)
output constr: ((...)??????????)
output result: UMFE
output timesc: 7.5937e-05
output y_star: ((.........).)
output constr: (????????????)
output result: UMFE
output timesc: 0.000849188
output y_star: ((....(...)(...)))
output constr: (?????(...)(...)?)
output result: UMFE
output timesc: 0.00013548
output y_star: (...(.(...).)(...))
output constr: (?????(...)??(...))
output result: UMFE
output timesc: 0.00336318
output y_star: (.(...).((...).))
output constr: (?(...)??(...)??)
output result: UMFE
output timesc: 0.000978802
output y_star: ((...)(((...)))....)
output constr: ((...)??(...)??????)
output result: UMFE
output timesc: 0.000147625
output y_star: (.(...)..(..(...).))
output constr: (?(...)?????(...)??)
output result: UMFE
output timesc: 0.00793006
output y_star: ((...)((((...))..)))
output constr: ((...)???(...)?????)
output result: UMFE
output timesc: 0.000150144
output y_star: (..((..(...)(...))))
output constr: (??????(...)(...)??)
output result: UMFE
output timesc: 0.000141893
output y_star: ((.(...)...(...)).)
output constr: (??(...)???(...)??)
output result: UMFE
output timesc: 0.00102245
output y_star: (.(.(.(...)..)).)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.196307
output y_star: ((((...)..(...)(...))))
output constr: (??(...)??(...)(...)??)
output result: UMFE
output timesc: 6.2863e-05
output y_star: ((((...)).(...)...))
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 4.926e-05
output y_star: ((.((.(...))).).)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.435066
output y_star: ((.(...)..)..)
output constr: (??(...)?????)
output result: UMFE
output timesc: 0.0083632
output y_star: (.(.(...)..)(...)(...))
output constr: (???(...)???(...)(...))
output result: UMFE
output timesc: 0.00807041
output y_star: ((...).(...)(.(...)).)
output constr: ((...)?(...)??(...)??)
output result: UMFE
output timesc: 0.0015793
output y_star: ((...)(...)(...)(...)(...)(...))
output constr: ((...)(...)(...)(...)(...)(...))
output result: UMFE
output timesc: 0.000162436
output y_star: (..(...)(.(...))...)
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 0.000989575
output y_star: (.((...))(...)(...))
output constr: (??(...)?(...)(...))
output result: UMFE
output timesc: 0.000146545
output y_star: (..(...)((...).)...)
output constr: (??(...)?(...)?????)
output result: UMFE
output timesc: 0.00139004
output y_star: (.(..(...)..))
output constr: (????(...)???)
output result: UMFE
output timesc: 0.0371241
output y_star: ((...).((...))(...)(...).)
output constr: ((...)??(...)?(...)(...)?)
output result: UMFE
output timesc: 0.000155356
output y_star: (((...).(((...))).))
output constr: (?(...)???(...)????)
output result: UMFE
output timesc: 0.000168513
output y_star: ((((...)).(...).).)
output constr: (??(...)??(...)???)
output result: UMFE
output timesc: 0.0229817
output y_star: (.(...)....((...).))
output constr: (?(...)?????(...)??)
output result: UMFE
output timesc: 0.00117752
output y_star: ((...).....(...)...)
output constr: ((...)?????(...)???)
output result: UMFE
output timesc: 0.000137884
output y_star: (.(..((...).)(...)))
output constr: (?????(...)??(...)?)
output result: UMFE
output timesc: 0.256541
output y_star: ((...)(.(...).)..(...))
output constr: ((...)??(...)????(...))
output result: UMFE
output timesc: 0.00341461
output y_star: (.((.(...)(...)(...))))
output constr: (????(...)(...)(...)??)
output result: UMFE
output timesc: 0.000192558
output y_star: ((.((....))))
output constr: (???????????)
output result: UMFE
output timesc: 0.000181526
output y_star: ((...)...(....))
output constr: ((...)?????????)
output result: UMFE
output timesc: 0.111002
output y_star: ((...(...)(...)(...)).)
output constr: (????(...)(...)(...)??)
output result: UMFE
output timesc: 0.00126615
output y_star: ((...)(...)(...)(.(...)).)
output constr: ((...)(...)(...)??(...)??)
output result: UMFE
output timesc: 0.00135691
output y_star: ((((...)).)(...).)
output constr: (??(...)???(...)?)
output result: UMFE
output timesc: 0.0809802
output y_star: (.((.(...).)))
output constr: (????????????)
output result: UMFE
output timesc: 0.78042
output y_star: (.(...).(.(...))...)
output constr: (?(...)???(...)????)
output result: UMFE
output timesc: 0.00239195
output y_star: (.((.(...)(...).)))
output constr: (????(...)(...)???)
output result: UMFE
output timesc: 0.000452072
output y_star: (.......((...)))
output constr: (????????(...)?)
output result: UMFE
output timesc: 0.000443196
output y_star: (((...)).(...)(...).(...))
output constr: (?(...)??(...)(...)?(...))
output result: UMFE
output timesc: 0.000454474
output y_star: (.((((...)))))
output constr: (????(...)???)
output result: UMFE
output timesc: 0.000435852
output y_star: ((((...)))(...).(...))
output constr: (??(...)??(...)?(...))
output result: UMFE
output timesc: 0.000453567
output y_star: ((.(...).(...)((...))))
output constr: (??(...)?(...)?(...)??)
output result: UMFE
output timesc: 0.00066614
output y_star: (..(.((...)))(...))
output constr: (?????(...)??(...))
output result: UMFE
output timesc: 0.0031058
output y_star: ((.((...))..)(...))
output constr: (???(...)????(...))
output result: UMFE
output timesc: 0.125746
output y_star: (.......((...).))
output constr: (????????(...)??)
output result: UMFE
output timesc: 0.00129405
output y_star: (.(...)((...).)....)
output constr: (?(...)?(...)??????)
output result: UMFE
output timesc: 0.00110082
output y_star: (.(..((...)).(...)))
output constr: (?????(...)??(...)?)
output result: UMFE
output timesc: 0.470513
output y_star: (((((...).)))(...).)
output constr: (???(...)????(...)?)
output result: UMFE
output timesc: 5.9546e-05
output y_star: (..(((...).))(...))
output constr: (????(...)???(...))
output result: UMFE
output timesc: 7.5666e-05
output y_star: (.(...)...(...)..(...))
output constr: (?(...)???(...)??(...))
output result: UMFE
output timesc: 9.8642e-05
output y_star: (((...))((.(...))))
output constr: (?(...)????(...)??)
output result: UMFE
output timesc: 7.7802e-05
output y_star: (((((...)))((...))))
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 6.8232e-05
output y_star: (.(...)(.(...).))
output constr: (?(...)??(...)??)
output result: UMFE
output timesc: 0.0061071
output y_star: (.(.(...)((...)).).)
output constr: (???(...)?(...)????)
output result: UMFE
output timesc: 0.607813
output y_star: (..(((...)))..)
output constr: (????(...)????)
output result: UMFE
output timesc: 4.7339e-05
output y_star: ((.....(...)).)
output constr: (??????(...)??)
output result: UMFE
output timesc: 0.00393402
output y_star: (.(...).(...)(((...))))
output constr: (?(...)?(...)??(...)??)
output result: UMFE
output timesc: 0.000152354
output y_star: (.(.(...).....).)
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.0337114
output y_star: (...(...)(.(...)))
output constr: (???(...)??(...)?)
output result: UMFE
output timesc: 0.00202807
output y_star: ((.(...)..).....)
output constr: (??(...)????????)
output result: UMFE
output timesc: 0.00865683
output y_star: (.(((...))(...).))
output constr: (???(...)?(...)??)
output result: UMFE
output timesc: 0.0314633
output y_star: (((...))(...)....(...))
output constr: (?(...)?(...)????(...))
output result: UMFE
output timesc: 4.9906e-05
output y_star: (((...(...)(...))))
output constr: (?????(...)(...)??)
output result: UMFE
output timesc: 3.9634e-05
output y_star: (...(.(...)).)
output constr: (?????(...)??)
output result: UMFE
output timesc: 2.8413e-05
output y_star: (.((((...).)).))
output constr: (????(...)?????)
output result: UMFE
output timesc: 0.0287685
output y_star: ((...(...).(...)(...)))
output constr: (????(...)?(...)(...)?)
output result: UMFE
output timesc: 0.000144826
output y_star: ((...)..(((...).)))
output constr: ((...)????(...)???)
output result: UMFE
output timesc: 0.000149221
output y_star: (.(.(...)((...))(...)))
output constr: (???(...)?(...)?(...)?)
output result: UMFE
output timesc: 0.181296
output y_star: (.(((...)).(...).))
output constr: (???(...)??(...)??)
output result: UMFE
output timesc: 0.0221477
output y_star: (..((...).).(...)(...))
output constr: (???(...)???(...)(...))
output result: UMFE
output timesc: 0.000955252
output y_star: ((...)((...).).(...)(...))
output constr: ((...)?(...)???(...)(...))
output result: UMFE
output timesc: 0.0012523
output y_star: (..(.((...)).))
output constr: (?????(...)???)
output result: UMFE
output timesc: 0.0274293
output y_star: ((.(...).(....)))
output constr: (??(...)????????)
output result: UMFE
output timesc: 0.945069
output y_star: (.((...))(....))
output constr: (??(...)???????)
output result: UMFE
output timesc: 0.225661
output y_star: (.(.((...))((...))))
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 0.246047
output y_star: (((.(...)(...)...)))
output constr: (???(...)(...)?????)
output result: UMFE
output timesc: 7.8895e-05
output y_star: (.(...)(..(...)...))
output constr: (?(...)???(...)????)
output result: UMFE
output timesc: 0.040525
output y_star: ((((((...)))).))
output constr: (????(...)?????)
output result: UMFE
output timesc: 0.000141056
output y_star: ((.(...).((...)).).)
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 0.0816977
output y_star: (..(...(...)(...)).)
output constr: (??????(...)(...)??)
output result: UMFE
output timesc: 0.00726479
output y_star: (((((...)))(...)..))
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.000144475
output y_star: ((...)((...)).(...)(...))
output constr: ((...)?(...)??(...)(...))
output result: UMFE
output timesc: 0.00014521
output y_star: (((....(...)(...))))
output constr: (??????(...)(...)??)
output result: UMFE
output timesc: 0.000148079
output y_star: ((.((...)))((...)).)
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.0683554
output y_star: (.(.(((...)))(...)))
output constr: (?????(...)??(...)?)
output result: UMFE
output timesc: 0.256966
output y_star: (.(((...)(...)(...))).)
output constr: (???(...)(...)(...)???)
output result: UMFE
output timesc: 8.6598e-05
output y_star: ((.(.(...)).)(...).)
output constr: (????(...)???(...)?)
output result: UMFE
output timesc: 0.0657693
output y_star: (..(.(.(...).)))
output constr: (??????(...)???)
output result: UMFE
output timesc: 0.000134421
output y_star: (((...).(((...)).)))
output constr: (?(...)???(...)????)
output result: UMFE
output timesc: 2.90014
output y_star: ((.(...)....(...)))
output constr: (??(...)????(...)?)
output result: UMFE
output timesc: 8.51e-05
output y_star: ((.((...)))((...).))
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 3.15636
output y_star: ((.((...)(...).)..))
output constr: (???(...)(...)?????)
output result: UMFE
output timesc: 0.233916
output y_star: ((...)(...).((...))(...))
output constr: ((...)(...)??(...)?(...))
output result: UMFE
output timesc: 8.9691e-05
output y_star: (..(.(...)(...)..).)
output constr: (????(...)(...)????)
output result: UMFE
output timesc: 0.00507722
output y_star: (..((....).).)
output constr: (????????????)
output result: UMFE
output timesc: 0.470597
output y_star: (.((...))(...)(...))
output constr: (????????(...)(...))
output result: UMFE
output timesc: 0.0264594
output y_star: (.(..(...)(.(...))))
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 0.101236
output y_star: ((...)((...))(...)(...))
output constr: ((...)?(...)?(...)(...))
output result: UMFE
output timesc: 0.000466047
output y_star: (((.(...).)).(...))
output constr: (???(...)????(...))
output result: UMFE
output timesc: 0.000465105
output y_star: ((..(...).)(...)(...))
output constr: (???(...)??(...)(...))
output result: UMFE
output timesc: 0.0214083
output y_star: (..((...).)..)
output constr: (???(...)????)
output result: UMFE
output timesc: 0.000432754
output y_star: ((.(...)(...)..(...).))
output constr: (??(...)(...)??(...)??)
output result: UMFE
output timesc: 0.000474706
output y_star: (..(((...)).)(...).)
output constr: (????(...)???(...)?)
output result: UMFE
output timesc: 0.226312
output y_star: ((((.(...))(...).)))
output constr: (????(...)?(...)???)
output result: UMFE
output timesc: 0.263201
output y_star: ((...(...).(...).))
output constr: (????(...)?(...)??)
output result: UMFE
output timesc: 5.9684e-05
output y_star: ((...(.(...).)))
output constr: (??????(...)???)
output result: UMFE
output timesc: 0.0224181
output y_star: ((...)..(...)(...)(...)(...))
output constr: ((...)??(...)(...)(...)(...))
output result: UMFE
output timesc: 5.0882e-05
output y_star: (...(...(...).))
output constr: (???????(...)??)
output result: UMFE
output timesc: 0.021656
output y_star: ((...)((((...).).)))
output constr: ((...)???(...)?????)
output result: UMFE
output timesc: 4.78e-05
output y_star: ((..(...)(...)).)
output constr: (???(...)(...)??)
output result: UMFE
output timesc: 0.0214254
output y_star: ((((.(...)...))))
output constr: (????(...)??????)
output result: UMFE
output timesc: 3.4322e-05
output y_star: ((...).(...)..)
output constr: ((...)?(...)??)
output result: UMFE
output timesc: 3.0964e-05
output y_star: (.(...).(...)((...)))
output constr: (?(...)?(...)?(...)?)
output result: UMFE
output timesc: 4.5541e-05
output y_star: ((((...).)(...)).)
output constr: (??(...)??(...)??)
output result: UMFE
output timesc: 0.0199389
output y_star: ((...)..(...)(...)(...).)
output constr: ((...)??(...)(...)(...)?)
output result: UMFE
output timesc: 6.314e-05
output y_star: ((...)(...)(.(...).)(...))
output constr: ((...)(...)??(...)??(...))
output result: UMFE
output timesc: 0.00444366
output y_star: (..(...)(.((...))))
output constr: (??(...)???(...)??)
output result: UMFE
output timesc: 0.00253131
output y_star: ((...)((.(.(...)))))
output constr: ((...)?????(...)???)
output result: UMFE
output timesc: 4.4219e-05
output y_star: (.(...)(...).(...)..)
output constr: (?(...)(...)?(...)??)
output result: UMFE
output timesc: 4.1227e-05
output y_star: (..(...)(...).(...).(...))
output constr: (??(...)(...)?(...)?(...))
output result: UMFE
output timesc: 4.5067e-05
output y_star: ((....(...)..))
output constr: (?????(...)???)
output result: UMFE
output timesc: 2.7732e-05
output y_star: (((((...)).))...)
output constr: (???(...)???????)
output result: UMFE
output timesc: 3.4927e-05
output y_star: ((...).((...)))
output constr: ((...)??(...)?)
output result: UMFE
output timesc: 3.0723e-05
output y_star: ((.(...)..(...).).)
output constr: (??(...)??(...)???)
output result: UMFE
output timesc: 0.000762151
output y_star: (....(...)((...).).)
output constr: (????(...)?(...)???)
output result: UMFE
output timesc: 0.000829528
output y_star: (.((.(....))))
output constr: (????????????)
output result: UMFE
output timesc: 0.287161
output y_star: (..(...).(...).(...))
output constr: (??(...)?(...)?(...))
output result: UMFE
output timesc: 0.000113187
output y_star: (((...)).(...)(...))
output constr: (?(...)??(...)(...))
output result: UMFE
output timesc: 5.6187e-05
output y_star: (((((....)))))
output constr: (????????????)
output result: UMFE
output timesc: 6.0769e-05
output y_star: (.(..(...)((...)).))
output constr: (????(...)?(...)???)
output result: UMFE
output timesc: 0.13667
output y_star: (((......).))
output constr: (???????????)
output result: UMFE
output timesc: 5.838e-05
output y_star: (....(.(.(...))))
output constr: (????????(...)??)
output result: UMFE
output timesc: 0.0141117
output y_star: (..(...)(.(...)..))
output constr: (??(...)??(...)???)
output result: UMFE
output timesc: 0.019183
output y_star: (.((.((...))).).)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 7.42602
output y_star: (..(..((...))).)
output constr: (??????(...)???)
output result: UMFE
output timesc: 0.0639804
output y_star: (.(...(((...)))))
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.0233129
output y_star: ((...).(...).......)
output constr: ((...)?(...)???????)
output result: UMFE
output timesc: 0.000143772
output y_star: ((.(((...).))..))
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.000138888
output y_star: (..(...)..(...)..(...))
output constr: (??(...)??(...)??(...))
output result: UMFE
output timesc: 0.000148093
output y_star: (...((((...).))))
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.000132854
output y_star: (.(.(..(...).).))
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.904987
output y_star: (.(...(...)...).)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.186743
output y_star: ((((...).).))
output constr: (??(...)????)
output result: UMFE
output timesc: 7.4376e-05
output y_star: (.((...).(.(...)).))
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.324996
output y_star: (...(((...).(...))))
output constr: (?????(...)?(...)??)
output result: UMFE
output timesc: 0.00578136
output y_star: ((.(.((...))(...))))
output constr: (?????(...)?(...)??)
output result: UMFE
output timesc: 1.61222
output y_star: (((...)...(.(...))))
output constr: (?(...)?????(...)??)
output result: UMFE
output timesc: 0.0435108
output y_star: ((.(.((...)))(...)))
output constr: (?????(...)??(...)?)
output result: UMFE
output timesc: 0.0656826
output y_star: (.(.(...)..(...)(...)))
output constr: (???(...)??(...)(...)?)
output result: UMFE
output timesc: 0.0011162
output y_star: (...((.(...)))..)
output constr: (??????(...)????)
output result: UMFE
output timesc: 3.0498e-05
output y_star: (((...)((...))..))
output constr: (?(...)?(...)????)
output result: UMFE
output timesc: 3.5837e-05
output y_star: (..(((...))(...))..)
output constr: (????(...)?(...)???)
output result: UMFE
output timesc: 0.503771
output y_star: (...(....)(...).)
output constr: (?????????(...)?)
output result: UMFE
output timesc: 0.429693
output y_star: ((..((...).)..))
output constr: (????(...)?????)
output result: UMFE
output timesc: 0.00018077
output y_star: (.((((...)))(...)))
output constr: (????(...)??(...)?)
output result: UMFE
output timesc: 0.067487
output y_star: (((((...)...)).))
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.000173518
output y_star: ((.(...).)((...).).)
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.354528
output y_star: ((((...))(...)((...))))
output constr: (??(...)?(...)?(...)??)
output result: UMFE
output timesc: 0.129301
output y_star: (.(...)...(...).(...))
output constr: (?(...)???(...)?(...))
output result: UMFE
output timesc: 8.186e-05
output y_star: ((((...)))(...)...)
output constr: (??(...)??(...)???)
output result: UMFE
output timesc: 6.5154e-05
output y_star: (.(...)(..(...)..))
output constr: (?(...)???(...)???)
output result: UMFE
output timesc: 0.0473364
output y_star: ((((((...)).))))
output constr: (????(...)?????)
output result: UMFE
output timesc: 0.000144828
output y_star: (((.((.(...))))))
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.000145989
output y_star: (((.(...)...))..)
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.000132525
output y_star: (....((((...)))))
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.000131209
output y_star: (((..(...)(...)(...))))
output constr: (????(...)(...)(...)??)
output result: UMFE
output timesc: 0.000146981
output y_star: (((...)..(...).(...)))
output constr: (?(...)??(...)?(...)?)
output result: UMFE
output timesc: 0.000164362
output y_star: (.(((...)((...)).)))
output constr: (???(...)?(...)????)
output result: UMFE
output timesc: 0.000151906
output y_star: (.....((...))(...))
output constr: (??????(...)?(...))
output result: UMFE
output timesc: 0.000139022
output y_star: (.(...)(...)(...)((...).))
output constr: (?(...)(...)(...)?(...)??)
output result: UMFE
output timesc: 0.00230083
output y_star: (((.(...)))...(...))
output constr: (???(...)?????(...))
output result: UMFE
output timesc: 0.000187121
output y_star: ((...)..((.(...).)))
output constr: ((...)?????(...)???)
output result: UMFE
output timesc: 0.000173896
output y_star: (((...)((...))((...))))
output constr: (?(...)?(...)??(...)??)
output result: UMFE
output timesc: 0.129516
output y_star: ((((...)...(...)).))
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.00492957
output y_star: (.((.(...))(...)..))
output constr: (????(...)?(...)???)
output result: UMFE
output timesc: 0.0643716
output y_star: ((...)(...)(...)..(...).)
output constr: ((...)(...)(...)??(...)?)
output result: UMFE
output timesc: 0.000146986
output y_star: (..(.(....)))
output constr: (???????????)
output result: UMFE
output timesc: 0.0231797
output y_star: ((..(...).)...(...))
output constr: (???(...)?????(...))
output result: UMFE
output timesc: 0.00743255
output y_star: (..((((...))..)))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.000188099
output y_star: (.((...))....(...))
output constr: (??(...)?????(...))
output result: UMFE
output timesc: 0.000196211
output y_star: ((...).(((...)))...)
output constr: ((...)???(...)?????)
output result: UMFE
output timesc: 0.000195838
output y_star: (((((...).)).))
output constr: (???(...)?????)
output result: UMFE
output timesc: 0.00018896
output y_star: ((...)..((...).)...)
output constr: ((...)???(...)?????)
output result: UMFE
output timesc: 0.00105915
output y_star: ((.(....).)(...))
output constr: (??????????(...))
output result: UMFE
output timesc: 0.69638
output y_star: (.(.....(...).))
output constr: (???????(...)??)
output result: UMFE
output timesc: 0.0082397
output y_star: (.(..(.(...))).)
output constr: (??????(...)???)
output result: UMFE
output timesc: 0.0118101
output y_star: ((.(((...)))..).)
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.856506
output y_star: (.((...))(...)...(...))
output constr: (??(...)?(...)???(...))
output result: UMFE
output timesc: 8.5687e-05
output y_star: ((...)((...)).)
output constr: ((...)????????)
output result: UMFE
output timesc: 0.0450798
output y_star: (((...))(.(...).))
output constr: (?(...)???(...)??)
output result: UMFE
output timesc: 0.0490452
output y_star: (.((...).(...)(...)).)
output constr: (??(...)?(...)(...)??)
output result: UMFE
output timesc: 0.00425381
output y_star: (.(((....).)))
output constr: (????????????)
output result: UMFE
output timesc: 0.000131857
output y_star: ((.(...).)(...)..)
output constr: (??(...)??(...)??)
output result: UMFE
output timesc: 0.0038366
output y_star: (..(..(...)(...))..)
output constr: (?????(...)(...)???)
output result: UMFE
output timesc: 0.0328884
output y_star: ((.(...).)((...)))
output constr: (??(...)???(...)?)
output result: UMFE
output timesc: 0.0390839
output y_star: (.(((...)).....))
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.0033763
output y_star: (.((...).((...))))
output constr: (??(...)??(...)??)
output result: UMFE
output timesc: 0.0312389
output y_star: ((...)((...).)((...)))
output constr: ((...)?(...)???(...)?)
output result: UMFE
output timesc: 0.0737787
output y_star: (...((...)))
output constr: (????(...)?)
output result: UMFE
output timesc: 7.3971e-05
output y_star: (......((...)))
output constr: (???????(...)?)
output result: UMFE
output timesc: 3.3718e-05
output y_star: (((...))(...)(...)..(...))
output constr: (?(...)?(...)(...)??(...))
output result: UMFE
output timesc: 4.5105e-05
output y_star: ((.(...)((...)).).)
output constr: (??(...)?(...)????)
output result: UMFE
output timesc: 0.118312
output y_star: (((((...))...).))
output constr: (???(...)???????)
output result: UMFE
output timesc: 5.1551e-05
output y_star: (.(...)(((...).)).)
output constr: (?(...)??(...)????)
output result: UMFE
output timesc: 6.2427e-05
output y_star: ((...)...((...))...)
output constr: ((...)????(...)????)
output result: UMFE
output timesc: 5.3982e-05
output y_star: (......(...))
output constr: (??????(...))
output result: UMFE
output timesc: 3.582e-05
output y_star: ((...)(.((...)))(...).)
output constr: ((...)???(...)??(...)?)
output result: UMFE
output timesc: 0.00334648
output y_star: ((.(.(...)).(...)).)
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 0.259883
output y_star: ((...).(..(...).))
output constr: ((...)????(...)??)
output result: UMFE
output timesc: 0.00720225
output y_star: (((.(...)..).).)
output constr: (???(...)??????)
output result: UMFE
output timesc: 0.0476045
output y_star: (..(...(...)...))
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.0277854
output y_star: ((...)(((...)))(...)..)
output constr: ((...)??(...)??(...)??)
output result: UMFE
output timesc: 0.000149278
output y_star: (...(.(...)))
output constr: (?????(...)?)
output result: UMFE
output timesc: 0.000126469
output y_star: (.(((...)).))
output constr: (???????????)
output result: UMFE
output timesc: 9.5911
output y_star: ((..(...).((...))).)
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.0217312
output y_star: ((..(...).).(...))
output constr: (???(...)???(...))
output result: UMFE
output timesc: 0.00771579
output y_star: ((..((...).)...))
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.000134719
output y_star: ((((...)((...)).).))
output constr: (??(...)?(...)?????)
output result: UMFE
output timesc: 0.074099
output y_star: ((...)((...)))
output constr: ((...)?(...)?)
output result: UMFE
output timesc: 7.4936e-05
output y_star: ((...)(...)((...)).)
output constr: ((...)(...)?(...)??)
output result: UMFE
output timesc: 6.1413e-05
output y_star: (.(...)((((...)))).)
output constr: (?(...)???(...)????)
output result: UMFE
output timesc: 9.225e-05
output y_star: (.(...).(...).(.(...)))
output constr: (?(...)?(...)???(...)?)
output result: UMFE
output timesc: 0.00127232
output y_star: ((...)...(.(...).))
output constr: ((...)?????(...)??)
output result: UMFE
output timesc: 0.00308521
output y_star: (((...))(.((...))).)
output constr: (?(...)????(...)???)
output result: UMFE
output timesc: 0.163747
output y_star: (...(...).(...)....)
output constr: (???(...)?(...)????)
output result: UMFE
output timesc: 9.0257e-05
output y_star: ((...)((...).)(...).)
output constr: ((...)?(...)??(...)?)
output result: UMFE
output timesc: 0.00159034
output y_star: (...(((...)).)..)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.279734
output y_star: (....(...)(...)((...)))
output constr: (????(...)(...)?(...)?)
output result: UMFE
output timesc: 8.3674e-05
output y_star: (.((((...)).).).)
output constr: (????(...)??????)
output result: UMFE
output timesc: 7.1948e-05
output y_star: ((...)(..((...))..))
output constr: ((...)????(...)????)
output result: UMFE
output timesc: 0.524181
output y_star: ((.(.(...).(...))))
output constr: (????(...)?(...)??)
output result: UMFE
output timesc: 0.481468
output y_star: ((...).(...)((.(...))))
output constr: ((...)?(...)???(...)??)
output result: UMFE
output timesc: 8.7084e-05
output y_star: (.((((...))..)).)
output constr: (????(...)??????)
output result: UMFE
output timesc: 5.3312e-05
output y_star: (((...)..(...).(...)).)
output constr: (?(...)??(...)?(...)??)
output result: UMFE
output timesc: 0.00200559
output y_star: ((.(.(...))(...)(...)))
output constr: (????(...)?(...)(...)?)
output result: UMFE
output timesc: 0.182581
output y_star: ((...)....(...).(...).)
output constr: ((...)????(...)?(...)?)
output result: UMFE
output timesc: 0.000108741
output y_star: (((.((...)).)(...)))
output constr: (????(...)???(...)?)
output result: UMFE
output timesc: 0.305916
output y_star: ((.(...).(...)...).)
output constr: (??(...)?(...)?????)
output result: UMFE
output timesc: 0.00140397
output y_star: ((.(((...)(...)))))
output constr: (????(...)(...)???)
output result: UMFE
output timesc: 0.00014688
output y_star: (((...).(.(...)).))
output constr: (?(...)???(...)???)
output result: UMFE
output timesc: 0.219483
output y_star: (..(.((...).))..)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.232677
output y_star: (.((...).(...)...).)
output constr: (??(...)?(...)?????)
output result: UMFE
output timesc: 0.00340344
output y_star: ((..(...)(...)...))
output constr: (???(...)(...)????)
output result: UMFE
output timesc: 0.000139765
output y_star: (((.....).).)
output constr: (???????????)
output result: UMFE
output timesc: 0.00213683
output y_star: ((.((...)).)...)
output constr: (???(...)??????)
output result: UMFE
output timesc: 0.0371867
output y_star: (.(...)(.(....)))
output constr: (?(...)?????????)
output result: UMFE
output timesc: 0.169478
output y_star: ((.(...).(...)....))
output constr: (??(...)?(...)?????)
output result: UMFE
output timesc: 0.00019734
output y_star: ((.(...).).)
output constr: (??????????)
output result: UMFE
output timesc: 0.0940048
output y_star: (.(...).(...)(...)(...)..)
output constr: (?(...)?(...)(...)(...)??)
output result: UMFE
output timesc: 0.000194159
output y_star: ((.((...).(...).).))
output constr: (???(...)?(...)????)
output result: UMFE
output timesc: 0.0271485
output y_star: ((...)(...)(...)(...))
output constr: ((...)(...)(...)(...))
output result: UMFE
output timesc: 0.000178809
output y_star: ((.(...).)(...).)
output constr: (??(...)??(...)?)
output result: UMFE
output timesc: 0.00412598
output y_star: ((...).(.(...))(...))
output constr: ((...)???(...)?(...))
output result: UMFE
output timesc: 0.00122999
output y_star: (((((...)).)..))
output constr: (???(...)??????)
output result: UMFE
output timesc: 0.000188228
output y_star: ((.(...))(...)..(...).)
output constr: (??(...)?(...)??(...)?)
output result: UMFE
output timesc: 0.00149076
output y_star: (((.((...))..)))
output constr: (????(...)?????)
output result: UMFE
output timesc: 0.000181149
output y_star: ((((...)....(...))))
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 0.000178869
output y_star: (.((...)..)..)
output constr: (??(...)?????)
output result: UMFE
output timesc: 0.00672098
output y_star: ((.(...).(...)(...)))
output constr: (??(...)?(...)(...)?)
output result: UMFE
output timesc: 0.00018931
output y_star: (..((....))..)
output constr: (????????????)
output result: UMFE
output timesc: 0.000176349
output y_star: (((...))(...)(...)...)
output constr: (?(...)?(...)(...)???)
output result: UMFE
output timesc: 0.000188749
output y_star: ((..(...)(.(...))).)
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.06497
output y_star: (((...).)((...).).)
output constr: (?(...)???(...)???)
output result: UMFE
output timesc: 0.0788238
output y_star: ((((...)((...).)).))
output constr: (??(...)?(...)?????)
output result: UMFE
output timesc: 0.14081
output y_star: (..(...).(.(...))..)
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.000919878
output y_star: (((...)(...)..(...)(...)))
output constr: (?(...)(...)??(...)(...)?)
output result: UMFE
output timesc: 0.000150801
output y_star: (((...)..(.(...))).)
output constr: (?(...)????(...)???)
output result: UMFE
output timesc: 0.0654784
output y_star: (.((...))..((...)))
output constr: (??(...)????(...)?)
output result: UMFE
output timesc: 0.000151175
output y_star: (..(.(...).)((...)))
output constr: (????(...)???(...)?)
output result: UMFE
output timesc: 0.146974
output y_star: (.(.(....).).)
output constr: (????????????)
output result: UMFE
output timesc: 1.9843
output y_star: (.((...)(...)...))
output constr: (??(...)(...)????)
output result: UMFE
output timesc: 0.00136529
output y_star: ((...)(...)((...)).(...))
output constr: ((...)(...)?(...)??(...))
output result: UMFE
output timesc: 0.000196703
output y_star: (.((...)).(.(...)))
output constr: (??(...)????(...)?)
output result: UMFE
output timesc: 0.152282
output y_star: (...(...)(...)..(...))
output constr: (???(...)(...)??(...))
output result: UMFE
output timesc: 8.1889e-05
output y_star: (..(...)(((...)))..)
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 7.7513e-05
output y_star: ((...).((...))(...)(...))
output constr: ((...)??(...)?(...)(...))
output result: UMFE
output timesc: 8.2256e-05
output y_star: (.((.....)))
output constr: (??????????)
output result: UMFE
output timesc: 5.7988e-05
output y_star: (((((...)).).(...)))
output constr: (???(...)????(...)?)
output result: UMFE
output timesc: 4.62706
output y_star: (..(....)...)
output constr: (???????????)
output result: UMFE
output timesc: 0.24351
output y_star: (....(...))
output constr: (????(...))
output result: UMFE
output timesc: 0.000171518
output y_star: (.(...)((((...).))))
output constr: (?(...)???(...)????)
output result: UMFE
output timesc: 0.000206811
output y_star: ((.(...)).((...))(...))
output constr: (??(...)???(...)?(...))
output result: UMFE
output timesc: 0.182427
output y_star: (..((...).).(...).)
output constr: (???(...)???(...)?)
output result: UMFE
output timesc: 0.000960974
output y_star: (.(.(((...))))..)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 1.55096
output y_star: (((...)).....)
output constr: (?(...)??????)
output result: UMFE
output timesc: 7.4165e-05
output y_star: (.(...)(...)(...)(...)...)
output constr: (?(...)(...)(...)(...)???)
output result: UMFE
output timesc: 5.4436e-05
output y_star: (((...))(...)(...).)
output constr: (?(...)?(...)(...)?)
output result: UMFE
output timesc: 4.9327e-05
output y_star: ((.(.(...).).(...)))
output constr: (????(...)???(...)?)
output result: UMFE
output timesc: 0.621484
output y_star: (((...))(...).(...).(...))
output constr: (?(...)?(...)?(...)?(...))
output result: UMFE
output timesc: 0.000104221
output y_star: (.....(...))
output constr: (?????(...))
output result: UMFE
output timesc: 2.4634e-05
output y_star: (((...).((...))))
output constr: (?(...)?????????)
output result: UMFE
output timesc: 0.440002
output y_star: (..((...))(.(...)).)
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.0426581
output y_star: ((...)(.(...).).(...).)
output constr: ((...)??(...)???(...)?)
output result: UMFE
output timesc: 0.0035906
output y_star: ((...)(...).(...)(...))
output constr: ((...)(...)?(...)(...))
output result: UMFE
output timesc: 0.000143412
output y_star: (..((...)).(...)(...))
output constr: (???(...)??(...)(...))
output result: UMFE
output timesc: 0.000143013
output y_star: ((...)(...)((....)))
output constr: ((...)(...)????????)
output result: UMFE
output timesc: 0.000146389
output y_star: (((.(...))((...)).))
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.250857
output y_star: (.((....(...).)))
output constr: (???????(...)???)
output result: UMFE
output timesc: 9.9969e-05
output y_star: ((...)(...).((.(...))))
output constr: ((...)(...)????(...)??)
output result: UMFE
output timesc: 0.000102891
output y_star: ((((...)(...))))
output constr: (??(...)(...)??)
output result: UMFE
output timesc: 9.2388e-05
output y_star: ((..(...)((...))))
output constr: (???(...)?(...)??)
output result: UMFE
output timesc: 5.5173e-05
output y_star: ((.(...).)(.(...)))
output constr: (??(...)????(...)?)
output result: UMFE
output timesc: 0.0704844
output y_star: (.(((...)((...)))).)
output constr: (???(...)?(...)????)
output result: UMFE
output timesc: 0.000153584
output y_star: (..(.(...)..(...)).)
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 0.00743163
output y_star: ((.(...))(((...).)))
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.123679
output y_star: (.((...).(...).).)
output constr: (??(...)?(...)???)
output result: UMFE
output timesc: 0.00333851
output y_star: ((((.(...))(...))).)
output constr: (????(...)?(...)???)
output result: UMFE
output timesc: 0.123852
output y_star: ((.((...)((...)).)))
output constr: (???(...)?(...)????)
output result: UMFE
output timesc: 1.31665
output y_star: (.(...)......(...).)
output constr: (?(...)??????(...)?)
output result: UMFE
output timesc: 9.1893e-05
output y_star: ((...)..(...)(...)(...)..)
output constr: ((...)??(...)(...)(...)??)
output result: UMFE
output timesc: 3.7873e-05
output y_star: ((.((...)(...)).).)
output constr: (???(...)(...)????)
output result: UMFE
output timesc: 0.066278
output y_star: ((...)(...).....)
output constr: ((...)(...)?????)
output result: UMFE
output timesc: 0.000144052
output y_star: (.((...))(...).(...).)
output constr: (??(...)?(...)?(...)?)
output result: UMFE
output timesc: 0.000148532
output y_star: (((...)(...)(...).(...)).)
output constr: (?(...)(...)(...)?(...)??)
output result: UMFE
output timesc: 0.00186251
output y_star: (.(...)(.(...))....)
output constr: (?(...)??(...)?????)
output result: UMFE
output timesc: 0.00101064
output y_star: (.(.(...).)...)
output constr: (???(...)?????)
output result: UMFE
output timesc: 0.000131761
output y_star: ((.(...).)..(...)..)
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 0.00325921
output y_star: (.(....((...))))
output constr: (???????(...)??)
output result: UMFE
output timesc: 0.000136133
output y_star: ((...)(...)..(...))
output constr: ((...)(...)??(...))
output result: UMFE
output timesc: 0.000144454
output y_star: (.(...)....(.(...)))
output constr: (?(...)??????(...)?)
output result: UMFE
output timesc: 0.00101758
output y_star: ((((...))...))
output constr: (??(...)?????)
output result: UMFE
output timesc: 0.000132881
output y_star: (((...)(...).((...).)))
output constr: (?(...)(...)??(...)???)
output result: UMFE
output timesc: 0.301721
output y_star: (.(..(((...)))))
output constr: (??????(...)???)
output result: UMFE
output timesc: 0.0151488
output y_star: (.((.((...))))..)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.000136989
output y_star: ((((.....))))
output constr: (???????????)
output result: UMFE
output timesc: 0.000130144
output y_star: ((...)(...)....(...).)
output constr: ((...)(...)????(...)?)
output result: UMFE
output timesc: 0.000148848
output y_star: ((.((..(...))).))
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.000131376
output y_star: ((...).(...)(...)((...)))
output constr: ((...)?(...)(...)?(...)?)
output result: UMFE
output timesc: 0.000147293
output y_star: (...(.(.(...))).)
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.000129189
output y_star: ((...).(...).(...)((...)))
output constr: ((...)?(...)?(...)?(...)?)
output result: UMFE
output timesc: 0.00014693
output y_star: ((...).....(...)(...).)
output constr: ((...)?????(...)(...)?)
output result: UMFE
output timesc: 0.00014355
output y_star: ((.(..(...).(...))))
output constr: (?????(...)?(...)??)
output result: UMFE
output timesc: 0.0824273
output y_star: (..((.((...)))).)
output constr: (??????(...)????)
output result: UMFE
output timesc: 5.6919e-05
output y_star: (.(.(...)(...).)..)
output constr: (???(...)(...)????)
output result: UMFE
output timesc: 0.00499493
output y_star: (((...))((...).)...)
output constr: (?(...)??(...)?????)
output result: UMFE
output timesc: 0.0967846
output y_star: ((...)(..(...)..)..)
output constr: ((...)???(...)?????)
output result: UMFE
output timesc: 0.0322563
output y_star: (((.(...).)...).)
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.0125831
output y_star: (..(.(...)(...)).)
output constr: (????(...)(...)??)
output result: UMFE
output timesc: 0.00684998
output y_star: (..(...)(((...))).)
output constr: (??(...)??(...)???)
output result: UMFE
output timesc: 4.137e-05
output y_star: (..((.(...).(...))))
output constr: (?????(...)?(...)??)
output result: UMFE
output timesc: 3.7835e-05
output y_star: ((...)(((...)))...)
output constr: ((...)??(...)?????)
output result: UMFE
output timesc: 4.0328e-05
output y_star: (..(...)((...).).)
output constr: (??(...)?(...)???)
output result: UMFE
output timesc: 0.000655408
output y_star: (...(.((...)))(...))
output constr: (??????(...)??(...))
output result: UMFE
output timesc: 0.00174409
output y_star: (.(...)(...)....)
output constr: (?(...)(...)????)
output result: UMFE
output timesc: 3.3286e-05
output y_star: (.(.(...))(...).(...))
output constr: (???(...)?(...)?(...))
output result: UMFE
output timesc: 0.000806224
output y_star: (.(..((...))).)
output constr: (?????(...)???)
output result: UMFE
output timesc: 0.00660965
output y_star: (.(((...)).)....)
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.0290108
output y_star: ((...)..(.(...).).)
output constr: ((...)????(...)???)
output result: UMFE
output timesc: 0.00206532
output y_star: ((..(...).(...)(...)).)
output constr: (???(...)?(...)(...)??)
output result: UMFE
output timesc: 0.000789415
output y_star: (((...))((...).)(...))
output constr: (?(...)??(...)??(...))
output result: UMFE
output timesc: 0.11558
output y_star: ((...)..(...)(...)...)
output constr: ((...)??(...)(...)???)
output result: UMFE
output timesc: 7.1666e-05
output y_star: ((...)(...)((...).)...)
output constr: ((...)(...)?(...)?????)
output result: UMFE
output timesc: 0.000951968
output y_star: ((((((...))))).)
output constr: (????(...)?????)
output result: UMFE
output timesc: 3.7946e-05
output y_star: ((...)(.((...)).).)
output constr: ((...)???(...)????)
output result: UMFE
output timesc: 0.0271214
output y_star: (.((...).)(...)(...)(...))
output constr: (??(...)??(...)(...)(...))
output result: UMFE
output timesc: 0.00103116
output y_star: (((((...)).).)..)
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.0121636
output y_star: (.(.(...).)..(...))
output constr: (???(...)????(...))
output result: UMFE
output timesc: 0.00188783
output y_star: (((...)).....)
output constr: (????????????)
output result: UMFE
output timesc: 0.00566329
output y_star: ((.(((...))).))
output constr: (????(...)????)
output result: UMFE
output timesc: 3.1456e-05
output y_star: ((.((.(...)))..))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 3.3932e-05
output y_star: ((...).(...)(...)(...).(...))
output constr: ((...)?(...)(...)(...)?(...))
output result: UMFE
output timesc: 4.9537e-05
output y_star: ((...)(...)(.(...))(...))
output constr: ((...)(...)??(...)?(...))
output result: UMFE
output timesc: 0.00117696
output y_star: ((.(...))(((...))).)
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.251491
output y_star: ((...)..((...))(...).)
output constr: ((...)???(...)?(...)?)
output result: UMFE
output timesc: 4.0288e-05
output y_star: (.....(...)(...)(...).)
output constr: (?????(...)(...)(...)?)
output result: UMFE
output timesc: 3.3597e-05
output y_star: ((...)(..(...).)(...))
output constr: ((...)???(...)??(...))
output result: UMFE
output timesc: 0.0118612
output y_star: (..(..(...)...).)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.419926
output y_star: (.((...(...)(...))))
output constr: (??????(...)(...)??)
output result: UMFE
output timesc: 4.3076e-05
output y_star: ((..(...)..(...)(...)))
output constr: (???(...)??(...)(...)?)
output result: UMFE
output timesc: 4.1815e-05
output y_star: ((((...))..(...)..))
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 4.0964e-05
output y_star: ((.(((...).)).).)
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.565848
output y_star: (((...)..((...))(...)))
output constr: (?(...)???(...)?(...)?)
output result: UMFE
output timesc: 4.4381e-05
output y_star: (.(((...).(...).)))
output constr: (???(...)?(...)???)
output result: UMFE
output timesc: 3.4013e-05
output y_star: (.(.(...))(...)..)
output constr: (???(...)?(...)??)
output result: UMFE
output timesc: 0.00346294
output y_star: (...(....)..)
output constr: (???????????)
output result: UMFE
output timesc: 0.255907
output y_star: (.((...)((...))(...).))
output constr: (??(...)?(...)?(...)??)
output result: UMFE
output timesc: 0.184867
output y_star: (..((.(...))))
output constr: (?????(...)??)
output result: UMFE
output timesc: 2.6954e-05
output y_star: (..((...)).(...))
output constr: (???(...)??(...))
output result: UMFE
output timesc: 3.0257e-05
output y_star: (.(.(...).)..)
output constr: (????????????)
output result: UMFE
output timesc: 1.52006
output y_star: (.(((....)).))
output constr: (????????????)
output result: UMFE
output timesc: 0.204438
output y_star: ((...).(((...))))
output constr: ((...)???(...)??)
output result: UMFE
output timesc: 3.6453e-05
output y_star: ((..((...)).).)
output constr: (????(...)????)
output result: UMFE
output timesc: 0.0653166
output y_star: (((...).....(...).))
output constr: (?(...)?????(...)??)
output result: UMFE
output timesc: 3.8844e-05
output y_star: (....((...)).(...).)
output constr: (?????(...)??(...)?)
output result: UMFE
output timesc: 3.4881e-05
output y_star: ((((((...)))).).)
output constr: (????(...)??????)
output result: UMFE
output timesc: 3.4387e-05
output y_star: (.(...)((...))(...).)
output constr: (?(...)?(...)?(...)?)
output result: UMFE
output timesc: 3.4969e-05
output y_star: ((...))
output constr: ((...))
output result: UMFE
output timesc: 2.0085e-05
output y_star: (((...).).((...).).)
output constr: (?(...)????(...)???)
output result: UMFE
output timesc: 0.26404
output y_star: (..(...)(...)(...)(...).)
output constr: (??(...)(...)(...)(...)?)
output result: UMFE
output timesc: 4.4281e-05
output y_star: (.(...)(...).(.(...)))
output constr: (?(...)(...)???(...)?)
output result: UMFE
output timesc: 0.000829537
output y_star: ((..(((...).))))
output constr: (?????(...)????)
output result: UMFE
output timesc: 3.9959e-05
output y_star: (((((...))....)))
output constr: (???(...)???????)
output result: UMFE
output timesc: 3.5332e-05
output y_star: (..(.(...)).(...).)
output constr: (????(...)??(...)?)
output result: UMFE
output timesc: 0.000640741
output y_star: ((...).((...))..(...).)
output constr: ((...)??(...)???(...)?)
output result: UMFE
output timesc: 4.5093e-05
output y_star: (((...))(.(...)..))
output constr: (?(...)???(...)???)
output result: UMFE
output timesc: 0.38375
output y_star: ((((...)).)...)
output constr: (??(...)??????)
output result: UMFE
output timesc: 2.9882e-05
output y_star: ((...)..((..(...))))
output constr: ((...)??????(...)??)
output result: UMFE
output timesc: 3.7322e-05
output y_star: (((...).)(...)((...)).)
output constr: (?(...)??(...)?(...)??)
output result: UMFE
output timesc: 0.187859
output y_star: (.(...)((...))((...).))
output constr: (?(...)?(...)??(...)??)
output result: UMFE
output timesc: 0.429251
output y_star: (.(...)..(....).)
output constr: (?(...)?????????)
output result: UMFE
output timesc: 1.76178
output y_star: (.(...)...(...)(...)..)
output constr: (?(...)???(...)(...)??)
output result: UMFE
output timesc: 4.751e-05
output y_star: ((...).((...)).(...)(...))
output constr: ((...)??(...)??(...)(...))
output result: UMFE
output timesc: 5.0052e-05
output y_star: (.((.(...).(...).)))
output constr: (????(...)?(...)???)
output result: UMFE
output timesc: 3.9984e-05
output y_star: ((.(..(...)(...))))
output constr: (?????(...)(...)??)
output result: UMFE
output timesc: 0.0434124
output y_star: (.((...))...(...)(...))
output constr: (??(...)????(...)(...))
output result: UMFE
output timesc: 4.2977e-05
output y_star: (.(..(...)....))
output constr: (????(...)?????)
output result: UMFE
output timesc: 0.0265641
output y_star: ((...)(.(....).))
output constr: ((...)??????????)
output result: UMFE
output timesc: 0.701077
output y_star: (......(...)(...)..)
output constr: (??????(...)(...)??)
output result: UMFE
output timesc: 3.6728e-05
output y_star: (((...))(.(...).)..)
output constr: (?(...)???(...)????)
output result: UMFE
output timesc: 0.151147
output y_star: ((.(...)).....(...))
output constr: (??(...)??????(...))
output result: UMFE
output timesc: 0.00135534
output y_star: ((.(...)..)(...)(...))
output constr: (??(...)???(...)(...))
output result: UMFE
output timesc: 0.0115089
output y_star: (.(...)(...).((...))(...))
output constr: (?(...)(...)??(...)?(...))
output result: UMFE
output timesc: 4.7042e-05
output y_star: (((.(...)..))..)
output constr: (???(...)??????)
output result: UMFE
output timesc: 3.2399e-05
output y_star: (((...)(.(...))(...)))
output constr: (?(...)??(...)?(...)?)
output result: UMFE
output timesc: 0.048775
output y_star: (.(...)(.(.(...)).))
output constr: (?(...)????(...)???)
output result: UMFE
output timesc: 0.0645623
output y_star: ((.((...)))(...))
output constr: (???(...)??(...))
output result: UMFE
output timesc: 0.00243073
output y_star: (.((...))(((...))))
output constr: (??(...)???(...)??)
output result: UMFE
output timesc: 4.2997e-05
output y_star: ((...)(.(...))...)
output constr: ((...)??(...)????)
output result: UMFE
output timesc: 0.000771742
output y_star: ((.(...)..)(...)(...).)
output constr: (??(...)???(...)(...)?)
output result: UMFE
output timesc: 0.0109318
output y_star: (.((...))(...).(...)(...))
output constr: (??(...)?(...)?(...)(...))
output result: UMFE
output timesc: 4.6061e-05
output y_star: ((...).((...).)....)
output constr: ((...)??(...)??????)
output result: UMFE
output timesc: 0.000777435
output y_star: ((.(...))((...)).)
output constr: (??(...)??(...)??)
output result: UMFE
output timesc: 0.0308054
output y_star: ((.((...))).(...)..)
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.00374701
output y_star: (...(.(...)..)(...))
output constr: (?????(...)???(...))
output result: UMFE
output timesc: 0.00710034
output y_star: ((.((...)...)..))
output constr: (???(...)???????)
output result: UMFE
output timesc: 38.1661
output y_star: ((.(.(((...))))))
output constr: (??????(...)????)
output result: UMFE
output timesc: 6.584e-05
output y_star: (..(...)..((...).).)
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.000763534
output y_star: ((...)..((...)))
output constr: ((...)???(...)?)
output result: UMFE
output timesc: 0.000137018
output y_star: ((...)((...))(...)((...)))
output constr: ((...)?(...)?(...)?(...)?)
output result: UMFE
output timesc: 0.000155925
output y_star: ((..(...)..).)
output constr: (???(...)????)
output result: UMFE
output timesc: 0.061262
output y_star: (.((...))(...).(...))
output constr: (??(...)?(...)?(...))
output result: UMFE
output timesc: 0.000157302
output y_star: ((...).(...)(...).((...)))
output constr: ((...)?(...)(...)??(...)?)
output result: UMFE
output timesc: 0.000162795
output y_star: (.(.((....))))
output constr: (????????????)
output result: UMFE
output timesc: 0.000133454
output y_star: ((...).((.(...))).)
output constr: ((...)????(...)???)
output result: UMFE
output timesc: 0.000148232
output y_star: (((....).(...).))
output constr: (????????(...)??)
output result: UMFE
output timesc: 0.87277
output y_star: (.(((.(...)))(...)))
output constr: (?????(...)??(...)?)
output result: UMFE
output timesc: 0.124437
output y_star: (.(((...)...).))
output constr: (???(...)??????)
output result: UMFE
output timesc: 0.731222
output y_star: ((.(..(...).)))
output constr: (?????(...)???)
output result: UMFE
output timesc: 0.0236279
output y_star: ((...).((...))..)
output constr: ((...)??(...)???)
output result: UMFE
output timesc: 0.000150503
output y_star: (..((...))....(...))
output constr: (???(...)?????(...))
output result: UMFE
output timesc: 0.000160901
output y_star: ((...)(...)...)
output constr: ((...)(...)???)
output result: UMFE
output timesc: 0.000133706
output y_star: ((.(((...)))...))
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.000139523
output y_star: (.(...).((...))....)
output constr: (?(...)??(...)?????)
output result: UMFE
output timesc: 0.000142828
output y_star: (..(...)((..(...))))
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 0.000141912
output y_star: (..(...)(...)(...)(...)..)
output constr: (??(...)(...)(...)(...)??)
output result: UMFE
output timesc: 0.000145358
output y_star: (....((....)))
output constr: (????????????)
output result: UMFE
output timesc: 0.000130972
output y_star: ((.((.(...)..))))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.000135296
output y_star: (((...).(...)..).)
output constr: (?(...)?(...)????)
output result: UMFE
output timesc: 0.000934427
output y_star: (...(.((...)))..)
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.000131092
output y_star: (.(...).(....))
output constr: (?(...)???????)
output result: UMFE
output timesc: 0.0973915
output y_star: (.(((...)(...)..)))
output constr: (???(...)(...)????)
output result: UMFE
output timesc: 0.000144262
output y_star: (.(((...))(...)...))
output constr: (???(...)?(...)????)
output result: UMFE
output timesc: 0.0326435
output y_star: ((((..(...).))))
output constr: (?????(...)????)
output result: UMFE
output timesc: 4.7305e-05
output y_star: ((.(.(...)).(...).))
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 0.0957105
output y_star: (.(.(...)..).)
output constr: (???(...)????)
output result: UMFE
output timesc: 0.0300922
output y_star: (.(((...).).).)
output constr: (???(...)?????)
output result: UMFE
output timesc: 0.000138631
output y_star: (((((...))((...)))))
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.000163127
output y_star: (...(...)..)
output constr: (???(...)??)
output result: UMFE
output timesc: 0.000131324
output y_star: (((..(...)))(...))
output constr: (????(...)??(...))
output result: UMFE
output timesc: 0.000140318
output y_star: (...((..(...))).)
output constr: (???????(...)???)
output result: UMFE
output timesc: 2.9124e-05
output y_star: ((.(...)..(...)(...).))
output constr: (??(...)??(...)(...)??)
output result: UMFE
output timesc: 4.6695e-05
output y_star: ((.(...).)..(...).)
output constr: (??(...)????(...)?)
output result: UMFE
output timesc: 0.00253653
output y_star: ((((...))(...)(...).))
output constr: (??(...)?(...)(...)??)
output result: UMFE
output timesc: 4.1722e-05
output y_star: ((...)(...).(.(...).))
output constr: ((...)(...)???(...)??)
output result: UMFE
output timesc: 0.00278422
output y_star: (.((...)((...).)..))
output constr: (??(...)?(...)?????)
output result: UMFE
output timesc: 0.267689
output y_star: (.(.(...).)((...).))
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.50972
output y_star: (.(...).(...)((...)).)
output constr: (?(...)?(...)?(...)??)
output result: UMFE
output timesc: 3.6083e-05
output y_star: (((...)..(...)..))
output constr: (?(...)??(...)???)
output result: UMFE
output timesc: 3.3967e-05
output y_star: (.(..((.(...)))))
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.0295901
output y_star: ((.((...).)..(...)))
output constr: (???(...)????(...)?)
output result: UMFE
output timesc: 0.164259
output y_star: ((...)(...)(...)(...)((...)))
output constr: ((...)(...)(...)(...)?(...)?)
output result: UMFE
output timesc: 7.3741e-05
output y_star: ((.(...)(...)..))
output constr: (??(...)(...)???)
output result: UMFE
output timesc: 2.663e-05
output y_star: (..((...))......)
output constr: (???(...)???????)
output result: UMFE
output timesc: 2.3825e-05
output y_star: ((.(...))((...)).(...))
output constr: (??(...)??(...)??(...))
output result: UMFE
output timesc: 0.0329853
output y_star: ((((((...))))..))
output constr: (????(...)??????)
output result: UMFE
output timesc: 4.6149e-05
output y_star: (.(...)...(.(...).))
output constr: (?(...)?????(...)??)
output result: UMFE
output timesc: 0.00269324
output y_star: (....(...)(...).(...))
output constr: (????(...)(...)?(...))
output result: UMFE
output timesc: 4.258e-05
output y_star: ((((..(...)))))
output constr: (?????(...)???)
output result: UMFE
output timesc: 3.156e-05
output y_star: ((..((...))(...).))
output constr: (????(...)?(...)??)
output result: UMFE
output timesc: 3.8412e-05
output y_star: (.(...)(.(((...)))))
output constr: (?(...)????(...)???)
output result: UMFE
output timesc: 0.0172684
output y_star: (((((...)(...)).)).)
output constr: (???(...)(...)?????)
output result: UMFE
output timesc: 0.033013
output y_star: ((...)((...).)(.(...)))
output constr: ((...)?(...)????(...)?)
output result: UMFE
output timesc: 0.104611
output y_star: ((...(...)...(...)))
output constr: (????(...)???(...)?)
output result: UMFE
output timesc: 4.1065e-05
output y_star: (.((((...)(...))).))
output constr: (????(...)(...)????)
output result: UMFE
output timesc: 0.0324581
output y_star: (.((...).((...))).)
output constr: (??(...)??(...)???)
output result: UMFE
output timesc: 0.146102
output y_star: ((......).(...).)
output constr: (?????????(...)?)
output result: UMFE
output timesc: 1.73843
output y_star: (.(...)..((...).)(...))
output constr: (?(...)???(...)??(...))
output result: UMFE
output timesc: 0.000890231
output y_star: (.((...)(.(...))(...)))
output constr: (??(...)??(...)?(...)?)
output result: UMFE
output timesc: 0.102435
output y_star: (..(...)(...)(...)..)
output constr: (??(...)(...)(...)??)
output result: UMFE
output timesc: 3.7105e-05
output y_star: (.((((...).)).).)
output constr: (????(...)??????)
output result: UMFE
output timesc: 3.4004e-05
output y_star: (((.(.(...)))).)
output constr: (?????(...)????)
output result: UMFE
output timesc: 2.9939e-05
output y_star: (.(((...).)..)..)
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.0412267
output y_star: (.(....).)
output constr: (????????)
output result: UMFE
output timesc: 0.0174394
output y_star: (..(...)((...)).(...))
output constr: (??(...)?(...)??(...))
output result: UMFE
output timesc: 4.3956e-05
output y_star: ((((...).)..(...).))
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 0.0321694
output y_star: (((...))....(...)(...))
output constr: (?(...)?????(...)(...))
output result: UMFE
output timesc: 4.0237e-05
output y_star: (.(...)((...)).(...))
output constr: (?(...)?(...)??(...))
output result: UMFE
output timesc: 4.9047e-05
output y_star: (.((((...).))(...)))
output constr: (????(...)???(...)?)
output result: UMFE
output timesc: 0.120727
output y_star: (((...).)..((...)).)
output constr: (?(...)?????(...)??)
output result: UMFE
output timesc: 0.490678
output y_star: (...(...)(.(...).).)
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.00497276
output y_star: ((...)..(((...).)).)
output constr: ((...)????(...)????)
output result: UMFE
output timesc: 4.1052e-05
output y_star: ((((...).)...))
output constr: (??(...)??????)
output result: UMFE
output timesc: 3.0956e-05
output y_star: (((...))((...)).)
output constr: (????????(...)??)
output result: UMFE
output timesc: 3.6683e-05
output y_star: ((.(...)(...)(...)(...).))
output constr: (??(...)(...)(...)(...)??)
output result: UMFE
output timesc: 4.3806e-05
output y_star: (.(...).(..(...).))
output constr: (?(...)????(...)??)
output result: UMFE
output timesc: 0.0069204
output y_star: (.(((...).))....)
output constr: (???(...)???????)
output result: UMFE
output timesc: 3.2096e-05
output y_star: (.(...).....(...).)
output constr: (?(...)?????(...)?)
output result: UMFE
output timesc: 3.6715e-05
output y_star: (((...).(...).(...)(...)))
output constr: (?(...)?(...)?(...)(...)?)
output result: UMFE
output timesc: 4.4431e-05
output y_star: ((.(...).(.(...)).))
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.154989
output y_star: (.((...))....)
output constr: (????????????)
output result: UMFE
output timesc: 0.094162
output y_star: ((...)((...).)((...)).)
output constr: ((...)?(...)???(...)??)
output result: UMFE
output timesc: 0.037075
output y_star: (((...)(((...)).).))
output constr: (?(...)??(...)?????)
output result: UMFE
output timesc: 1.44722
output y_star: (((.(...).).(...)).)
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.278285
output y_star: ((...).(...)...(...)(...))
output constr: ((...)?(...)???(...)(...))
output result: UMFE
output timesc: 4.5266e-05
output y_star: ((...).(((...).))(...))
output constr: ((...)???(...)???(...))
output result: UMFE
output timesc: 4.8284e-05
output y_star: (.(...)(...).(((...))))
output constr: (?(...)(...)???(...)??)
output result: UMFE
output timesc: 4.4664e-05
output y_star: ((...(..(...).)))
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.0320708
output y_star: (((...))(..(...).))
output constr: (?(...)????(...)??)
output result: UMFE
output timesc: 0.441891
output y_star: ((((..(...))).).)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.0186537
output y_star: ((.(...)((...).)).)
output constr: (??(...)?(...)????)
output result: UMFE
output timesc: 0.069208
output y_star: ((...).((...)).(...).)
output constr: ((...)??(...)??(...)?)
output result: UMFE
output timesc: 4.5666e-05
output y_star: ((...)(...).((...)))
output constr: ((...)(...)????????)
output result: UMFE
output timesc: 4.6611e-05
output y_star: ((..(...)((...)).).)
output constr: (???(...)?(...)????)
output result: UMFE
output timesc: 0.117566
output y_star: ((((...)))(.(...)).)
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 0.570458
output y_star: (.(...)(..(...).))
output constr: (?(...)???(...)??)
output result: UMFE
output timesc: 0.0103253
output y_star: (.(.((...).)..).)
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.78101
output y_star: (.(..(.((...)))))
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.0089199
output y_star: (((((...)(...)..))))
output constr: (???(...)(...)?????)
output result: UMFE
output timesc: 4.5235e-05
output y_star: (.((..(...).).))
output constr: (?????(...)????)
output result: UMFE
output timesc: 12.3329
output y_star: (..(....)((...)))
output constr: (?????????(...)?)
output result: UMFE
output timesc: 15.034
output y_star: (((...).)(...)...(...))
output constr: (?(...)??(...)???(...))
output result: UMFE
output timesc: 0.00869742
output y_star: (.((...)..(...).))
output constr: (??(...)??(...)??)
output result: UMFE
output timesc: 12.403
output y_star: ((...)....(...)..(...))
output constr: ((...)????(...)??(...))
output result: UMFE
output timesc: 0.000418668
output y_star: (.((...).)(.(...).))
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 0.334112
output y_star: (((...)(((...).))))
output constr: (?(...)??(...)????)
output result: UMFE
output timesc: 6.8135e-05
output y_star: (((...).).((...)))
output constr: (?(...)????(...)?)
output result: UMFE
output timesc: 0.03713
output y_star: (.(...)(.(...))((...)))
output constr: (?(...)??(...)??(...)?)
output result: UMFE
output timesc: 0.0466191
output y_star: ((.(((...)).).).)
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.151811
output y_star: (.((((...))))(...).)
output constr: (????(...)???(...)?)
output result: UMFE
output timesc: 0.000112871
output y_star: (((...).)..(...).)
output constr: (?(...)????(...)?)
output result: UMFE
output timesc: 0.00124443
output y_star: (..(...)(...)(.(...)))
output constr: (??(...)(...)??(...)?)
output result: UMFE
output timesc: 0.00204693
output y_star: (.(...)..(((...))))
output constr: (?(...)????(...)??)
output result: UMFE
output timesc: 0.000146253
output y_star: ((..((...))..).)
output constr: (????(...)?????)
output result: UMFE
output timesc: 0.500551
output y_star: (.(...)((...))(...)...)
output constr: (?(...)?(...)?(...)???)
output result: UMFE
output timesc: 4.6319e-05
output y_star: ((...)(...).(.((...))))
output constr: ((...)(...)????(...)??)
output result: UMFE
output timesc: 0.006559
output y_star: (((..(...).).(...)))
output constr: (????(...)???(...)?)
output result: UMFE
output timesc: 0.44633
output y_star: (.((...))((...).)..)
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 0.0698597
output y_star: (((...)(.(...))...))
output constr: (?(...)??(...)?????)
output result: UMFE
output timesc: 0.145046
output y_star: (((((...)..))).)
output constr: (???(...)??????)
output result: UMFE
output timesc: 7.5514e-05
output y_star: (.((...).(...))..)
output constr: (??(...)?(...)???)
output result: UMFE
output timesc: 0.0100026
output y_star: ((...)..((...))....)
output constr: ((...)???(...)?????)
output result: UMFE
output timesc: 0.000151777
output y_star: (((..(...).))...)
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.000129729
output y_star: (.(.....(...)(...)))
output constr: (???????(...)(...)?)
output result: UMFE
output timesc: 0.00110101
output y_star: ((...)..((((...)))))
output constr: ((...)?????(...)???)
output result: UMFE
output timesc: 0.000152681
output y_star: ((...).(.((...))))
output constr: ((...)????(...)??)
output result: UMFE
output timesc: 0.00261341
output y_star: ((...)..(...)(...)((...)))
output constr: ((...)??(...)(...)?(...)?)
output result: UMFE
output timesc: 0.000148769
output y_star: (((...)....(...)))
output constr: (?(...)????(...)?)
output result: UMFE
output timesc: 0.000136349
output y_star: (.(...)(.......))
output constr: (?(...)?????????)
output result: UMFE
output timesc: 0.00204832
output y_star: (..((...).)....)
output constr: (???(...)??????)
output result: UMFE
output timesc: 0.0370157
output y_star: (((...)..(...)(...).).)
output constr: (?(...)??(...)(...)???)
output result: UMFE
output timesc: 0.00112483
output y_star: (.(...)..(...)(...).(...))
output constr: (?(...)??(...)(...)?(...))
output result: UMFE
output timesc: 0.000145634
output y_star: (.(...)(...)...)
output constr: (?(...)(...)???)
output result: UMFE
output timesc: 0.000130454
output y_star: (((.(...).)).)
output constr: (???(...)????)
output result: UMFE
output timesc: 0.000133009
output y_star: ((...)........)
output constr: ((...)????????)
output result: UMFE
output timesc: 0.000125851
output y_star: ((..(..(...).)))
output constr: (??????(...)???)
output result: UMFE
output timesc: 0.0285652
output y_star: ((((...))).(...)..)
output constr: (??(...)???(...)??)
output result: UMFE
output timesc: 0.000168451
output y_star: (.(...).(...)((...))(...))
output constr: (?(...)?(...)?(...)?(...))
output result: UMFE
output timesc: 0.000121158
output y_star: (((..(...)..))..)
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.000104229
output y_star: (.....((...)))
output constr: (????????????)
output result: UMFE
output timesc: 0.00623394
output y_star: (((...)(.(...).).))
output constr: (?(...)??(...)????)
output result: UMFE
output timesc: 0.156076
output y_star: ((..(.(...).).).)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.688805
output y_star: (....(.(...))(...))
output constr: (??????(...)?(...))
output result: UMFE
output timesc: 0.00102898
output y_star: (.(((...).)(...)).)
output constr: (???(...)??(...)??)
output result: UMFE
output timesc: 0.069061
output y_star: (((...)(...)(.(...)).))
output constr: (?(...)(...)??(...)???)
output result: UMFE
output timesc: 0.34937
output y_star: (......(...)....)
output constr: (??????(...)????)
output result: UMFE
output timesc: 2.796e-05
output y_star: (...((...)).)
output constr: (????(...)??)
output result: UMFE
output timesc: 3.8748e-05
output y_star: (..(...)((...)).)
output constr: (??(...)????????)
output result: UMFE
output timesc: 4.5458e-05
output y_star: ((...)((.(...).)))
output constr: ((...)???(...)???)
output result: UMFE
output timesc: 3.0797e-05
output y_star: (((...)(.(...)..)))
output constr: (?(...)??(...)????)
output result: UMFE
output timesc: 0.38887
output y_star: ((...).((...).)..)
output constr: ((...)??(...)????)
output result: UMFE
output timesc: 0.000826716
output y_star: (.(((...).).(...)).)
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.272242
output y_star: (((((...)(...).))))
output constr: (???(...)(...)????)
output result: UMFE
output timesc: 4.4695e-05
output y_star: (...(...)..(...)..)
output constr: (???(...)??(...)??)
output result: UMFE
output timesc: 3.6255e-05
output y_star: (...((...))(...)(...).)
output constr: (????(...)?(...)(...)?)
output result: UMFE
output timesc: 4.1483e-05
output y_star: (((...))(((...).)).)
output constr: (?(...)???(...)????)
output result: UMFE
output timesc: 4.4443e-05
output y_star: (((...).)..(...))
output constr: (?(...)????(...))
output result: UMFE
output timesc: 0.00143913
output y_star: (.(((....))))
output constr: (???????????)
output result: UMFE
output timesc: 3.0139e-05
output y_star: (.(..(...)(...).(...)))
output constr: (????(...)(...)?(...)?)
output result: UMFE
output timesc: 0.000762885
output y_star: (..(.(...).)(...).)
output constr: (????(...)??(...)?)
output result: UMFE
output timesc: 0.00260544
output y_star: ((.(...(...)).))
output constr: (??????(...)???)
output result: UMFE
output timesc: 0.0361687
output y_star: ((...)(.(..(...)).))
output constr: ((...)?????(...)???)
output result: UMFE
output timesc: 0.0624282
output y_star: ((....(...)(...)(...)))
output constr: (?????(...)(...)(...)?)
output result: UMFE
output timesc: 5.6384e-05
output y_star: ((........(...)))
output constr: (?????????(...)?)
output result: UMFE
output timesc: 2.7906e-05
output y_star: (.(((...)).(...)))
output constr: (???(...)??(...)?)
output result: UMFE
output timesc: 0.031264
output y_star: (((((...)))...).)
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.0151133
output y_star: ((((...)))(.(...)))
output constr: (??(...)????(...)?)
output result: UMFE
output timesc: 0.0645136
output y_star: (...(..(...).).)
output constr: (??????(...)???)
output result: UMFE
output timesc: 0.111278
output y_star: (.((...).)....(...))
output constr: (??(...)??????(...))
output result: UMFE
output timesc: 0.000846774
output y_star: (...(...)(...).(...)..)
output constr: (???(...)(...)?(...)??)
output result: UMFE
output timesc: 4.6955e-05
output y_star: ((.(...)(...)((...))).)
output constr: (??(...)(...)?(...)???)
output result: UMFE
output timesc: 0.0326604
output y_star: (.(...((...)).))
output constr: (??????(...)???)
output result: UMFE
output timesc: 3.5152e-05
output y_star: ((...)(...)..(...)(...)(...))
output constr: ((...)(...)??(...)(...)(...))
output result: UMFE
output timesc: 4.8137e-05
output y_star: ((.((...)(...)).)..)
output constr: (???(...)(...)?????)
output result: UMFE
output timesc: 0.0653924
output y_star: ((..(...)....)..)
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.0271332
output y_star: ((.(...)..((...)).))
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 4.4562e-05
output y_star: ((..((...)).).(...))
output constr: (????(...)????(...))
output result: UMFE
output timesc: 0.0741266
output y_star: ((((...).).(...)))
output constr: (??(...)???(...)?)
output result: UMFE
output timesc: 0.040246
output y_star: ((.(.(...)..)(...)))
output constr: (????(...)???(...)?)
output result: UMFE
output timesc: 0.610582
output y_star: (((...)(...)(...)((...))))
output constr: (?(...)(...)(...)?(...)??)
output result: UMFE
output timesc: 4.6622e-05
output y_star: ((((...).)..(...)))
output constr: (??(...)????(...)?)
output result: UMFE
output timesc: 0.0441986
output y_star: ((((.(...)))).(...))
output constr: (????(...)????(...))
output result: UMFE
output timesc: 3.8311e-05
output y_star: (.(.(...)(...)(...).).)
output constr: (???(...)(...)(...)???)
output result: UMFE
output timesc: 0.00239052
output y_star: (((...).(...)((...))))
output constr: (?(...)?(...)?(...)??)
output result: UMFE
output timesc: 4.4917e-05
output y_star: (..(...).(((...))))
output constr: (??(...)???(...)??)
output result: UMFE
output timesc: 4.0168e-05
output y_star: (.(..((...)).).)
output constr: (?????(...)????)
output result: UMFE
output timesc: 0.523239
output y_star: ((.(((...).).)))
output constr: (????(...)?????)
output result: UMFE
output timesc: 2.30417
output y_star: (.((.(...)((...)))))
output constr: (????(...)?(...)???)
output result: UMFE
output timesc: 3.7771e-05
output y_star: (((((...)(...).)).))
output constr: (???(...)(...)?????)
output result: UMFE
output timesc: 3.4886e-05
output y_star: (((...)).(...))
output constr: (????????(...))
output result: UMFE
output timesc: 2.8215e-05
output y_star: (((...).(.(...))(...)))
output constr: (?(...)???(...)?(...)?)
output result: UMFE
output timesc: 0.193734
output y_star: ((.(...).).(...).(...))
output constr: (??(...)???(...)?(...))
output result: UMFE
output timesc: 0.00344367
output y_star: (....(.(...))..)
output constr: (??????(...)???)
output result: UMFE
output timesc: 2.8676e-05
output y_star: (...(.(...).)...)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.143672
output y_star: ((...)..((...))(...)..)
output constr: ((...)???(...)?(...)??)
output result: UMFE
output timesc: 4.483e-05
output y_star: ((...)..((...).).(...))
output constr: ((...)???(...)???(...))
output result: UMFE
output timesc: 0.000769958
output y_star: (...(.((...))).)
output constr: (??????(...)???)
output result: UMFE
output timesc: 2.9927e-05
output y_star: (((...))(...).(.(...)))
output constr: (?(...)?(...)???(...)?)
output result: UMFE
output timesc: 0.237509
output y_star: (...(...)(...)...)
output constr: (???(...)(...)???)
output result: UMFE
output timesc: 3.1417e-05
output y_star: ((...)(...(...)..))
output constr: ((...)????(...)???)
output result: UMFE
output timesc: 0.0409348
output y_star: (.((...))(...).)
output constr: (????????(...)?)
output result: UMFE
output timesc: 3.5328e-05
output y_star: (.(...)...(...))
output constr: (?(...)???(...))
output result: UMFE
output timesc: 2.9912e-05
output y_star: ((.((...)..(...).)))
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 1.10867
output y_star: ((((...).)))
output constr: (??(...)???)
output result: UMFE
output timesc: 2.4395e-05
output y_star: (.((...)((...)).).)
output constr: (??(...)?(...)????)
output result: UMFE
output timesc: 0.149165
output y_star: (.(.((.(...))).))
output constr: (??????(...)????)
output result: UMFE
output timesc: 2.9638e-05
output y_star: (.(((...))(...)))
output constr: (?????????(...)?)
output result: UMFE
output timesc: 0.263874
output y_star: (((.(((...).)))))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 4.2979e-05
output y_star: (..(..((...)).))
output constr: (??????(...)???)
output result: UMFE
output timesc: 0.100893
output y_star: (.((...)....(...).))
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 0.0137715
output y_star: (((...).)(...)(...)...)
output constr: (?(...)??(...)(...)???)
output result: UMFE
output timesc: 0.0250302
output y_star: ((....(.(...))))
output constr: (???????(...)??)
output result: UMFE
output timesc: 3.0569e-05
output y_star: (.((...).....))
output constr: (??(...)??????)
output result: UMFE
output timesc: 0.0103868
output y_star: (...(((...)))...)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 3.0714e-05
output y_star: (.(...)..(...)(...))
output constr: (?(...)??(...)(...))
output result: UMFE
output timesc: 3.8196e-05
output y_star: (.(...)(((.(...)))))
output constr: (?(...)????(...)???)
output result: UMFE
output timesc: 4.1415e-05
output y_star: (.(...)(.(...).)...)
output constr: (?(...)??(...)?????)
output result: UMFE
output timesc: 0.00279805
output y_star: (((...))(...)(...)(...))
output constr: (?(...)?(...)(...)(...))
output result: UMFE
output timesc: 4.1452e-05
output y_star: ((...)((.(...).))(...))
output constr: ((...)???(...)???(...))
output result: UMFE
output timesc: 4.3951e-05
output y_star: (...(...)..(...)(...))
output constr: (???(...)??(...)(...))
output result: UMFE
output timesc: 3.6987e-05
output y_star: ((...)((..(...))))
output constr: ((...)????(...)??)
output result: UMFE
output timesc: 3.6199e-05
output y_star: (.(....(...)))
output constr: (??????(...)?)
output result: UMFE
output timesc: 2.5976e-05
output y_star: ((((...).(...)..)))
output constr: (??(...)?(...)????)
output result: UMFE
output timesc: 3.851e-05
output y_star: ((.((...))..(...).))
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 3.7803e-05
output y_star: (.((...)(...)...(...)))
output constr: (??(...)(...)???(...)?)
output result: UMFE
output timesc: 0.00121539
output y_star: (..(...)(...)(...)(...)(...))
output constr: (??(...)(...)(...)(...)(...))
output result: UMFE
output timesc: 4.6885e-05
output y_star: ((...)(...(...)...))
output constr: ((...)????(...)????)
output result: UMFE
output timesc: 0.0411465
output y_star: (.(...).((.(...).)))
output constr: (?(...)????(...)???)
output result: UMFE
output timesc: 45.6172
output y_star: (.(...)..((...)))
output constr: (?(...)?????????)
output result: UMFE
output timesc: 0.00018812
output y_star: (.....((...))(...).)
output constr: (??????(...)?(...)?)
output result: UMFE
output timesc: 0.000249488
output y_star: (.(...)(...)((.(...))))
output constr: (?(...)(...)???(...)??)
output result: UMFE
output timesc: 0.000250571
output y_star: ((((...)))...(...))
output constr: (??(...)?????(...))
output result: UMFE
output timesc: 7.208e-05
output y_star: ((..(...).....))
output constr: (???(...)??????)
output result: UMFE
output timesc: 4.7038e-05
output y_star: ((((((...))).)))
output constr: (????(...)?????)
output result: UMFE
output timesc: 6.4252e-05
output y_star: (.(.(...))(...)..(...))
output constr: (???(...)?(...)??(...))
output result: UMFE
output timesc: 0.0151093
output y_star: (.....(.(...).).)
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.036557
output y_star: ((.(...)(...)....).)
output constr: (??(...)(...)??????)
output result: UMFE
output timesc: 0.00127362
output y_star: (...((...).)..)
output constr: (????(...)????)
output result: UMFE
output timesc: 0.0246907
output y_star: ((.((...)))....)
output constr: (???(...)??????)
output result: UMFE
output timesc: 0.0283316
output y_star: (((.(...)(...))).)
output constr: (???(...)(...)???)
output result: UMFE
output timesc: 6.2585e-05
output y_star: ((.(...)..(...)(...)).)
output constr: (??(...)??(...)(...)??)
output result: UMFE
output timesc: 0.00107551
output y_star: (....((...).)..)
output constr: (?????(...)????)
output result: UMFE
output timesc: 0.0284561
output y_star: (.((...)((...)).)..)
output constr: (??(...)?(...)?????)
output result: UMFE
output timesc: 7.56428
output y_star: (((.(...)..)...))
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.240296
output y_star: (((...(...)..)).)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 6.0452e-05
output y_star: (..(...).(...)(...)..)
output constr: (??(...)?(...)(...)??)
output result: UMFE
output timesc: 6.4796e-05
output y_star: (.(...)..(...)((...)).)
output constr: (?(...)??(...)?(...)??)
output result: UMFE
output timesc: 9.4759e-05
output y_star: (.(..((...))))
output constr: (????????????)
output result: UMFE
output timesc: 0.0373356
output y_star: ((.......(...).))
output constr: (????????(...)??)
output result: UMFE
output timesc: 0.000128805
output y_star: ((...)(...)((.(...).)))
output constr: ((...)(...)???(...)???)
output result: UMFE
output timesc: 0.00014404
output y_star: (.((......)).)
output constr: (????????????)
output result: UMFE
output timesc: 0.000124574
output y_star: ((((...).(...)(...))).)
output constr: (??(...)?(...)(...)???)
output result: UMFE
output timesc: 0.000143985
output y_star: (..(...)(...)(...)(...))
output constr: (??(...)(...)(...)(...))
output result: UMFE
output timesc: 0.000141533
output y_star: (((....))(...)(...))
output constr: (????????(...)(...))
output result: UMFE
output timesc: 0.000138944
output y_star: (..((...)..(...))..)
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.0474267
output y_star: (((...(...).))..)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.0467083
output y_star: ((...)(.(((...)))))
output constr: ((...)????(...)???)
output result: UMFE
output timesc: 0.0180205
output y_star: (.(.(...).).)
output constr: (???????????)
output result: UMFE
output timesc: 0.433463
output y_star: ((...(...)..).(...))
output constr: (????(...)????(...))
output result: UMFE
output timesc: 0.0293928
output y_star: (.(.((...)))..(...))
output constr: (????(...)????(...))
output result: UMFE
output timesc: 0.00297604
output y_star: (((.(...).)...))
output constr: (???(...)??????)
output result: UMFE
output timesc: 0.0130417
output y_star: (((.(...))).((...)))
output constr: (???(...)????(...)?)
output result: UMFE
output timesc: 0.000150317
output y_star: (..((..((...)))))
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.000134076
output y_star: ((((...))(...).))
output constr: (??(...)?(...)??)
output result: UMFE
output timesc: 0.000132863
output y_star: ((...)(((.(...))).))
output constr: ((...)????(...)????)
output result: UMFE
output timesc: 4.37759
output y_star: (..(((...).))..)
output constr: (????(...)?????)
output result: UMFE
output timesc: 8.6197e-05
output y_star: ((...)(.((...).).))
output constr: ((...)???(...)????)
output result: UMFE
output timesc: 0.0639847
output y_star: (.((...))((.(...))))
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 0.000143702
output y_star: ((.....)(...).)
output constr: (???????(...)?)
output result: UMFE
output timesc: 0.00184609
output y_star: ((((...)..)).(...))
output constr: (??(...)?????(...))
output result: UMFE
output timesc: 0.00014262
output y_star: (.(.((...)...).))
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.0485812
output y_star: (((((...).)..)).)
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.000138583
output y_star: ((...).........)
output constr: ((...)?????????)
output result: UMFE
output timesc: 0.000127486
output y_star: ((...)(((...)...)).)
output constr: ((...)??(...)??????)
output result: UMFE
output timesc: 0.000197046
output y_star: (((....(...)).))
output constr: (??????(...)???)
output result: UMFE
output timesc: 0.0279131
output y_star: ((...).(...)..((...)).)
output constr: ((...)?(...)???(...)??)
output result: UMFE
output timesc: 0.000201789
output y_star: (((.(...).)).(...).)
output constr: (???(...)????(...)?)
output result: UMFE
output timesc: 0.000153746
output y_star: ((((...))).(...)(...).)
output constr: (??(...)???(...)(...)?)
output result: UMFE
output timesc: 0.000156401
output y_star: ((...)(...)(..(...).))
output constr: ((...)(...)???(...)??)
output result: UMFE
output timesc: 0.0114919
output y_star: (..(...)(...)......)
output constr: (??(...)(...)??????)
output result: UMFE
output timesc: 0.000183555
output y_star: ((....(...)))
output constr: (?????(...)?)
output result: UMFE
output timesc: 0.000176335
output y_star: ((((...).)(...)...))
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 0.0437993
output y_star: ((.(...))(...)...)
output constr: (??(...)?(...)???)
output result: UMFE
output timesc: 0.00137545
output y_star: (((((...).)...)))
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.000136352
output y_star: (.(.(...)(...).(...).))
output constr: (???(...)(...)?(...)??)
output result: UMFE
output timesc: 0.00106773
output y_star: (((...))(...)(...)..)
output constr: (?(...)?(...)(...)??)
output result: UMFE
output timesc: 0.000159435
output y_star: (...(..(...)..))
output constr: (??????(...)???)
output result: UMFE
output timesc: 0.0368583
output y_star: ((((.(...)).))..)
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.0283195
output y_star: (((...))((...))(...)(...))
output constr: (?(...)??(...)?(...)(...))
output result: UMFE
output timesc: 0.000201804
output y_star: (.((....)).(...))
output constr: (??????????(...))
output result: UMFE
output timesc: 0.000184718
output y_star: (((...))((...).)(...).)
output constr: (?(...)??(...)??(...)?)
output result: UMFE
output timesc: 0.129571
output y_star: (.((...))(.(...).))
output constr: (??(...)???(...)??)
output result: UMFE
output timesc: 0.1854
output y_star: (((...)...).)
output constr: (?(...)?????)
output result: UMFE
output timesc: 0.00191473
output y_star: (((...)((...))(...)..))
output constr: (?(...)?(...)?(...)???)
output result: UMFE
output timesc: 0.000155103
output y_star: (..(...)(...)...(...).)
output constr: (??(...)(...)???(...)?)
output result: UMFE
output timesc: 0.000142752
output y_star: ((...(.(...)).))
output constr: (??????(...)???)
output result: UMFE
output timesc: 0.000137242
output y_star: ((.(...)(.(...).)))
output constr: (??(...)??(...)???)
output result: UMFE
output timesc: 0.180187
output y_star: ((((...)).(...)(...).))
output constr: (??(...)??(...)(...)??)
output result: UMFE
output timesc: 8.864e-05
output y_star: (..(...).(...)(...)...)
output constr: (??(...)?(...)(...)???)
output result: UMFE
output timesc: 7.8703e-05
output y_star: ((..(((...).)).))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 6.1264e-05
output y_star: (((...))((...))(...))
output constr: (?(...)??(...)?(...))
output result: UMFE
output timesc: 5.6267e-05
output y_star: (.((...).).(...))
output constr: (??(...)???(...))
output result: UMFE
output timesc: 0.00106982
output y_star: (.(...).(...)..(...)..)
output constr: (?(...)?(...)??(...)??)
output result: UMFE
output timesc: 0.000152188
output y_star: (...(..(...).))
output constr: (??????(...)??)
output result: UMFE
output timesc: 0.00671869
output y_star: ((((...).)....))
output constr: (??(...)???????)
output result: UMFE
output timesc: 0.000144141
output y_star: (((......)..))
output constr: (????????????)
output result: UMFE
output timesc: 67.0544
output y_star: ((...).((...)).)
output constr: ((...)?????????)
output result: UMFE
output timesc: 6.1439e-05
output y_star: (((...)(.(...).)..))
output constr: (?(...)??(...)?????)
output result: UMFE
output timesc: 0.60017
output y_star: (.(...).(...).)
output constr: (?(...)?(...)?)
output result: UMFE
output timesc: 5.8277e-05
output y_star: (.(...).....(...)(...))
output constr: (?(...)?????(...)(...))
output result: UMFE
output timesc: 0.00607908
output y_star: ((...)(((.(...)))))
output constr: ((...)????(...)???)
output result: UMFE
output timesc: 6.3549e-05
output y_star: ((...)..(.(...)..))
output constr: ((...)????(...)???)
output result: UMFE
output timesc: 0.00745226
output y_star: (..(.(...)))
output constr: (????(...)?)
output result: UMFE
output timesc: 0.00012958
output y_star: ((...)((...))..((...)))
output constr: ((...)?(...)????(...)?)
output result: UMFE
output timesc: 0.000155983
output y_star: (.((((...))(...).)))
output constr: (????(...)?(...)???)
output result: UMFE
output timesc: 0.000145518
output y_star: ((.(.((...)).)).)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 10.7261
output y_star: (((...).)(...).)
output constr: (?(...)??(...)?)
output result: UMFE
output timesc: 0.00265941
output y_star: ((...)...(.((...))))
output constr: ((...)??????(...)??)
output result: UMFE
output timesc: 0.00500586
output y_star: ((((.(...))))..)
output constr: (????(...)?????)
output result: UMFE
output timesc: 0.00018491
output y_star: (.(...)(.(...)).(...).)
output constr: (?(...)??(...)??(...)?)
output result: UMFE
output timesc: 0.00237524
output y_star: (.((......).))
output constr: (????????????)
output result: UMFE
output timesc: 0.430651
output y_star: ((.(((...)))(...)))
output constr: (????(...)??(...)?)
output result: UMFE
output timesc: 8.3489e-05
output y_star: ((.(...)(...).((...))))
output constr: (??(...)(...)??(...)??)
output result: UMFE
output timesc: 8.4545e-05
output y_star: ((((.(...).)))..)
output constr: (????(...)??????)
output result: UMFE
output timesc: 7.0107e-05
output y_star: (((...)..(...)(...)))
output constr: (?(...)??(...)(...)?)
output result: UMFE
output timesc: 0.000102134
output y_star: (.((.(((...))))))
output constr: (??????(...)????)
output result: UMFE
output timesc: 7.4022e-05
output y_star: (.(...)((...))..(...).)
output constr: (?(...)?(...)???(...)?)
output result: UMFE
output timesc: 3.5029e-05
output y_star: (..(.(...)...)..)
output constr: (????(...)??????)
output result: UMFE
output timesc: 2.4639e-05
output y_star: (.(((...))(...)(...)))
output constr: (???(...)?(...)(...)?)
output result: UMFE
output timesc: 0.0474756
output y_star: ((...((...))(...).))
output constr: (?????(...)?(...)??)
output result: UMFE
output timesc: 0.000157255
output y_star: (..(.(...)).....)
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.0287684
output y_star: ((.(...)(...)(...).).)
output constr: (??(...)(...)(...)???)
output result: UMFE
output timesc: 0.000932119
output y_star: ((...)(...)...(...).)
output constr: ((...)(...)???(...)?)
output result: UMFE
output timesc: 0.000145929
output y_star: (.((...))(...)(.(...)))
output constr: (??(...)?(...)??(...)?)
output result: UMFE
output timesc: 0.200467
output y_star: (((((...)))..(...)))
output constr: (???(...)????(...)?)
output result: UMFE
output timesc: 9.0122e-05
output y_star: (.(....(...)(...)))
output constr: (??????(...)(...)?)
output result: UMFE
output timesc: 0.00115783
output y_star: (...(...)..(...)...)
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.000180175
output y_star: (((.((...))))(...).)
output constr: (????(...)???(...)?)
output result: UMFE
output timesc: 0.000189703
output y_star: (((...)..(...)(...).))
output constr: (?(...)??(...)(...)??)
output result: UMFE
output timesc: 0.000188774
output y_star: (...((...))(...))
output constr: (??????????(...))
output result: UMFE
output timesc: 0.000181497
output y_star: (((...))(((...)).).)
output constr: (?(...)???(...)????)
output result: UMFE
output timesc: 3.00097
output y_star: ((..(...)(.(...).)))
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.182691
output y_star: ((((...))))
output constr: (??(...)??)
output result: UMFE
output timesc: 4.6174e-05
output y_star: (.(..(...).....))
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.0280692
output y_star: (.(.((...).).))
output constr: (????(...)????)
output result: UMFE
output timesc: 0.0384991
output y_star: ((((...).(...))).)
output constr: (??(...)?(...)???)
output result: UMFE
output timesc: 0.000141944
output y_star: (...((...)).(...)(...))
output constr: (????(...)??(...)(...))
output result: UMFE
output timesc: 0.000144071
output y_star: ((...)(..(...).)..)
output constr: ((...)???(...)????)
output result: UMFE
output timesc: 0.0073131
output y_star: ((((...))(...)(...)..))
output constr: (??(...)?(...)(...)???)
output result: UMFE
output timesc: 0.000145402
output y_star: ((...)(((...)).).)
output constr: ((...)??(...)????)
output result: UMFE
output timesc: 0.0390915
output y_star: ((...)..((.(...))).)
output constr: ((...)?????(...)???)
output result: UMFE
output timesc: 0.000138927
output y_star: (((...(...))).)
output constr: (?????(...)???)
output result: UMFE
output timesc: 0.000133955
output y_star: (.(....)..(...).)
output constr: (?????????(...)?)
output result: UMFE
output timesc: 1.73644
output y_star: (.((...)(...).).)
output constr: (??(...)(...)???)
output result: UMFE
output timesc: 0.00273462
output y_star: (((...)(.(...).)).)
output constr: (?(...)??(...)????)
output result: UMFE
output timesc: 0.0700587
output y_star: (.(.((...).).)(...))
output constr: (????(...)????(...))
output result: UMFE
output timesc: 0.0459361
output y_star: (.(...).(.(...))..)
output constr: (?(...)???(...)???)
output result: UMFE
output timesc: 0.00101595
output y_star: (((...).).(((...))))
output constr: (?(...)?????(...)??)
output result: UMFE
output timesc: 0.256625
output y_star: (..((...)).(.(...)))
output constr: (???(...)????(...)?)
output result: UMFE
output timesc: 0.154389
output y_star: (((.((...))...)))
output constr: (????(...)??????)
output result: UMFE
output timesc: 8.7818e-05
output y_star: (.(...).(...))
output constr: (?(...)?(...))
output result: UMFE
output timesc: 3.8672e-05
output y_star: (((((...))).))
output constr: (????????????)
output result: UMFE
output timesc: 7.5973e-05
output y_star: (...(...)...)
output constr: (???(...)???)
output result: UMFE
output timesc: 6.1334e-05
output y_star: (.(...)..(...)(...)(...))
output constr: (?(...)??(...)(...)(...))
output result: UMFE
output timesc: 5.8269e-05
output y_star: (((((...)..)))..)
output constr: (???(...)???????)
output result: UMFE
output timesc: 4.3931e-05
output y_star: (.((...))......)
output constr: (??(...)???????)
output result: UMFE
output timesc: 4.2224e-05
output y_star: (..(...).((...).).)
output constr: (??(...)??(...)???)
output result: UMFE
output timesc: 0.00144458
output y_star: (.((..(...)..)))
output constr: (?????(...)????)
output result: UMFE
output timesc: 0.000173986
output y_star: (.((.(...))..(...)))
output constr: (????(...)???(...)?)
output result: UMFE
output timesc: 0.0676502
output y_star: (((...))(...)(.(...)))
output constr: (?(...)?(...)??(...)?)
output result: UMFE
output timesc: 0.0537754
output y_star: ((((.(...)(...))).))
output constr: (????(...)(...)????)
output result: UMFE
output timesc: 0.000194609
output y_star: (((...)).(.(...)).)
output constr: (?(...)????(...)??)
output result: UMFE
output timesc: 0.213938
output y_star: (.(((...))..(...).))
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.0222946
output y_star: ((((..(...)..))))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.000136272
output y_star: (.(.(.(...))).)
output constr: (?????(...)???)
output result: UMFE
output timesc: 0.000128041
output y_star: ((((..(...).)).))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.000130182
output y_star: (.((...)((...))(...)))
output constr: (??(...)?(...)?(...)?)
output result: UMFE
output timesc: 0.047719
output y_star: (((...).).(...)(...))
output constr: (?(...)???(...)(...))
output result: UMFE
output timesc: 0.00121547
output y_star: (((((...))..).))
output constr: (???(...)??????)
output result: UMFE
output timesc: 0.000137389
output y_star: ((...).(...)..(...).(...))
output constr: ((...)?(...)??(...)?(...))
output result: UMFE
output timesc: 0.00014667
output y_star: ((...)((...))..)
output constr: ((...)?????????)
output result: UMFE
output timesc: 0.000135478
output y_star: ((.(...)..).(...).)
output constr: (??(...)????(...)?)
output result: UMFE
output timesc: 0.00755448
output y_star: (((..(...).(...).)))
output constr: (????(...)?(...)???)
output result: UMFE
output timesc: 0.000146376
output y_star: (.(.(...))..)
output constr: (???(...)???)
output result: UMFE
output timesc: 0.00607005
output y_star: (((...)((...))....))
output constr: (?(...)?(...)??????)
output result: UMFE
output timesc: 0.000145543
output y_star: (....(...).((...)))
output constr: (????(...)??(...)?)
output result: UMFE
output timesc: 0.000143124
output y_star: (((((...)...))).)
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.000133889
output y_star: (.(.(...)(...)...).)
output constr: (???(...)(...)?????)
output result: UMFE
output timesc: 0.00207666
output y_star: ((..(...)(...)....))
output constr: (???(...)(...)?????)
output result: UMFE
output timesc: 0.00013514
output y_star: (.(...)..(...)((...).))
output constr: (?(...)??(...)?(...)??)
output result: UMFE
output timesc: 0.00146746
output y_star: (.(.(...).)....)
output constr: (???(...)??????)
output result: UMFE
output timesc: 0.0303659
output y_star: ((...)..(...)..(...))
output constr: ((...)??(...)??(...))
output result: UMFE
output timesc: 0.000142968
output y_star: ((...)(..(...)...).)
output constr: ((...)???(...)?????)
output result: UMFE
output timesc: 0.0284187
output y_star: (.(...)(...)(...)((...)).)
output constr: (?(...)(...)(...)?(...)??)
output result: UMFE
output timesc: 0.000196434
output y_star: (((((...))...)).)
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.000184953
output y_star: (((.(...)(...)))...)
output constr: (???(...)(...)?????)
output result: UMFE
output timesc: 0.000195443
output y_star: (...(.(...))....)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.0285696
output y_star: (....(...)..(...))
output constr: (????(...)??(...))
output result: UMFE
output timesc: 0.000182511
output y_star: (((((...)..)).))
output constr: (???(...)??????)
output result: UMFE
output timesc: 0.000181908
output y_star: (((((...)(...)(...)))))
output constr: (???(...)(...)(...)???)
output result: UMFE
output timesc: 0.000195645
output y_star: (.(.....(...))..)
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.00711563
output y_star: ((....(...)(...)).)
output constr: (?????(...)(...)??)
output result: UMFE
output timesc: 0.00113614
output y_star: ((...).((..(...))))
output constr: ((...)?????(...)??)
output result: UMFE
output timesc: 0.000193498
output y_star: ((.((...))))
output constr: (??????????)
output result: UMFE
output timesc: 0.000180764
output y_star: (((((...)).).).)
output constr: (???(...)??????)
output result: UMFE
output timesc: 0.000181754
output y_star: ((...)(..(...).).(...))
output constr: ((...)???(...)???(...))
output result: UMFE
output timesc: 0.00883611
output y_star: ((.(...)(.((...)))))
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.0670862
output y_star: ((...)(...).(...)(...).(...))
output constr: ((...)(...)?(...)(...)?(...))
output result: UMFE
output timesc: 0.000155588
output y_star: (.(((...)))((...)).)
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.000158361
output y_star: (..(.(.(...).).))
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.205501
output y_star: ((((...).)(...)..).)
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 0.0681318
output y_star: ((.(..(...)..)))
output constr: (?????(...)????)
output result: UMFE
output timesc: 0.000175911
output y_star: ((...)(((...))).(...))
output constr: ((...)??(...)???(...))
output result: UMFE
output timesc: 0.000193422
output y_star: (.((((...))(...))))
output constr: (????(...)?(...)??)
output result: UMFE
output timesc: 0.000192741
output y_star: ((...)(...).(.(...))(...))
output constr: ((...)(...)???(...)?(...))
output result: UMFE
output timesc: 0.00173986
output y_star: (.(...)...((...))..)
output constr: (?(...)????(...)???)
output result: UMFE
output timesc: 0.000187796
output y_star: ((.(...)(...).....))
output constr: (??(...)(...)??????)
output result: UMFE
output timesc: 0.00018063
output y_star: (.(((.....))))
output constr: (????????????)
output result: UMFE
output timesc: 0.000175435
output y_star: ((...).(.(...))....)
output constr: ((...)???(...)?????)
output result: UMFE
output timesc: 0.00101842
output y_star: ((..((....))))
output constr: (????????????)
output result: UMFE
output timesc: 0.000181319
output y_star: ((((...)))((...).))
output constr: (??(...)???(...)??)
output result: UMFE
output timesc: 1.40518
output y_star: ((.(...))(((...)).))
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 3.1112
output y_star: (.(.((...).(...))).)
output constr: (????(...)?(...)???)
output result: UMFE
output timesc: 0.415146
output y_star: (((((...)).))(...))
output constr: (???(...)????(...))
output result: UMFE
output timesc: 6.62e-05
output y_star: (.(...)(((...))))
output constr: (?(...)??(...)??)
output result: UMFE
output timesc: 6.0094e-05
output y_star: (((.(...).(...).)))
output constr: (???(...)?(...)???)
output result: UMFE
output timesc: 4.5089e-05
output y_star: (.((...)).(...)...)
output constr: (??(...)??(...)???)
output result: UMFE
output timesc: 5.9669e-05
output y_star: ((...)..(...)..)
output constr: ((...)??(...)??)
output result: UMFE
output timesc: 4.246e-05
output y_star: (.(.....).(...).)
output constr: (?????????(...)?)
output result: UMFE
output timesc: 0.0271122
output y_star: ((.((.(...).)).))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.000134596
output y_star: (.(...).((...)))
output constr: (?(...)????????)
output result: UMFE
output timesc: 0.000137549
output y_star: (.(.(...))(...).(...).)
output constr: (???(...)?(...)?(...)?)
output result: UMFE
output timesc: 0.00107818
output y_star: (.(...).(...)..(...)(...))
output constr: (?(...)?(...)??(...)(...))
output result: UMFE
output timesc: 0.000152429
output y_star: ((...)(...)..(...)(...).)
output constr: ((...)(...)??(...)(...)?)
output result: UMFE
output timesc: 0.000151265
output y_star: (.(...)(...)(...)((...)))
output constr: (?(...)(...)(...)?(...)?)
output result: UMFE
output timesc: 0.000147051
output y_star: (.(...)(...).((...).))
output constr: (?(...)(...)??(...)??)
output result: UMFE
output timesc: 0.00192366
output y_star: ((...)((....))..)
output constr: ((...)??????????)
output result: UMFE
output timesc: 0.000138218
output y_star: (.....(...)(.(...)))
output constr: (?????(...)??(...)?)
output result: UMFE
output timesc: 0.00211611
output y_star: (((((...)..))..))
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.000136477
output y_star: (..(((...).))...)
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.00013088
output y_star: (((...))(...)(...).(...).)
output constr: (?(...)?(...)(...)?(...)?)
output result: UMFE
output timesc: 0.000153424
output y_star: (((......))(...))
output constr: (??????????(...))
output result: UMFE
output timesc: 0.00013644
output y_star: ((...)(((.(...)).)))
output constr: ((...)????(...)????)
output result: UMFE
output timesc: 1.64122
output y_star: (.((...)).)
output constr: (?????????)
output result: UMFE
output timesc: 6.8882e-05
output y_star: ((.(...)).(...))
output constr: (??(...)??(...))
output result: UMFE
output timesc: 0.00145943
output y_star: (.((...).)(.(...)).)
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 0.0471748
output y_star: ((...)....((...))..)
output constr: ((...)?????(...)???)
output result: UMFE
output timesc: 0.000136558
output y_star: ((.(...)(....).))
output constr: (??(...)????????)
output result: UMFE
output timesc: 0.876607
output y_star: (......(...)..(...))
output constr: (??????(...)??(...))
output result: UMFE
output timesc: 6.4108e-05
output y_star: ((...).(((...))).)
output constr: ((...)???(...)???)
output result: UMFE
output timesc: 6.3263e-05
output y_star: ((...)(...)....)
output constr: ((...)(...)????)
output result: UMFE
output timesc: 5.6042e-05
output y_star: (..(...).....)
output constr: (??(...)?????)
output result: UMFE
output timesc: 2.967e-05
output y_star: (..(...).(...)(...)(...))
output constr: (??(...)?(...)(...)(...))
output result: UMFE
output timesc: 9.15e-05
output y_star: ((((...))....).)
output constr: (??(...)???????)
output result: UMFE
output timesc: 4.9845e-05
output y_star: (.(.(...)(.(...).)))
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.268241
output y_star: (.(...)(.(...).)..)
output constr: (?(...)??(...)????)
output result: UMFE
output timesc: 0.00354367
output y_star: (..(((...))).(...))
output constr: (????(...)???(...))
output result: UMFE
output timesc: 0.000248299
output y_star: ((...)(...)(.(...).)..)
output constr: ((...)(...)??(...)????)
output result: UMFE
output timesc: 0.00338196
output y_star: (.(..(...)(...)..))
output constr: (????(...)(...)???)
output result: UMFE
output timesc: 0.001176
output y_star: (.(.(...))(...))
output constr: (???(...)?(...))
output result: UMFE
output timesc: 0.00126735
output y_star: ((.((...))..)(...).)
output constr: (???(...)????(...)?)
output result: UMFE
output timesc: 0.138422
output y_star: (((.(...))(...)..).)
output constr: (???(...)?(...)????)
output result: UMFE
output timesc: 0.0729782
output y_star: (..(...)..((...))(...))
output constr: (??(...)???(...)?(...))
output result: UMFE
output timesc: 0.000145543
output y_star: (..(((...).(...).)))
output constr: (????(...)?(...)???)
output result: UMFE
output timesc: 0.000142441
output y_star: ((...)(...)(...)..(...))
output constr: ((...)(...)(...)??(...))
output result: UMFE
output timesc: 0.000147773
output y_star: (..(...)((...)))
output constr: (??(...)?(...)?)
output result: UMFE
output timesc: 0.000133727
output y_star: ((.(...))(...)(...)..)
output constr: (??(...)?(...)(...)??)
output result: UMFE
output timesc: 0.00138301
output y_star: ((...)(.(...))((...).))
output constr: ((...)??(...)??(...)??)
output result: UMFE
output timesc: 0.116709
output y_star: ((((.(...)..)).))
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.000164144
output y_star: (..(.(..(...).)))
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.04271
output y_star: ((((...).).).)
output constr: (??(...)?????)
output result: UMFE
output timesc: 0.00016623
output y_star: (((...)..(...)((...))))
output constr: (?(...)??(...)?(...)??)
output result: UMFE
output timesc: 0.000248279
output y_star: ((...)(...).((...).)(...))
output constr: ((...)(...)??(...)??(...))
output result: UMFE
output timesc: 0.00138177
output y_star: (.(.((...))..))
output constr: (????(...)????)
output result: UMFE
output timesc: 2.20272
output y_star: ((...)(...)(((...)..)))
output constr: ((...)(...)??(...)????)
output result: UMFE
output timesc: 8.0999e-05
output y_star: (..(.((...)))..)
output constr: (?????(...)????)
output result: UMFE
output timesc: 5.8387e-05
output y_star: ((.(...))(...))
output constr: (??(...)?(...))
output result: UMFE
output timesc: 0.00163671
output y_star: (((.(...)))...)
output constr: (???(...)?????)
output result: UMFE
output timesc: 0.000238426
output y_star: ((...).(...)((...))..)
output constr: ((...)?(...)?(...)???)
output result: UMFE
output timesc: 0.000254378
output y_star: ((.((...)(...)..).))
output constr: (???(...)(...)?????)
output result: UMFE
output timesc: 0.0388242
output y_star: ((((...).)((...))).)
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 2.26195
output y_star: ((...).((...)).(...)..)
output constr: ((...)??(...)??(...)??)
output result: UMFE
output timesc: 0.000152825
output y_star: ((..(...)(...)))
output constr: (???(...)(...)?)
output result: UMFE
output timesc: 0.000132229
output y_star: (.(...)(...)(((...).)))
output constr: (?(...)(...)??(...)???)
output result: UMFE
output timesc: 0.000148232
output y_star: ((((....)).))
output constr: (???????????)
output result: UMFE
output timesc: 0.000131006
output y_star: (.....(...)((...)))
output constr: (?????(...)?(...)?)
output result: UMFE
output timesc: 0.00013831
output y_star: (((.(...)((...)).)))
output constr: (???(...)?(...)????)
output result: UMFE
output timesc: 0.000143237
output y_star: (((...))(.(...))(...))
output constr: (?(...)???(...)?(...))
output result: UMFE
output timesc: 0.0480867
output y_star: ((.(...))(...).)
output constr: (??(...)?(...)?)
output result: UMFE
output timesc: 0.0011677
output y_star: (..(.(...))(...).(...))
output constr: (????(...)?(...)?(...))
output result: UMFE
output timesc: 0.000987386
output y_star: (((..(...).)(...).))
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 0.450166
output y_star: (...(.((...)).).)
output constr: (??????(...)????)
output result: UMFE
output timesc: 4.8191e-05
output y_star: ((...)((.(...)))(...))
output constr: ((...)???(...)??(...))
output result: UMFE
output timesc: 5.4017e-05
output y_star: (((((...).).).))
output constr: (???(...)??????)
output result: UMFE
output timesc: 7.2877e-05
output y_star: (..(...)(...)((...).).)
output constr: (??(...)(...)?(...)???)
output result: UMFE
output timesc: 0.000881996
output y_star: (.((...)(...).(...)))
output constr: (??(...)(...)?(...)?)
output result: UMFE
output timesc: 0.00143578
output y_star: (((...))(...)(...)(...)(...))
output constr: (?(...)?(...)(...)(...)(...))
output result: UMFE
output timesc: 0.000158525
output y_star: ((((...)....).))
output constr: (??(...)???????)
output result: UMFE
output timesc: 0.000134425
output y_star: ((...)...(...).(...)(...))
output constr: ((...)???(...)?(...)(...))
output result: UMFE
output timesc: 0.000153209
output y_star: ((((..(...).))).)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.000134674
output y_star: (((...)..(...)...).)
output constr: (?(...)??(...)?????)
output result: UMFE
output timesc: 0.0013372
output y_star: (.(.(...)..).(...).)
output constr: (???(...)????(...)?)
output result: UMFE
output timesc: 0.00548216
output y_star: ((((....).)))
output constr: (???????????)
output result: UMFE
output timesc: 0.000132975
output y_star: (((..(...)))..(...))
output constr: (????(...)????(...))
output result: UMFE
output timesc: 0.00014683
output y_star: (...((.((...)))))
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.000133257
output y_star: ((...)(.(...).)(...)..)
output constr: ((...)??(...)??(...)??)
output result: UMFE
output timesc: 0.00517736
output y_star: ((...)(...)(...)((...)))
output constr: ((...)(...)(...)?(...)?)
output result: UMFE
output timesc: 0.000145618
output y_star: ((...(...)..))
output constr: (????(...)???)
output result: UMFE
output timesc: 0.000129388
output y_star: (((...)(...).((...)).))
output constr: (?(...)(...)??(...)???)
output result: UMFE
output timesc: 0.000155078
output y_star: (((...))(.(...))..)
output constr: (?(...)???(...)???)
output result: UMFE
output timesc: 0.0553863
output y_star: ((.(...)(...).(...).))
output constr: (??(...)(...)?(...)??)
output result: UMFE
output timesc: 7.9358e-05
output y_star: (.(...).(.(...)..).)
output constr: (?(...)???(...)????)
output result: UMFE
output timesc: 0.0050112
output y_star: ((.(...)..)(...)...)
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.0107252
output y_star: ((((...).(...).)))
output constr: (??(...)?(...)???)
output result: UMFE
output timesc: 0.000138414
output y_star: (.(...)..(...)..(...).)
output constr: (?(...)??(...)??(...)?)
output result: UMFE
output timesc: 0.000143673
output y_star: (((...).(...)...(...)))
output constr: (?(...)?(...)???(...)?)
output result: UMFE
output timesc: 0.000148285
output y_star: ((...)(...).(...)..(...).)
output constr: ((...)(...)?(...)??(...)?)
output result: UMFE
output timesc: 0.000147294
output y_star: (.(..(...).).)
output constr: (????(...)???)
output result: UMFE
output timesc: 0.0296098
output y_star: (.(...)(....)...)
output constr: (?(...)?????????)
output result: UMFE
output timesc: 0.442542
output y_star: (...(...)..(...))
output constr: (???(...)??(...))
output result: UMFE
output timesc: 0.000182257
output y_star: (..(.(...))((...).))
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 0.0730623
output y_star: ((...)(...)((...))(...)..)
output constr: ((...)(...)?(...)?(...)??)
output result: UMFE
output timesc: 0.000203756
output y_star: (..(....)(...))
output constr: (????????(...))
output result: UMFE
output timesc: 0.0947624
output y_star: (.......(...)(...))
output constr: (???????(...)(...))
output result: UMFE
output timesc: 0.000185532
output y_star: (.((...)(.(...).)))
output constr: (??(...)??(...)???)
output result: UMFE
output timesc: 0.0763517
output y_star: ((..(...)..)(...)..)
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.0479843
output y_star: (.(.((...))(...).))
output constr: (????(...)?(...)??)
output result: UMFE
output timesc: 0.120928
output y_star: (((...).)(...)(...).(...))
output constr: (?(...)??(...)(...)?(...))
output result: UMFE
output timesc: 0.00185824
output y_star: (.(...)..(...).((...)))
output constr: (?(...)??(...)??(...)?)
output result: UMFE
output timesc: 0.000153162
output y_star: ((...)((.(...)..)))
output constr: ((...)???(...)????)
output result: UMFE
output timesc: 0.000140207
output y_star: (..(.(.(...))))
output constr: (??????(...)??)
output result: UMFE
output timesc: 0.00337473
output y_star: (.((...))(..(...).))
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 4.65153
output y_star: ((((...).))(...).)
output constr: (??(...)???(...)?)
output result: UMFE
output timesc: 8.1409e-05
output y_star: (.(((.(...))).).)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 5.13e-05
output y_star: (..(.....)...)
output constr: (????????????)
output result: UMFE
output timesc: 0.0310159
output y_star: (....((...))(...)..)
output constr: (?????(...)?(...)??)
output result: UMFE
output timesc: 0.000186786
output y_star: ((...)((.(...).)).)
output constr: ((...)???(...)????)
output result: UMFE
output timesc: 0.000194717
output y_star: (.((...((...)))))
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.000177462
output y_star: ((.(..(...)).)(...))
output constr: (?????(...)???(...))
output result: UMFE
output timesc: 0.0734361
output y_star: ((..((...)).(...)).)
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 0.464251
output y_star: (.((...(...)))..)
output constr: (??????(...)????)
output result: UMFE
output timesc: 7.3116e-05
output y_star: (.((.(...)))(...)(...))
output constr: (????(...)??(...)(...))
output result: UMFE
output timesc: 6.9558e-05
output y_star: ((((...))(...)))
output constr: (??(...)?(...)?)
output result: UMFE
output timesc: 8.5629e-05
output y_star: (.(.(...))..(...)..)
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.00145625
output y_star: (..(.((...))))
output constr: (????????????)
output result: UMFE
output timesc: 0.0401978
output y_star: (.(...)(.(...)..)..)
output constr: (?(...)??(...)?????)
output result: UMFE
output timesc: 0.00717647
output y_star: (.(.(...)...)...)
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.000128995
output y_star: (.(...).......(...))
output constr: (?(...)???????(...))
output result: UMFE
output timesc: 0.00013992
output y_star: ((((...).....)).)
output constr: (??(...)????????)
output result: UMFE
output timesc: 0.000134871
output y_star: (..(...((...))).)
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.0314829
output y_star: (..(((...)....)))
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.00011473
output y_star: ((...).(((...)))..)
output constr: ((...)???(...)????)
output result: UMFE
output timesc: 0.000136234
output y_star: ((...)(...).....(...).)
output constr: ((...)(...)?????(...)?)
output result: UMFE
output timesc: 0.000145356
output y_star: ((...)(...).((...))(...).)
output constr: ((...)(...)??(...)?(...)?)
output result: UMFE
output timesc: 0.000238952
output y_star: (.(...)(...)...(...)..)
output constr: (?(...)(...)???(...)??)
output result: UMFE
output timesc: 0.000130661
output y_star: (.((((...).)..)))
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.000110788
output y_star: (..((...)).((...).))
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 5.21887
output y_star: (.(((.(...)).)))
output constr: (?????(...)????)
output result: UMFE
output timesc: 0.0598985
output y_star: (.((...)).(((...))))
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 8.2141e-05
output y_star: (.(.(...)).(...)(...).)
output constr: (???(...)??(...)(...)?)
output result: UMFE
output timesc: 0.000972986
output y_star: (((...).)(...)(...)(...).)
output constr: (?(...)??(...)(...)(...)?)
output result: UMFE
output timesc: 0.00152902
output y_star: (..(...)(...)..(...)..)
output constr: (??(...)(...)??(...)??)
output result: UMFE
output timesc: 0.000144687
output y_star: ((.((...)))(...)(...).)
output constr: (???(...)??(...)(...)?)
output result: UMFE
output timesc: 0.00461946
output y_star: ((...).(...)..(...).)
output constr: ((...)?(...)??(...)?)
output result: UMFE
output timesc: 0.000144019
output y_star: (((...)).(...).(...)..)
output constr: (?(...)??(...)?(...)??)
output result: UMFE
output timesc: 0.000147826
output y_star: (((((...)).)(...)))
output constr: (???(...)???(...)?)
output result: UMFE
output timesc: 1.01338
output y_star: (.(.....(...)..))
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.0373834
output y_star: (((...)..(...)).)
output constr: (?(...)??(...)??)
output result: UMFE
output timesc: 0.0012455
output y_star: ((....((...)).))
output constr: (??????(...)???)
output result: UMFE
output timesc: 0.000135223
output y_star: (((...))..(....))
output constr: (?(...)?????????)
output result: UMFE
output timesc: 6.95066
output y_star: ((..(..(...)).))
output constr: (??????(...)???)
output result: UMFE
output timesc: 0.305407
output y_star: (.(.(..(...))).)
output constr: (??????(...)???)
output result: UMFE
output timesc: 0.0125521
output y_star: (((...).)(...)(...)(...))
output constr: (?(...)??(...)(...)(...))
output result: UMFE
output timesc: 0.00169192
output y_star: ((((.(...)).))(...))
output constr: (????(...)????(...))
output result: UMFE
output timesc: 1.6959
output y_star: ((...)(...).(...)....)
output constr: ((...)(...)?(...)????)
output result: UMFE
output timesc: 7.7779e-05
output y_star: (.(.(.(...)).).)
output constr: (?????(...)????)
output result: UMFE
output timesc: 0.239122
output y_star: ((...)(...)...(...)..)
output constr: ((...)(...)???(...)??)
output result: UMFE
output timesc: 6.0149e-05
output y_star: (((..(...).)(...)).)
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 0.254412
output y_star: (....(...)((...))(...))
output constr: (????(...)?(...)?(...))
output result: UMFE
output timesc: 0.000192868
output y_star: (.(...)(.(...)))
output constr: (?(...)??(...)?)
output result: UMFE
output timesc: 0.00162465
output y_star: ((...)...(...)(...)(...))
output constr: ((...)???(...)(...)(...))
output result: UMFE
output timesc: 0.0001983
output y_star: ((.(..(...))))
output constr: (?????(...)??)
output result: UMFE
output timesc: 0.000181086
output y_star: ((.((...)).(...)(...)))
output constr: (???(...)??(...)(...)?)
output result: UMFE
output timesc: 0.000193998
output y_star: ((...)((....(...))))
output constr: ((...)??????(...)??)
output result: UMFE
output timesc: 0.0058654
output y_star: ((...((.(...)))))
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.000184056
output y_star: (.(..(...)(...)..).)
output constr: (????(...)(...)????)
output result: UMFE
output timesc: 0.00313199
output y_star: (.((...)...).)
output constr: (??(...)?????)
output result: UMFE
output timesc: 0.00280281
output y_star: (.(((...)).)(...)(...))
output constr: (???(...)???(...)(...))
output result: UMFE
output timesc: 0.153958
output y_star: ((.(...)(...)((...))))
output constr: (??(...)(...)?(...)??)
output result: UMFE
output timesc: 7.9766e-05
output y_star: (.(..(.(...))(...)))
output constr: (??????(...)?(...)?)
output result: UMFE
output timesc: 0.260033
output y_star: ((.(...))(...)((...).))
output constr: (??(...)?(...)?(...)??)
output result: UMFE
output timesc: 0.110522
output y_star: ((((...))).(...).(...))
output constr: (??(...)???(...)?(...))
output result: UMFE
output timesc: 0.000192591
output y_star: (((...))(...)((...).).)
output constr: (?(...)?(...)?(...)???)
output result: UMFE
output timesc: 4.026
output y_star: ((....(...)).)
output constr: (?????(...)??)
output result: UMFE
output timesc: 0.00108915
output y_star: (.((...)...((...))))
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 0.0424187
output y_star: (.((....).).)
output constr: (???????????)
output result: UMFE
output timesc: 0.105888
output y_star: (.(.(.....)).)
output constr: (????????????)
output result: UMFE
output timesc: 0.00816817
output y_star: (.(((...).(...))))
output constr: (???(...)?(...)??)
output result: UMFE
output timesc: 0.000189533
output y_star: (((...).).(...)(...)(...))
output constr: (?(...)???(...)(...)(...))
output result: UMFE
output timesc: 0.00131014
output y_star: ((.(...)((...).).))
output constr: (??(...)?(...)????)
output result: UMFE
output timesc: 0.36835
output y_star: ((((...)....)))
output constr: (??(...)??????)
output result: UMFE
output timesc: 3.3264e-05
output y_star: ((...)(...)(...)(...).(...))
output constr: ((...)(...)(...)(...)?(...))
output result: UMFE
output timesc: 4.3974e-05
output y_star: ((...)(..(...)..)(...))
output constr: ((...)???(...)???(...))
output result: UMFE
output timesc: 0.0518406
output y_star: (((..(...)(...).).))
output constr: (????(...)(...)????)
output result: UMFE
output timesc: 0.00276567
output y_star: (((...).(...)((...).)))
output constr: (?(...)?(...)?(...)???)
output result: UMFE
output timesc: 0.447886
output y_star: (...(...)(.(...))..)
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.000956471
output y_star: ((((...)).(...).))
output constr: (??(...)??(...)??)
output result: UMFE
output timesc: 0.000143091
output y_star: (...((...)(...).)..)
output constr: (????(...)(...)????)
output result: UMFE
output timesc: 0.0284574
output y_star: (.(.((...)))(...))
output constr: (????(...)??(...))
output result: UMFE
output timesc: 0.00222282
output y_star: (....(.(...))...)
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.000133486
output y_star: (.(.(...)(...)..)..)
output constr: (???(...)(...)?????)
output result: UMFE
output timesc: 0.00517069
output y_star: (..((...).)..(...))
output constr: (???(...)????(...))
output result: UMFE
output timesc: 0.000864532
output y_star: ((...)(.((...).).).)
output constr: ((...)???(...)?????)
output result: UMFE
output timesc: 0.0455597
output y_star: ((...)...(((...))))
output constr: ((...)?????(...)??)
output result: UMFE
output timesc: 0.000150484
output y_star: (....(...)(...).(...).)
output constr: (????(...)(...)?(...)?)
output result: UMFE
output timesc: 0.000147101
output y_star: ((.(...))..(...)(...).)
output constr: (??(...)???(...)(...)?)
output result: UMFE
output timesc: 0.00115597
output y_star: (.(...)(..(...)..).)
output constr: (?(...)???(...)????)
output result: UMFE
output timesc: 0.032417
output y_star: ((...).(.((...)))(...))
output constr: ((...)????(...)??(...))
output result: UMFE
output timesc: 0.00237859
output y_star: ((.((...))).....)
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.0329193
output y_star: ((...)(...).(...).(...))
output constr: ((...)(...)?(...)?(...))
output result: UMFE
output timesc: 8.0354e-05
output y_star: (((...)(...)(...)..))
output constr: (?(...)(...)(...)???)
output result: UMFE
output timesc: 9.2934e-05
output y_star: (.(.(.((...))).))
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.154478
output y_star: (.((((...))))(...))
output constr: (????(...)???(...))
output result: UMFE
output timesc: 7.2161e-05
output y_star: (..(...).(.((...))))
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 0.00292826
output y_star: (..(...).(...).(...)..)
output constr: (??(...)?(...)?(...)??)
output result: UMFE
output timesc: 0.000144328
output y_star: (.(...).((...))(...)(...))
output constr: (?(...)??(...)?(...)(...))
output result: UMFE
output timesc: 0.00015759
output y_star: ((((...)(...)..(...))))
output constr: (??(...)(...)??(...)??)
output result: UMFE
output timesc: 0.000156024
output y_star: (((.(...).).))
output constr: (???(...)????)
output result: UMFE
output timesc: 0.000130671
output y_star: ((...)(...)(...).....)
output constr: ((...)(...)(...)?????)
output result: UMFE
output timesc: 0.000146565
output y_star: ((.((...)))..(...).)
output constr: (???(...)????(...)?)
output result: UMFE
output timesc: 0.00478807
output y_star: ((((((...).)).)))
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.00014385
output y_star: ((...)((...))....(...))
output constr: ((...)?(...)?????(...))
output result: UMFE
output timesc: 0.000152305
output y_star: ((...)(...)((...)))
output constr: ((...)(...)?(...)?)
output result: UMFE
output timesc: 0.000144525
output y_star: ((.....((...))).)
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.194666
output y_star: (..((...)).)
output constr: (???(...)??)
output result: UMFE
output timesc: 3.9343e-05
output y_star: ((....).(...).)
output constr: (???????(...)?)
output result: UMFE
output timesc: 0.0947061
output y_star: (.(...).(...)..((...)))
output constr: (?(...)?(...)???(...)?)
output result: UMFE
output timesc: 0.000191006
output y_star: ((((...))(...)...))
output constr: (??(...)?(...)????)
output result: UMFE
output timesc: 0.000186635
output y_star: ((...)....((...)))
output constr: ((...)?????(...)?)
output result: UMFE
output timesc: 0.000187663
output y_star: (((...)).)
output constr: (?(...)??)
output result: UMFE
output timesc: 0.000171015
output y_star: (((.(...)(...)..)).)
output constr: (???(...)(...)?????)
output result: UMFE
output timesc: 0.000191557
output y_star: (..((.((...)).)))
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.000178964
output y_star: (((...)((...))..).)
output constr: (?(...)?(...)?????)
output result: UMFE
output timesc: 0.120379
output y_star: ((...)...(...)(...)...)
output constr: ((...)???(...)(...)???)
output result: UMFE
output timesc: 0.000117652
output y_star: (.(.......(...)))
output constr: (?????????(...)?)
output result: UMFE
output timesc: 0.00143792
output y_star: (.(...)(...)((...)).)
output constr: (?(...)(...)?(...)??)
output result: UMFE
output timesc: 0.000155547
output y_star: (((((...)).(...))).)
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.00014584
output y_star: (((((...)).)).(...))
output constr: (???(...)?????(...))
output result: UMFE
output timesc: 0.000144588
output y_star: (((...))((...))....)
output constr: (?(...)??(...)?????)
output result: UMFE
output timesc: 0.000141115
output y_star: (..(...)..(...)....)
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 0.000148526
output y_star: ((...)((......)))
output constr: ((...)??????????)
output result: UMFE
output timesc: 0.000134307
output y_star: ((.(...)(...)(...)).)
output constr: (??(...)(...)(...)??)
output result: UMFE
output timesc: 0.00119524
output y_star: (.((...))..(...)(...))
output constr: (??(...)???(...)(...))
output result: UMFE
output timesc: 0.000145389
output y_star: ((...).((.(...))))
output constr: ((...)????(...)??)
output result: UMFE
output timesc: 0.000136284
output y_star: ((((...))(.(...)).))
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.576326
output y_star: (.(.(...).).((...)))
output constr: (???(...)????(...)?)
output result: UMFE
output timesc: 0.598441
output y_star: ((......))
output constr: (????????)
output result: UMFE
output timesc: 4.1859e-05
output y_star: (((...)(.(...)).(...)))
output constr: (?(...)??(...)??(...)?)
output result: UMFE
output timesc: 0.234852
output y_star: (((...))....)
output constr: (?(...)?????)
output result: UMFE
output timesc: 6.0415e-05
output y_star: ((.((....))).)
output constr: (????????????)
output result: UMFE
output timesc: 22.156
output y_star: ((...)..(...)...)
output constr: ((...)??(...)???)
output result: UMFE
output timesc: 5.9459e-05
output y_star: (.(.(.(...)).))
output constr: (?????(...)???)
output result: UMFE
output timesc: 0.0450901
output y_star: ((((...).).)....)
output constr: (??(...)????????)
output result: UMFE
output timesc: 0.00340573
output y_star: (((..(...)(...)).))
output constr: (????(...)(...)???)
output result: UMFE
output timesc: 0.00311403
output y_star: (((...).(...)(...).(...)))
output constr: (?(...)?(...)(...)?(...)?)
output result: UMFE
output timesc: 0.000147474
output y_star: (..(.(...)(...)(...)).)
output constr: (????(...)(...)(...)??)
output result: UMFE
output timesc: 0.00786728
output y_star: (...(((...).))..)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.000132936
output y_star: (((..(...)(...))).)
output constr: (????(...)(...)???)
output result: UMFE
output timesc: 0.000138548
output y_star: (((...)).((...)))
output constr: (?(...)?????????)
output result: UMFE
output timesc: 0.000142117
output y_star: (..((...)(...).(...)).)
output constr: (???(...)(...)?(...)??)
output result: UMFE
output timesc: 0.011104
output y_star: (.((.(...).)..).)
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.059743
output y_star: (((...)(...)((...)).).)
output constr: (?(...)(...)?(...)????)
output result: UMFE
output timesc: 0.184823
output y_star: ((...)(...).(...)(...)(...))
output constr: ((...)(...)?(...)(...)(...))
output result: UMFE
output timesc: 3.9021e-05
output y_star: ((.(...)).(...).)
output constr: (??(...)??(...)?)
output result: UMFE
output timesc: 0.0014696
output y_star: (....(...)((...).))
output constr: (????(...)?(...)??)
output result: UMFE
output timesc: 0.00150596
output y_star: (((...(...).)).)
output constr: (?????(...)????)
output result: UMFE
output timesc: 0.000130186
output y_star: (..(.(.(...)))..)
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.000136622
output y_star: ((((...)))((...))..)
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.000146035
output y_star: ((...)..(.((...))).)
output constr: ((...)?????(...)???)
output result: UMFE
output timesc: 0.0027496
output y_star: (((...).).(...).(...))
output constr: (?(...)???(...)?(...))
output result: UMFE
output timesc: 0.00107721
output y_star: (.(.(...).(...)...))
output constr: (???(...)?(...)????)
output result: UMFE
output timesc: 0.000889516
output y_star: (..((((...).))).)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.000134489
output y_star: ((...)((...))......)
output constr: ((...)?(...)???????)
output result: UMFE
output timesc: 0.00014859
output y_star: (((...).((...).)).)
output constr: (?(...)??(...)????)
output result: UMFE
output timesc: 0.0646055
output y_star: (..(...(...)..))
output constr: (??????(...)???)
output result: UMFE
output timesc: 0.0259822
output y_star: (.(.(...)(...).))
output constr: (???(...)(...)??)
output result: UMFE
output timesc: 0.000912355
output y_star: ((...).(...(...)..))
output constr: ((...)?????(...)???)
output result: UMFE
output timesc: 0.027885
output y_star: ((((.((...)))).))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.000173049
output y_star: (...(....))
output constr: (?????????)
output result: UMFE
output timesc: 0.00397118
output y_star: (((.(...)(...)(...))).)
output constr: (???(...)(...)(...)???)
output result: UMFE
output timesc: 0.000179444
output y_star: ((..((...).)..).)
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.857205
output y_star: ((.(...)..(...)(...)))
output constr: (??(...)??(...)(...)?)
output result: UMFE
output timesc: 3.9016e-05
output y_star: (((....))..(...))
output constr: (??????????(...))
output result: UMFE
output timesc: 5.9233e-05
output y_star: (..(((...)..))(...))
output constr: (????(...)????(...))
output result: UMFE
output timesc: 7.3468e-05
output y_star: ((..(((...)))(...)))
output constr: (?????(...)??(...)?)
output result: UMFE
output timesc: 7.6892e-05
output y_star: (((...)).((...))...)
output constr: (?(...)???(...)????)
output result: UMFE
output timesc: 6.029e-05
output y_star: (((.(...))))
output constr: (???(...)??)
output result: UMFE
output timesc: 3.8364e-05
output y_star: (.((.(...).)(...)).)
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 0.29377
output y_star: (((...))..(...)((...)))
output constr: (?(...)???(...)?(...)?)
output result: UMFE
output timesc: 3.9993e-05
output y_star: ((.((...))(...)))
output constr: (???(...)?(...)?)
output result: UMFE
output timesc: 2.9551e-05
output y_star: ((......)(...)..)
output constr: (????????(...)??)
output result: UMFE
output timesc: 1.7683
output y_star: ((.(.......)))
output constr: (????????????)
output result: UMFE
output timesc: 2.3946e-05
output y_star: (((...)..((...)).).)
output constr: (?(...)???(...)????)
output result: UMFE
output timesc: 0.120604
output y_star: (.((.....).))
output constr: (???????????)
output result: UMFE
output timesc: 13.1263
output y_star: (((((...)).)(...)).)
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 3.09243
output y_star: ((..(((...))).))
output constr: (?????(...)????)
output result: UMFE
output timesc: 4.5972e-05
output y_star: (((((...))..)).)
output constr: (???(...)??????)
output result: UMFE
output timesc: 4.365e-05
output y_star: (...(...)(((...))))
output constr: (???(...)??(...)??)
output result: UMFE
output timesc: 4.8436e-05
output y_star: ((...).(...)(...)...)
output constr: ((...)?(...)(...)???)
output result: UMFE
output timesc: 4.6652e-05
output y_star: (.(.(...).)(.(...)))
output constr: (???(...)????(...)?)
output result: UMFE
output timesc: 0.291418
output y_star: (.((...))(...)..(...).)
output constr: (??(...)?(...)??(...)?)
output result: UMFE
output timesc: 0.000223083
output y_star: ((...(...)(...)))
output constr: (????(...)(...)?)
output result: UMFE
output timesc: 0.000255899
output y_star: (......(((...))))
output constr: (????????(...)??)
output result: UMFE
output timesc: 5.8388e-05
output y_star: ((...)(((...).))..)
output constr: ((...)??(...)?????)
output result: UMFE
output timesc: 7.6293e-05
output y_star: (.(.((...)).(...)))
output constr: (????(...)??(...)?)
output result: UMFE
output timesc: 0.128772
output y_star: (.(((...)))(...)(...))
output constr: (???(...)??(...)(...))
output result: UMFE
output timesc: 0.000111698
output y_star: ((((...)(...).(...)).))
output constr: (??(...)(...)?(...)???)
output result: UMFE
output timesc: 0.00831303
output y_star: ((.(...)..)...)
output constr: (??(...)??????)
output result: UMFE
output timesc: 0.00819716
output y_star: (..(...).....(...).)
output constr: (??(...)?????(...)?)
output result: UMFE
output timesc: 0.000144374
output y_star: ((.(.(....))))
output constr: (????????????)
output result: UMFE
output timesc: 0.0619191
output y_star: ((.((...))..)...)
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.238298
output y_star: (.(((((...))))))
output constr: (?????(...)????)
output result: UMFE
output timesc: 5.0769e-05
output y_star: (((...).(...)..))
output constr: (?(...)?(...)???)
output result: UMFE
output timesc: 5.8869e-05
output y_star: (..(...).....(...))
output constr: (??(...)?????(...))
output result: UMFE
output timesc: 4.6178e-05
output y_star: ((.(...).(...)(...).).)
output constr: (??(...)?(...)(...)???)
output result: UMFE
output timesc: 0.00102016
output y_star: ((...)(.(...))(...))
output constr: ((...)??(...)?(...))
output result: UMFE
output timesc: 0.0014649
output y_star: (((((...).))).)
output constr: (???(...)?????)
output result: UMFE
output timesc: 0.000137122
output y_star: (((.(...).(...)..)))
output constr: (???(...)?(...)????)
output result: UMFE
output timesc: 0.000143809
output y_star: (..((((...))(...))))
output constr: (?????(...)?(...)??)
output result: UMFE
output timesc: 0.000143014
output y_star: (.(...)((....)).)
output constr: (?(...)?????????)
output result: UMFE
output timesc: 0.000144736
output y_star: (((...))......(...))
output constr: (?(...)???????(...))
output result: UMFE
output timesc: 0.000143088
output y_star: ((...)(.(...).)(...))
output constr: ((...)??(...)??(...))
output result: UMFE
output timesc: 0.00488013
output y_star: ((((...)(...)(...).)))
output constr: (??(...)(...)(...)???)
output result: UMFE
output timesc: 0.00014498
output y_star: (.(...)(.(...))..)
output constr: (?(...)??(...)???)
output result: UMFE
output timesc: 0.00108982
output y_star: (..(..(...)..))
output constr: (?????(...)???)
output result: UMFE
output timesc: 0.026157
output y_star: (..((...).)(...))
output constr: (???(...)??(...))
output result: UMFE
output timesc: 0.000973355
output y_star: (.(.(...)...).)
output constr: (???(...)?????)
output result: UMFE
output timesc: 0.000134446
output y_star: (..(...).(...)(...).(...))
output constr: (??(...)?(...)(...)?(...))
output result: UMFE
output timesc: 0.000148079
output y_star: ((...)((.(...)..)).)
output constr: ((...)???(...)?????)
output result: UMFE
output timesc: 0.000143762
output y_star: (((...))(...)(...)((...)))
output constr: (?(...)?(...)(...)?(...)?)
output result: UMFE
output timesc: 0.00014919
output y_star: (.((...)((...)))..)
output constr: (??(...)?(...)????)
output result: UMFE
output timesc: 0.307891
output y_star: ((...).....((...).))
output constr: ((...)??????(...)??)
output result: UMFE
output timesc: 0.00125913
output y_star: (.((...)).)
output constr: (??(...)??)
output result: UMFE
output timesc: 0.000129665
output y_star: (.((.(...)))(...)..)
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 0.000143295
output y_star: ((...).((..(...))).)
output constr: ((...)?????(...)???)
output result: UMFE
output timesc: 0.00313339
output y_star: (..((...))(...)..)
output constr: (???(...)?(...)??)
output result: UMFE
output timesc: 0.000139111
output y_star: (.(...).(.((...))).)
output constr: (?(...)????(...)???)
output result: UMFE
output timesc: 0.00293062
output y_star: ((...(...)(...)(...)))
output constr: (????(...)(...)(...)?)
output result: UMFE
output timesc: 0.000142664
output y_star: (..(.(...).).(...))
output constr: (????(...)???(...))
output result: UMFE
output timesc: 0.00211434
output y_star: (.((...)).(.(...)).)
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 0.156773
output y_star: (.(...)((...).)((...)))
output constr: (?(...)?(...)???(...)?)
output result: UMFE
output timesc: 0.0752409
output y_star: ((....)..(...)..)
output constr: (????????(...)??)
output result: UMFE
output timesc: 1.72702
output y_star: (.(.(.(...)(...))).)
output constr: (?????(...)(...)???)
output result: UMFE
output timesc: 2.9892
output y_star: (.(((...)...))(...))
output constr: (???(...)?????(...))
output result: UMFE
output timesc: 0.0080927
output y_star: ((.(...).)((...)).)
output constr: (??(...)???(...)??)
output result: UMFE
output timesc: 0.153783
output y_star: (..((...))(...)(...))
output constr: (???(...)?(...)(...))
output result: UMFE
output timesc: 8.2861e-05
output y_star: ((((...)(...)).))
output constr: (??(...)(...)???)
output result: UMFE
output timesc: 0.00431335
output y_star: ((..(...)..(...)))
output constr: (???(...)??(...)?)
output result: UMFE
output timesc: 0.000138883
output y_star: ((...(...)(...)...))
output constr: (????(...)(...)????)
output result: UMFE
output timesc: 0.000139441
output y_star: ((...).(...)(...)..(...).)
output constr: ((...)?(...)(...)??(...)?)
output result: UMFE
output timesc: 0.000147287
output y_star: ((((.....))).)
output constr: (????????????)
output result: UMFE
output timesc: 0.000133086
output y_star: ((.(...).)(...)(...).)
output constr: (??(...)??(...)(...)?)
output result: UMFE
output timesc: 0.00450156
output y_star: ((.(...).).(...)...)
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.0029423
output y_star: ((.((...)))(...)...)
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.00270258
output y_star: (.(.(...)).(...)..)
output constr: (???(...)??(...)??)
output result: UMFE
output timesc: 0.000882163
output y_star: (..(((...)...)).)
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.000132563
output y_star: (..(..(...).).)
output constr: (?????(...)???)
output result: UMFE
output timesc: 0.0950046
output y_star: ((..(.((...)).)))
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.0620186
output y_star: (.(.(...).(...).).)
output constr: (???(...)?(...)???)
output result: UMFE
output timesc: 0.00232936
output y_star: ((((.(...))(...))))
output constr: (????(...)?(...)??)
output result: UMFE
output timesc: 0.064413
output y_star: ((.(...).(...)..(...)))
output constr: (??(...)?(...)??(...)?)
output result: UMFE
output timesc: 5.6531e-05
output y_star: ((.....))
output constr: (???????)
output result: UMFE
output timesc: 3.6114e-05
output y_star: (..(...).(...)(...))
output constr: (??(...)?(...)(...))
output result: UMFE
output timesc: 4.8065e-05
output y_star: (((...)((...).).))
output constr: (?(...)?(...)????)
output result: UMFE
output timesc: 0.0783811
output y_star: (.(..(...).(...).).)
output constr: (????(...)?(...)???)
output result: UMFE
output timesc: 0.00231673
output y_star: (..((...)).(...).)
output constr: (???(...)??(...)?)
output result: UMFE
output timesc: 0.00013942
output y_star: ((...)(.(...))(...)..)
output constr: ((...)??(...)?(...)??)
output result: UMFE
output timesc: 0.00180018
output y_star: (.((.((...)).)))
output constr: (?????(...)????)
output result: UMFE
output timesc: 0.000134401
output y_star: ((...)(...)((...))....)
output constr: ((...)(...)?(...)?????)
output result: UMFE
output timesc: 0.000154196
output y_star: (.(.(.(.(...)))))
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.000137712
output y_star: ((((...)))(...)(...)(...))
output constr: (??(...)??(...)(...)(...))
output result: UMFE
output timesc: 0.000152315
output y_star: (.((...(...)..)))
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.000130019
output y_star: ((.(....)))
output constr: (?????????)
output result: UMFE
output timesc: 0.000128596
output y_star: ((...(...)(...).(...)))
output constr: (????(...)(...)?(...)?)
output result: UMFE
output timesc: 0.000148965
output y_star: (((...)(((...)))(...)))
output constr: (?(...)??(...)??(...)?)
output result: UMFE
output timesc: 0.130083
output y_star: (((.(...).)))
output constr: (???????????)
output result: UMFE
output timesc: 0.470085
output y_star: (.((.((...)))))
output constr: (?????(...)???)
output result: UMFE
output timesc: 3.4808e-05
output y_star: (.((...).)((...)).)
output constr: (??(...)???(...)??)
output result: UMFE
output timesc: 0.0272086
output y_star: (((...)((((...))))))
output constr: (?(...)???(...)????)
output result: UMFE
output timesc: 0.000148954
output y_star: (..(.(..(...))).)
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.0527278
output y_star: (((...).(...).....))
output constr: (?(...)?(...)??????)
output result: UMFE
output timesc: 0.000140601
output y_star: (.(.(.(...)).(...)))
output constr: (?????(...)??(...)?)
output result: UMFE
output timesc: 0.276216
output y_star: ((...)((...)).(...).)
output constr: ((...)?(...)??(...)?)
output result: UMFE
output timesc: 0.000189936
output y_star: ((...)...((...))(...))
output constr: ((...)????(...)?(...))
output result: UMFE
output timesc: 0.00018666
output y_star: ((.(...))(...)(...)(...))
output constr: (??(...)?(...)(...)(...))
output result: UMFE
output timesc: 0.00158576
output y_star: (..(...)(...)..)
output constr: (??(...)(...)??)
output result: UMFE
output timesc: 0.000173599
output y_star: (.(((...)))((...).))
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 1.90248
output y_star: (.....(.(...))..)
output constr: (???????(...)???)
output result: UMFE
output timesc: 4.3828e-05
output y_star: (.((.....))..)
output constr: (????????????)
output result: UMFE
output timesc: 3.4145e-05
output y_star: (...(...)(...).(...))
output constr: (???(...)(...)?(...))
output result: UMFE
output timesc: 4.761e-05
output y_star: ((((.((...).)))))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.879459
output y_star: ((...).(......).)
output constr: ((...)??????????)
output result: UMFE
output timesc: 1.79372
output y_star: (.(...)..(.((...))))
output constr: (?(...)?????(...)??)
output result: UMFE
output timesc: 0.00247874
output y_star: (.(.(...).(...)(...).))
output constr: (???(...)?(...)(...)??)
output result: UMFE
output timesc: 0.00112209
output y_star: ((...)(...)(...)(...)(...)..)
output constr: ((...)(...)(...)(...)(...)??)
output result: UMFE
output timesc: 0.000179795
output y_star: ((..(...)..)(...).)
output constr: (???(...)???(...)?)
output result: UMFE
output timesc: 0.0467351
output y_star: ((...).(...)..(...))
output constr: ((...)?(...)??(...))
output result: UMFE
output timesc: 0.000189996
output y_star: (.((...).).((...)).)
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 0.0931801
output y_star: (.((...)(...).(...)(...)))
output constr: (??(...)(...)?(...)(...)?)
output result: UMFE
output timesc: 0.00154042
output y_star: ((...).(...).(...)..)
output constr: ((...)?(...)?(...)??)
output result: UMFE
output timesc: 0.000144879
output y_star: ((...)(((...).))(...).)
output constr: ((...)??(...)???(...)?)
output result: UMFE
output timesc: 0.000154182
output y_star: (.((((...)...))))
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.000131474
output y_star: (.((.(...)..).).)
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.216357
output y_star: (((((...)).).))
output constr: (???(...)?????)
output result: UMFE
output timesc: 9.1543e-05
output y_star: (.(...)(...).(...)(...)..)
output constr: (?(...)(...)?(...)(...)??)
output result: UMFE
output timesc: 7.2747e-05
output y_star: ((.(...)(.(...).).))
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 0.627397
output y_star: ((...)((..(...).)).)
output constr: ((...)????(...)????)
output result: UMFE
output timesc: 0.0060826
output y_star: (..(((...)).(...)).)
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 0.378231
output y_star: (..(.(....)).)
output constr: (????????????)
output result: UMFE
output timesc: 0.376645
output y_star: ((...)(...)(((...)).).)
output constr: ((...)(...)??(...)????)
output result: UMFE
output timesc: 0.0520825
output y_star: ((.(...)(...)..).)
output constr: (??(...)(...)????)
output result: UMFE
output timesc: 0.000828442
output y_star: (.((...)....(...)).)
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 0.00408616
output y_star: (.(((...)))...)
output constr: (???(...)?????)
output result: UMFE
output timesc: 0.000130733
output y_star: ((..(...).(...)).)
output constr: (???(...)?(...)??)
output result: UMFE
output timesc: 0.00102084
output y_star: (.(.(...).).(...)(...))
output constr: (???(...)???(...)(...))
output result: UMFE
output timesc: 0.00239472
output y_star: ((...)....(...)(...)(...))
output constr: ((...)????(...)(...)(...))
output result: UMFE
output timesc: 0.000282329
output y_star: (.(...)((.(...)))(...))
output constr: (?(...)???(...)??(...))
output result: UMFE
output timesc: 0.000237336
output y_star: ((((...)))..(...).)
output constr: (??(...)????(...)?)
output result: UMFE
output timesc: 0.000191716
output y_star: (.(((...)))..(...).)
output constr: (???(...)????(...)?)
output result: UMFE
output timesc: 0.0001892
output y_star: ((...)(((...)).).(...))
output constr: ((...)??(...)????(...))
output result: UMFE
output timesc: 0.0569141
output y_star: (..((..(...).)).)
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.000133563
output y_star: (.(...)...((...).))
output constr: (?(...)????(...)??)
output result: UMFE
output timesc: 0.00115009
output y_star: ((...)(...).((...)))
output constr: ((...)(...)??(...)?)
output result: UMFE
output timesc: 0.000144411
output y_star: ((...)(.(...))(...).)
output constr: ((...)??(...)?(...)?)
output result: UMFE
output timesc: 0.00133454
output y_star: (((.(....).)))
output constr: (????????????)
output result: UMFE
output timesc: 1.98215
output y_star: (.(...)(...).....(...))
output constr: (?(...)(...)?????(...))
output result: UMFE
output timesc: 7.4824e-05
output y_star: (((((...)))(...).).)
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.255344
output y_star: (((...)(...)...).)
output constr: (?(...)(...)?????)
output result: UMFE
output timesc: 0.00192234
output y_star: ((...)...(...)((...).))
output constr: ((...)???(...)?(...)??)
output result: UMFE
output timesc: 0.00199699
output y_star: (((...).))
output constr: (?(...)??)
output result: UMFE
output timesc: 0.000130498
output y_star: ((((...).)...(...)))
output constr: (??(...)?????(...)?)
output result: UMFE
output timesc: 0.0452672
output y_star: (((...).....(...)))
output constr: (?(...)?????(...)?)
output result: UMFE
output timesc: 6.5106e-05
output y_star: (((((((...)))))))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 5.3186e-05
output y_star: (((....))((...)))
output constr: (?????????(...)?)
output result: UMFE
output timesc: 6.011e-05
output y_star: (((......))..)
output constr: (????????????)
output result: UMFE
output timesc: 5.4886e-05
output y_star: (.(((.(...).))))
output constr: (?????(...)????)
output result: UMFE
output timesc: 2.7338e-05
output y_star: (.(...)(...)(.(...))..)
output constr: (?(...)(...)??(...)???)
output result: UMFE
output timesc: 0.00117274
output y_star: (.((...)..(.(...))))
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 0.068
output y_star: ((...)(.(...)..)(...).)
output constr: ((...)??(...)???(...)?)
output result: UMFE
output timesc: 0.011605
output y_star: (..(...)........)
output constr: (??(...)????????)
output result: UMFE
output timesc: 0.000176628
output y_star: (.((...)(.(...))).)
output constr: (??(...)??(...)???)
output result: UMFE
output timesc: 0.0826103
output y_star: ((..........))
output constr: (????????????)
output result: UMFE
output timesc: 0.000173111
output y_star: ((...)(...)(...)..(...)(...))
output constr: ((...)(...)(...)??(...)(...))
output result: UMFE
output timesc: 0.000188184
output y_star: ((...)((.(...)))..)
output constr: ((...)???(...)????)
output result: UMFE
output timesc: 0.000250672
output y_star: (.((...)).((...).))
output constr: (??(...)???(...)??)
output result: UMFE
output timesc: 2.58434
output y_star: ((...).(.((...)).))
output constr: ((...)????(...)???)
output result: UMFE
output timesc: 0.0396094
output y_star: ((...)(.(...)).)
output constr: ((...)??(...)??)
output result: UMFE
output timesc: 0.000836408
output y_star: (...(((...)..)))
output constr: (?????(...)????)
output result: UMFE
output timesc: 3.3594e-05
output y_star: ((...)(.(...).).(...))
output constr: ((...)??(...)???(...))
output result: UMFE
output timesc: 0.00424194
output y_star: ((...)(...).((...))...)
output constr: ((...)(...)??(...)????)
output result: UMFE
output timesc: 4.5675e-05
output y_star: ((((...)))...)
output constr: (??(...)?????)
output result: UMFE
output timesc: 3.1475e-05
output y_star: (.(...).((...)).(...).)
output constr: (?(...)??(...)??(...)?)
output result: UMFE
output timesc: 4.8553e-05
output y_star: (.(...).((...).)...)
output constr: (?(...)??(...)?????)
output result: UMFE
output timesc: 0.000953437
output y_star: (..(.(.(...))).)
output constr: (??????(...)???)
output result: UMFE
output timesc: 0.0480158
output y_star: ((...)...((...).)..)
output constr: ((...)????(...)????)
output result: UMFE
output timesc: 0.000658173
output y_star: (..(...).((...)))
output constr: (??(...)??(...)?)
output result: UMFE
output timesc: 3.4892e-05
output y_star: (((...))(...)..(...).)
output constr: (?(...)?(...)??(...)?)
output result: UMFE
output timesc: 4.5952e-05
output y_star: (((.((...))..)).)
output constr: (????(...)??????)
output result: UMFE
output timesc: 3.6243e-05
output y_star: (...((((...)))))
output constr: (??????(...)???)
output result: UMFE
output timesc: 3.0271e-05
output y_star: (.((((...)).))..)
output constr: (????(...)??????)
output result: UMFE
output timesc: 3.213e-05
output y_star: ((...)(...(...)..).)
output constr: ((...)????(...)????)
output result: UMFE
output timesc: 0.028604
output y_star: ((...)...(...)...(...))
output constr: ((...)???(...)???(...))
output result: UMFE
output timesc: 4.6013e-05
output y_star: (((.(...)))....)
output constr: (???(...)??????)
output result: UMFE
output timesc: 3.1943e-05
output y_star: (((.(...)...).))
output constr: (???(...)??????)
output result: UMFE
output timesc: 2.8427e-05
output y_star: ((...)(((...).))(...))
output constr: ((...)??(...)???(...))
output result: UMFE
output timesc: 4.4244e-05
output y_star: ((........))
output constr: (??????????)
output result: UMFE
output timesc: 2.5567e-05
output y_star: (....(...)..(...)(...))
output constr: (????(...)??(...)(...))
output result: UMFE
output timesc: 4.1141e-05
output y_star: (.((...)(...)).)
output constr: (??(...)(...)??)
output result: UMFE
output timesc: 0.00363954
output y_star: (.....(...)...(...))
output constr: (?????(...)???(...))
output result: UMFE
output timesc: 7.202e-05
output y_star: ((.....(...)))
output constr: (??????(...)?)
output result: UMFE
output timesc: 2.8709e-05
output y_star: (...(...).(...)(...))
output constr: (???(...)?(...)(...))
output result: UMFE
output timesc: 3.9695e-05
output y_star: (.(.(.(...).).).)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 1.01526
output y_star: (..(...)(.(...).))
output constr: (??(...)??(...)??)
output result: UMFE
output timesc: 0.017311
output y_star: (.((....)).)
output constr: (??????????)
output result: UMFE
output timesc: 0.000132104
output y_star: (.(...(...)....))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.0288535
output y_star: ((((...))(((...)))))
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.000154971
output y_star: (.(((...)..).)..)
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.041627
output y_star: (.(.((...)))(...)..)
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 0.00276116
output y_star: ((...)(.(.(...).)))
output constr: ((...)????(...)???)
output result: UMFE
output timesc: 0.0170365
output y_star: ((...).(...))
output constr: ((...)?(...))
output result: UMFE
output timesc: 0.000180606
output y_star: (.(..(...)..))
output constr: (????????????)
output result: UMFE
output timesc: 1.50415
output y_star: (((..(...)..)))
output constr: (????(...)????)
output result: UMFE
output timesc: 0.000175643
output y_star: (.(..((...))..).)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 2.32419
output y_star: (((...)(...).(.(...))))
output constr: (?(...)(...)???(...)??)
output result: UMFE
output timesc: 0.0861243
output y_star: ((.(.(...).)).)
output constr: (????(...)????)
output result: UMFE
output timesc: 0.0294876
output y_star: (.(((...).))...)
output constr: (???(...)??????)
output result: UMFE
output timesc: 6.5472e-05
output y_star: (..((...)(...)(...).).)
output constr: (???(...)(...)(...)???)
output result: UMFE
output timesc: 0.00822321
output y_star: (((...)(...).(...)(...)))
output constr: (?(...)(...)?(...)(...)?)
output result: UMFE
output timesc: 0.00020428
output y_star: (....(.(...))(...).)
output constr: (??????(...)?(...)?)
output result: UMFE
output timesc: 0.00500915
output y_star: ((..((...).(...)).))
output constr: (????(...)?(...)???)
output result: UMFE
output timesc: 0.100159
output y_star: ((.((...)(...)).))
output constr: (???(...)(...)???)
output result: UMFE
output timesc: 0.0401397
output y_star: (.((...).)..(...)..)
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 0.00109358
output y_star: ((..(.(...).).))
output constr: (?????(...)????)
output result: UMFE
output timesc: 0.524596
output y_star: (((...).((...)).(...)))
output constr: (?(...)??(...)??(...)?)
output result: UMFE
output timesc: 7.8372e-05
output y_star: ((.((...)).))
output constr: (???(...)???)
output result: UMFE
output timesc: 4.0709e-05
output y_star: (.((...))..(...)(...).)
output constr: (??(...)???(...)(...)?)
output result: UMFE
output timesc: 5.4376e-05
output y_star: (.(.(...)).((...)))
output constr: (???(...)???(...)?)
output result: UMFE
output timesc: 0.130981
output y_star: (((...))..(...)..)
output constr: (?(...)???(...)??)
output result: UMFE
output timesc: 6.5676e-05
output y_star: (.((...)).(...)(...)..)
output constr: (??(...)??(...)(...)??)
output result: UMFE
output timesc: 8.1914e-05
output y_star: ((..((...)).(...)))
output constr: (????(...)??(...)?)
output result: UMFE
output timesc: 8.1476e-05
output y_star: (.(.(...))(.(...).))
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.287423
output y_star: (....(...)....(...))
output constr: (????(...)????(...))
output result: UMFE
output timesc: 9.2704e-05
output y_star: ((..(...)...)..)
output constr: (???(...)??????)
output result: UMFE
output timesc: 0.0264557
output y_star: (..(...)..(....))
output constr: (??(...)????????)
output result: UMFE
output timesc: 1.73481
output y_star: (.(...)(((...)...)))
output constr: (?(...)??(...)?????)
output result: UMFE
output timesc: 0.000196455
output y_star: ((...).(...)....)
output constr: ((...)?(...)????)
output result: UMFE
output timesc: 0.000179747
output y_star: ((.(...).)(...).(...))
output constr: (??(...)??(...)?(...))
output result: UMFE
output timesc: 0.00453539
output y_star: ((...)(((...).)))
output constr: ((...)??(...)???)
output result: UMFE
output timesc: 0.000454882
output y_star: (((...).(((...).))))
output constr: (?(...)???(...)????)
output result: UMFE
output timesc: 0.000456965
output y_star: (.(((...)(...).))..)
output constr: (???(...)(...)?????)
output result: UMFE
output timesc: 0.000446528
output y_star: (.((...).)(...)(...)..)
output constr: (??(...)??(...)(...)??)
output result: UMFE
output timesc: 0.00217411
output y_star: ((((...).).(...)).)
output constr: (??(...)???(...)??)
output result: UMFE
output timesc: 0.0659654
output y_star: (...(...)(...)(...))
output constr: (???(...)(...)(...))
output result: UMFE
output timesc: 0.00048496
output y_star: (.(.(.(...)).)..)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.712828
output y_star: (..(.(...)(...))...)
output constr: (????(...)(...)????)
output result: UMFE
output timesc: 0.0283022
output y_star: (..((((...)..))))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.000133637
output y_star: (((...)(...)..((...))))
output constr: (?(...)(...)???(...)??)
output result: UMFE
output timesc: 0.000149297
output y_star: (.((.(.(...).))))
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.000132072
output y_star: (((...(...).)))
output constr: (?????(...)???)
output result: UMFE
output timesc: 0.0001307
output y_star: ((((...)(...).).))
output constr: (??(...)(...)????)
output result: UMFE
output timesc: 0.00581481
output y_star: (((...))(...)..((...)))
output constr: (?(...)?(...)???(...)?)
output result: UMFE
output timesc: 0.000195788
output y_star: ((.(...)(...).(...)))
output constr: (??(...)(...)?(...)?)
output result: UMFE
output timesc: 0.000177046
output y_star: (((.(....))).)
output constr: (????????????)
output result: UMFE
output timesc: 0.20326
output y_star: ((.(...).(...).(...).))
output constr: (??(...)?(...)?(...)??)
output result: UMFE
output timesc: 0.00017311
output y_star: ((.(.((...).))))
output constr: (?????(...)????)
output result: UMFE
output timesc: 2.50519
output y_star: (..(((...)(...))).)
output constr: (????(...)(...)???)
output result: UMFE
output timesc: 9.4657e-05
output y_star: ((.(...)..).)
output constr: (??(...)????)
output result: UMFE
output timesc: 0.00901552
output y_star: ((.(.(...))..))
output constr: (????(...)????)
output result: UMFE
output timesc: 0.21106
output y_star: (..((..(...))))
output constr: (??????(...)??)
output result: UMFE
output timesc: 5.5245e-05
output y_star: (((...).).((...).))
output constr: (?(...)????(...)??)
output result: UMFE
output timesc: 0.0670268
output y_star: (..((...).).((...)))
output constr: (???(...)????(...)?)
output result: UMFE
output timesc: 0.135386
output y_star: ((...(.(...))(...)))
output constr: (??????(...)?(...)?)
output result: UMFE
output timesc: 0.125387
output y_star: ((.((.(...).).)))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 13.0451
output y_star: ((...)(.(...).)((...)))
output constr: ((...)??(...)???(...)?)
output result: UMFE
output timesc: 0.23068
output y_star: (((...)..(...).(...).))
output constr: (?(...)??(...)?(...)??)
output result: UMFE
output timesc: 5.7608e-05
output y_star: (.(...)..((...).)..)
output constr: (?(...)???(...)????)
output result: UMFE
output timesc: 0.00122407
output y_star: ((((...).))..)
output constr: (??(...)?????)
output result: UMFE
output timesc: 0.00013373
output y_star: ((...).(.(...)..))
output constr: ((...)???(...)???)
output result: UMFE
output timesc: 0.00696096
output y_star: (.((...))..(...).(...))
output constr: (??(...)???(...)?(...))
output result: UMFE
output timesc: 0.000151384
output y_star: (.((...).).(...)(...))
output constr: (??(...)???(...)(...))
output result: UMFE
output timesc: 0.00114335
output y_star: (.(.((...))(...).).)
output constr: (????(...)?(...)???)
output result: UMFE
output timesc: 0.599057
output y_star: (((...)..((...))..))
output constr: (?(...)???(...)????)
output result: UMFE
output timesc: 7.153e-05
output y_star: ((...)(...)(...).(...)(...).)
output constr: ((...)(...)(...)?(...)(...)?)
output result: UMFE
output timesc: 0.000123321
output y_star: (.(.((...)(...))).)
output constr: (????(...)(...)???)
output result: UMFE
output timesc: 0.397268
output y_star: ((...).(...)...(...)..)
output constr: ((...)?(...)???(...)??)
output result: UMFE
output timesc: 6.4943e-05
output y_star: ((..(...).)(...)..)
output constr: (???(...)??(...)??)
output result: UMFE
output timesc: 0.0105389
output y_star: (.....(...).((...)))
output constr: (?????(...)??(...)?)
output result: UMFE
output timesc: 0.00014478
output y_star: (((.(.(...).))).)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.000138301
output y_star: (((.(...).).)(...).)
output constr: (???(...)????(...)?)
output result: UMFE
output timesc: 0.409145
output y_star: (.(...).....((...)))
output constr: (?(...)??????(...)?)
output result: UMFE
output timesc: 6.2593e-05
output y_star: (.((...).)..(...)(...))
output constr: (??(...)????(...)(...))
output result: UMFE
output timesc: 0.00148452
output y_star: ((...).(((...)))(...))
output constr: ((...)???(...)??(...))
output result: UMFE
output timesc: 0.0001503
output y_star: (.(.(...).(...)(...)))
output constr: (???(...)?(...)(...)?)
output result: UMFE
output timesc: 0.00179816
output y_star: (.(...)....(...)..)
output constr: (?(...)????(...)??)
output result: UMFE
output timesc: 0.000141094
output y_star: ((...)((.((...)))).)
output constr: ((...)????(...)????)
output result: UMFE
output timesc: 0.000146412
output y_star: (.(.(.(...)(...)).))
output constr: (?????(...)(...)???)
output result: UMFE
output timesc: 0.0453743
output y_star: ((...)(...)(...)(...)(...).)
output constr: ((...)(...)(...)(...)(...)?)
output result: UMFE
output timesc: 0.000146692
output y_star: ((((...))(...).).)
output constr: (??(...)?(...)???)
output result: UMFE
output timesc: 0.0337131
output y_star: (.((...)).(...))
output constr: (?????????(...))
output result: UMFE
output timesc: 0.000114756
output y_star: ((...).((((...)))).)
output constr: ((...)????(...)????)
output result: UMFE
output timesc: 0.00012228
output y_star: ((((...)))..(...)(...))
output constr: (??(...)????(...)(...))
output result: UMFE
output timesc: 0.00012313
output y_star: ((...)..(...).(...))
output constr: ((...)??(...)?(...))
output result: UMFE
output timesc: 0.000132545
output y_star: (((...)).(...)..)
output constr: (?(...)??(...)??)
output result: UMFE
output timesc: 0.000189485
output y_star: (((...)(...)...))
output constr: (?(...)(...)????)
output result: UMFE
output timesc: 0.000109078
output y_star: ((((...).))...)
output constr: (??(...)??????)
output result: UMFE
output timesc: 0.000107671
output y_star: (..(..((...)).).)
output constr: (??????(...)????)
output result: UMFE
output timesc: 1.68097
output y_star: (((...))(.(...)).)
output constr: (?(...)???(...)??)
output result: UMFE
output timesc: 0.087506
output y_star: ((..(...)...).(...))
output constr: (???(...)?????(...))
output result: UMFE
output timesc: 0.0283583
output y_star: ((((...))).(...)(...))
output constr: (??(...)???(...)(...))
output result: UMFE
output timesc: 0.000150769
output y_star: (..(.....)..)
output constr: (???????????)
output result: UMFE
output timesc: 0.024753
output y_star: (.(...(.(...))))
output constr: (???????(...)??)
output result: UMFE
output timesc: 0.00331042
output y_star: (.((.(.(...)).)))
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.567207
output y_star: (.((...)((.(...)))))
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.129153
output y_star: ((...).((((...).))))
output constr: ((...)????(...)????)
output result: UMFE
output timesc: 8.4768e-05
output y_star: ((...)(...).((...)).)
output constr: ((...)(...)??(...)??)
output result: UMFE
output timesc: 3.9621e-05
output y_star: (...((.....)))
output constr: (????????????)
output result: UMFE
output timesc: 2.4577e-05
output y_star: ((.(.(.(...).))))
output constr: (??????(...)????)
output result: UMFE
output timesc: 6.0426e-05
output y_star: (.(...)((...))..)
output constr: (?(...)?(...)???)
output result: UMFE
output timesc: 2.864e-05
output y_star: (((...).).((...)).)
output constr: (?(...)????(...)??)
output result: UMFE
output timesc: 0.12415
output y_star: ((.(((...)..)).))
output constr: (????(...)??????)
output result: UMFE
output timesc: 6.3094e-05
output y_star: (..(...).(...)...)
output constr: (??(...)?(...)???)
output result: UMFE
output timesc: 4.4497e-05
output y_star: (....(...)((...)).)
output constr: (????(...)?(...)??)
output result: UMFE
output timesc: 6.1244e-05
output y_star: ((..(...)....(...)))
output constr: (???(...)????(...)?)
output result: UMFE
output timesc: 6.4588e-05
output y_star: (...((...))..(...).)
output constr: (????(...)???(...)?)
output result: UMFE
output timesc: 6.0693e-05
output y_star: ((((...)..(...))).)
output constr: (??(...)??(...)???)
output result: UMFE
output timesc: 8.9454e-05
output y_star: (((...)(...)(...)(...)(...)))
output constr: (?(...)(...)(...)(...)(...)?)
output result: UMFE
output timesc: 9.8356e-05
output y_star: (.(((((...)))).))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.0863237
output y_star: (...((...))(...)..)
output constr: (????(...)?(...)??)
output result: UMFE
output timesc: 3.7263e-05
output y_star: (...(...)(...).....)
output constr: (???(...)(...)?????)
output result: UMFE
output timesc: 8.9919e-05
output y_star: ((.(......)))
output constr: (???????????)
output result: UMFE
output timesc: 5.3598e-05
output y_star: ((.(((...)(...))).))
output constr: (????(...)(...)????)
output result: UMFE
output timesc: 7.9643e-05
output y_star: (.((...))(.(...))(...))
output constr: (??(...)???(...)?(...))
output result: UMFE
output timesc: 0.0332531
output y_star: (.(.(...).(...).)..)
output constr: (???(...)?(...)????)
output result: UMFE
output timesc: 0.0053123
output y_star: ((...).(((...))))
output constr: ((...)??????????)
output result: UMFE
output timesc: 0.000142951
output y_star: ((...).(((...).)))
output constr: ((...)???(...)???)
output result: UMFE
output timesc: 0.000151424
output y_star: ((.(...)).(.(...)).)
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 0.261348
output y_star: ((...).(((...)).).)
output constr: ((...)???(...)????)
output result: UMFE
output timesc: 0.388444
output y_star: (..((.....)))
output constr: (???????????)
output result: UMFE
output timesc: 4.141e-05
output y_star: (((...)(((...)).)))
output constr: (?(...)??(...)????)
output result: UMFE
output timesc: 0.514132
output y_star: (.((.(...).(...))))
output constr: (????(...)?(...)??)
output result: UMFE
output timesc: 0.000149599
output y_star: (.(.(((...))).).)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.000110877
output y_star: (((...)..(...)...))
output constr: (?(...)??(...)????)
output result: UMFE
output timesc: 0.000113121
output y_star: ((((...))..(...)(...)))
output constr: (??(...)???(...)(...)?)
output result: UMFE
output timesc: 0.000119925
output y_star: (((.(...)...).).)
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.0500333
output y_star: (...((...))(...).)
output constr: (????(...)?(...)?)
output result: UMFE
output timesc: 0.00014033
output y_star: (((...).(...)(...)...))
output constr: (?(...)?(...)(...)????)
output result: UMFE
output timesc: 0.000151836
output y_star: (.((...).(...)))
output constr: (??(...)?(...)?)
output result: UMFE
output timesc: 0.0011323
output y_star: ((...)(.(...))....)
output constr: ((...)??(...)?????)
output result: UMFE
output timesc: 0.00101519
output y_star: (((.(...)((...)))).)
output constr: (???(...)?(...)????)
output result: UMFE
output timesc: 0.000147573
output y_star: ((.((...))((...))))
output constr: (???(...)??(...)??)
output result: UMFE
output timesc: 0.000144881
output y_star: ((...)..........)
output constr: ((...)??????????)
output result: UMFE
output timesc: 0.00012903
output y_star: ((.(...)).(...).(...).)
output constr: (??(...)??(...)?(...)?)
output result: UMFE
output timesc: 0.00114951
output y_star: (.((...)...)...)
output constr: (??(...)???????)
output result: UMFE
output timesc: 0.0092953
output y_star: ((.(...)((...)).(...)))
output constr: (??(...)?(...)??(...)?)
output result: UMFE
output timesc: 0.000150857
output y_star: ((.(...)((.(...)))))
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.000146445
output y_star: ((.(...)).((...).))
output constr: (??(...)???(...)??)
output result: UMFE
output timesc: 0.0685298
output y_star: ((((...)(...)...)).)
output constr: (??(...)(...)??????)
output result: UMFE
output timesc: 0.000211736
output y_star: (.(...)((...)).((...)))
output constr: (?(...)?(...)???(...)?)
output result: UMFE
output timesc: 0.000204084
output y_star: (.(...)(((...))).)
output constr: (?(...)??(...)???)
output result: UMFE
output timesc: 0.000184377
output y_star: (.(..((...))(...)))
output constr: (?????(...)?(...)?)
output result: UMFE
output timesc: 0.117384
output y_star: ((...)...(..(...).))
output constr: ((...)??????(...)??)
output result: UMFE
output timesc: 0.00787296
output y_star: (..(.(...))(...)..)
output constr: (????(...)?(...)??)
output result: UMFE
output timesc: 0.000990605
output y_star: ((...)(...)(.((...))).)
output constr: ((...)(...)???(...)???)
output result: UMFE
output timesc: 0.00472695
output y_star: ((((((...).)))))
output constr: (????(...)?????)
output result: UMFE
output timesc: 0.000147706
output y_star: ((..(...)((...)).))
output constr: (???(...)?(...)???)
output result: UMFE
output timesc: 0.000143969
output y_star: (.((.(...)).(...)))
output constr: (????(...)??(...)?)
output result: UMFE
output timesc: 0.0646382
output y_star: ((...).((...)).)
output constr: ((...)??(...)??)
output result: UMFE
output timesc: 0.000139026
output y_star: ((...((...))))
output constr: (????????????)
output result: UMFE
output timesc: 0.0181412
output y_star: (..((...)...(...)).)
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.0105082
output y_star: ((...)(...)..(...)..)
output constr: ((...)(...)??(...)??)
output result: UMFE
output timesc: 0.000155995
output y_star: (.((...).((...).).))
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 0.261683
output y_star: ((..(...)((...))(...)))
output constr: (???(...)?(...)?(...)?)
output result: UMFE
output timesc: 0.000193708
output y_star: ((...(...).(...)).)
output constr: (????(...)?(...)??)
output result: UMFE
output timesc: 0.00113798
output y_star: ((((...).(...))))
output constr: (??(...)?(...)??)
output result: UMFE
output timesc: 0.00018111
output y_star: (.(...)(...)((...))(...))
output constr: (?(...)(...)?(...)?(...))
output result: UMFE
output timesc: 0.000196048
output y_star: ((....)...(...).)
output constr: (?????????(...)?)
output result: UMFE
output timesc: 0.439209
output y_star: ((((...)))..)
output constr: (??(...)????)
output result: UMFE
output timesc: 0.000182923
output y_star: ((...).(...)(...).(...).)
output constr: ((...)?(...)(...)?(...)?)
output result: UMFE
output timesc: 0.000191091
output y_star: ((...)...(...)((...)))
output constr: ((...)???(...)?(...)?)
output result: UMFE
output timesc: 0.000194973
output y_star: (((...))..(...)..(...))
output constr: (?(...)???(...)??(...))
output result: UMFE
output timesc: 0.000193017
output y_star: (((...)).(...)..)
output constr: (????????(...)??)
output result: UMFE
output timesc: 0.704939
output y_star: ((.(...))((...))(...).)
output constr: (??(...)??(...)?(...)?)
output result: UMFE
output timesc: 0.0474139
output y_star: ((.(.(...).)))
output constr: (????(...)???)
output result: UMFE
output timesc: 5.5907e-05
output y_star: ((((...)((...)))).)
output constr: (??(...)?(...)????)
output result: UMFE
output timesc: 6.6058e-05
output y_star: (.(...)((.(...)..)))
output constr: (?(...)???(...)????)
output result: UMFE
output timesc: 8.9843e-05
output y_star: ((...)..(...).(...)...)
output constr: ((...)??(...)?(...)???)
output result: UMFE
output timesc: 3.7983e-05
output y_star: ((...)((.(...).).))
output constr: ((...)???(...)????)
output result: UMFE
output timesc: 0.380554
output y_star: ((..(...).)((...)))
output constr: (???(...)???(...)?)
output result: UMFE
output timesc: 0.130887
output y_star: (.((.(...))((...))))
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 0.126988
output y_star: (..(...)(...)((...).))
output constr: (??(...)(...)?(...)??)
output result: UMFE
output timesc: 0.0134322
output y_star: ((.((...))))
output constr: (???(...)??)
output result: UMFE
output timesc: 0.000127021
output y_star: ((...).(...).((...))..)
output constr: ((...)?(...)??(...)???)
output result: UMFE
output timesc: 0.000146617
output y_star: ((.(...).).(.(...)))
output constr: (??(...)?????(...)?)
output result: UMFE
output timesc: 0.296671
output y_star: (..(.....)(...).)
output constr: (?????????(...)?)
output result: UMFE
output timesc: 0.0264863
output y_star: (..(......))
output constr: (??????????)
output result: UMFE
output timesc: 0.0573444
output y_star: (.....(((...))))
output constr: (???????(...)??)
output result: UMFE
output timesc: 0.000180764
output y_star: (.(...)(.(...))..(...))
output constr: (?(...)??(...)???(...))
output result: UMFE
output timesc: 0.00134374
output y_star: (.((...))((...).)(...))
output constr: (??(...)??(...)??(...))
output result: UMFE
output timesc: 0.0880935
output y_star: (.(...)(...)..((...).))
output constr: (?(...)(...)???(...)??)
output result: UMFE
output timesc: 0.00122852
output y_star: (((...).(...).(...)))
output constr: (?(...)?(...)?(...)?)
output result: UMFE
output timesc: 0.000146652
output y_star: (((...).)(...)((...).))
output constr: (?(...)??(...)?(...)??)
output result: UMFE
output timesc: 0.105574
output y_star: (.((...).)(...)..(...))
output constr: (??(...)??(...)??(...))
output result: UMFE
output timesc: 0.00143295
output y_star: (.(((...)(...).).).)
output constr: (???(...)(...)?????)
output result: UMFE
output timesc: 0.0132271
output y_star: (((...)(.(...)..).))
output constr: (?(...)??(...)?????)
output result: UMFE
output timesc: 0.72988
output y_star: ((...).((.(...).)).)
output constr: ((...)????(...)????)
output result: UMFE
output timesc: 0.000104654
output y_star: (.((.(...)))(...))
output constr: (????(...)??(...))
output result: UMFE
output timesc: 3.3114e-05
output y_star: ((...)(((...)).)(...))
output constr: ((...)??(...)???(...))
output result: UMFE
output timesc: 0.081143
output y_star: (.(......)(...))
output constr: (?????????(...))
output result: UMFE
output timesc: 0.427013
output y_star: (..((...)))
output constr: (?????????)
output result: UMFE
output timesc: 0.00017328
output y_star: (..((...).(...).)..)
output constr: (???(...)?(...)????)
output result: UMFE
output timesc: 0.0327155
output y_star: (((.....))...)
output constr: (????????????)
output result: UMFE
output timesc: 0.000176122
output y_star: (((((...).))..))
output constr: (???(...)??????)
output result: UMFE
output timesc: 0.000185767
output y_star: (.(..(...)..(...)).)
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 0.00296382
output y_star: (((.....(...).)))
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.000180915
output y_star: ((..(...(...)).))
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.108211
output y_star: (.((...(...)))(...))
output constr: (??????(...)??(...))
output result: UMFE
output timesc: 0.00386748
output y_star: ((.......).)
output constr: (??????????)
output result: UMFE
output timesc: 0.000825609
output y_star: (.(....(...)).)
output constr: (??????(...)??)
output result: UMFE
output timesc: 0.000136049
output y_star: ((..(((...)).).))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.253571
output y_star: ((...)....(.(...).))
output constr: ((...)??????(...)??)
output result: UMFE
output timesc: 0.00420878
output y_star: ((....).((...)).)
output constr: (????????(...)??)
output result: UMFE
output timesc: 0.850203
output y_star: ((.((...))....).)
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.101579
output y_star: (.(((...))..)..)
output constr: (???(...)??????)
output result: UMFE
output timesc: 0.0959726
output y_star: (..(((...)..(...))))
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 8.1236e-05
output y_star: (((...))(((...)..)))
output constr: (?(...)???(...)????)
output result: UMFE
output timesc: 7.8189e-05
output y_star: (((((.(...))))))
output constr: (?????(...)????)
output result: UMFE
output timesc: 8.0686e-05
output y_star: (((...))((...))(...)..)
output constr: (?(...)??(...)?(...)??)
output result: UMFE
output timesc: 8.6124e-05
output y_star: (.(...)(....)..)
output constr: (?(...)????????)
output result: UMFE
output timesc: 0.435708
output y_star: ((...)(...)...(.(...)))
output constr: ((...)(...)?????(...)?)
output result: UMFE
output timesc: 0.00138809
output y_star: ((...)..(...)...(...))
output constr: ((...)??(...)???(...))
output result: UMFE
output timesc: 0.000190961
output y_star: (.(.(...)(.(...))))
output constr: (???(...)??(...)??)
output result: UMFE
output timesc: 0.0663186
output y_star: (((...).)((...)).)
output constr: (?(...)???(...)??)
output result: UMFE
output timesc: 0.0358916
output y_star: (.(...).((...))(...)..)
output constr: (?(...)??(...)?(...)??)
output result: UMFE
output timesc: 0.000157803
output y_star: (((.(...).).).(...))
output constr: (???(...)?????(...))
output result: UMFE
output timesc: 3.02044
output y_star: (..(...)(....).)
output constr: (??(...)???????)
output result: UMFE
output timesc: 0.429391
output y_star: ((..(...)(...).))
output constr: (???(...)(...)??)
output result: UMFE
output timesc: 0.000240672
output y_star: ((.((...))((...))).)
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.252874
output y_star: (..(.(...).)..)
output constr: (????(...)????)
output result: UMFE
output timesc: 5.5874e-05
output y_star: (..(...)((...).))
output constr: (??(...)?(...)??)
output result: UMFE
output timesc: 0.00206255
output y_star: (.(.........))
output constr: (????????????)
output result: UMFE
output timesc: 0.00472834
output y_star: (..(...).((...)))
output constr: (??(...)????????)
output result: UMFE
output timesc: 0.000139393
output y_star: ((...)(...)((...).).(...))
output constr: ((...)(...)?(...)???(...))
output result: UMFE
output timesc: 0.00163892
output y_star: (.((.(..(...)))))
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.000138891
output y_star: (.(.(.(...)..)))
output constr: (?????(...)????)
output result: UMFE
output timesc: 0.0512089
output y_star: (...(.(.(...)).))
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.0512088
output y_star: ((.((...)).(...)))
output constr: (???(...)??(...)?)
output result: UMFE
output timesc: 0.000183983
output y_star: (.(.(...)(...)..).)
output constr: (???(...)(...)????)
output result: UMFE
output timesc: 0.00230602
output y_star: ((.(...(...))))
output constr: (??????(...)??)
output result: UMFE
output timesc: 0.000187914
output y_star: ((....(...).))
output constr: (?????(...)??)
output result: UMFE
output timesc: 0.000188752
output y_star: (((...).(...)(...)..))
output constr: (?(...)?(...)(...)???)
output result: UMFE
output timesc: 0.000196979
output y_star: (((.(...).))(...))
output constr: (???(...)???(...))
output result: UMFE
output timesc: 0.000184376
output y_star: (.(...(...).(...)).)
output constr: (?????(...)?(...)??)
output result: UMFE
output timesc: 0.00299088
output y_star: (.(.(...))...(...).)
output constr: (???(...)????(...)?)
output result: UMFE
output timesc: 0.00113416
output y_star: ((...)(...)..(...).)
output constr: ((...)(...)??(...)?)
output result: UMFE
output timesc: 0.000208641
output y_star: ((((...).)).(...)..)
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 0.000193959
output y_star: (...(...)(...).((...)))
output constr: (???(...)(...)??(...)?)
output result: UMFE
output timesc: 0.000206858
output y_star: ((.(...(...)).).)
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.0455203
output y_star: ((.((...)).).(...))
output constr: (???(...)????(...))
output result: UMFE
output timesc: 0.0282927
output y_star: (..((.(...))).)
output constr: (?????(...)???)
output result: UMFE
output timesc: 0.00016935
output y_star: (((...)(...)(...)).)
output constr: (?(...)(...)(...)??)
output result: UMFE
output timesc: 0.00161979
output y_star: (..((....))(...))
output constr: (??????????(...))
output result: UMFE
output timesc: 0.000174323
output y_star: (((..(...).).)(...))
output constr: (????(...)????(...))
output result: UMFE
output timesc: 0.0659449
output y_star: (......(...).(...).)
output constr: (??????(...)?(...)?)
output result: UMFE
output timesc: 0.000266783
output y_star: (.(.((...)))((...)))
output constr: (????(...)???(...)?)
output result: UMFE
output timesc: 0.0644733
output y_star: (.(((...)).)(...))
output constr: (???(...)???(...))
output result: UMFE
output timesc: 0.153358
output y_star: (((...).)(...))
output constr: (?(...)??(...))
output result: UMFE
output timesc: 0.00119256
output y_star: (((...).)...((...)))
output constr: (?(...)??????(...)?)
output result: UMFE
output timesc: 0.13687
output y_star: (.((..(...)))..)
output constr: (?????(...)????)
output result: UMFE
output timesc: 6.4168e-05
output y_star: (....(....)(...))
output constr: (??????????(...))
output result: UMFE
output timesc: 0.108843
output y_star: ((((...)))(...).(...).)
output constr: (??(...)??(...)?(...)?)
output result: UMFE
output timesc: 0.000278136
output y_star: (((..(...)..)..))
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.119148
output y_star: ((..(...).).)
output constr: (???(...)???)
output result: UMFE
output timesc: 0.00649437
output y_star: (..(...).(.(...).))
output constr: (??(...)???(...)??)
output result: UMFE
output timesc: 0.00317296
output y_star: (.(...)...((...)).)
output constr: (?(...)????(...)??)
output result: UMFE
output timesc: 0.000138339
output y_star: (.(((...)).)((...)))
output constr: (???(...)????(...)?)
output result: UMFE
output timesc: 3.36688
output y_star: (.....(...)(...)(...))
output constr: (?????(...)(...)(...))
output result: UMFE
output timesc: 6.863e-05
output y_star: (.(.(...)..(...)).)
output constr: (???(...)??(...)??)
output result: UMFE
output timesc: 0.00542865
output y_star: (.(.((...))..)..)
output constr: (????(...)??????)
output result: UMFE
output timesc: 121.385
output y_star: (((...)..((...))))
output constr: (?(...)???(...)??)
output result: UMFE
output timesc: 4.1237e-05
output y_star: (.((...)..(...)).)
output constr: (??(...)??(...)??)
output result: UMFE
output timesc: 0.0243266
output y_star: (((...)(...).))
output constr: (?(...)(...)??)
output result: UMFE
output timesc: 0.000135288
output y_star: (..(((...)((...)))))
output constr: (????(...)?(...)???)
output result: UMFE
output timesc: 0.000146596
output y_star: (...(.(...).))
output constr: (?????(...)??)
output result: UMFE
output timesc: 0.0106393
output y_star: (....((...))..(...))
output constr: (?????(...)???(...))
output result: UMFE
output timesc: 0.000145825
output y_star: ((.(...).)(...))
output constr: (??(...)??(...))
output result: UMFE
output timesc: 0.00374683
output y_star: (.(...)(...)(...).(...))
output constr: (?(...)(...)(...)?(...))
output result: UMFE
output timesc: 0.000145779
output y_star: ((......(...)))
output constr: (???????(...)?)
output result: UMFE
output timesc: 0.000134584
output y_star: (.((...)..(...)...))
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 0.00100478
output y_star: (((.((...)))))
output constr: (????(...)???)
output result: UMFE
output timesc: 0.000134266
output y_star: (..((...))(...))
output constr: (???(...)?(...))
output result: UMFE
output timesc: 0.000141077
output y_star: ((...)(.(...))(...)(...).)
output constr: ((...)??(...)?(...)(...)?)
output result: UMFE
output timesc: 0.00141776
output y_star: (.(((...)....)))
output constr: (???(...)??????)
output result: UMFE
output timesc: 0.000136371
output y_star: ((...((...).)..))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 12.8655
output y_star: (((...)...((...)).))
output constr: (?(...)????(...)???)
output result: UMFE
output timesc: 7.4826e-05
output y_star: (.(...)(...)(...)(...))
output constr: (?(...)(...)(...)(...))
output result: UMFE
output timesc: 6.4614e-05
output y_star: (.(..(...).)(...)..)
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 0.0147309
output y_star: ((.((...).)(...)))
output constr: (???(...)??(...)?)
output result: UMFE
output timesc: 0.0850039
output y_star: (.........)
output constr: (?????????)
output result: UMFE
output timesc: 3.0419e-05
output y_star: ((...)..((.(...))))
output constr: ((...)?????(...)??)
output result: UMFE
output timesc: 0.000110534
output y_star: ((.((...)))(...)..)
output constr: (???(...)??(...)??)
output result: UMFE
output timesc: 0.00661898
output y_star: (..(.(...))..(...).)
output constr: (????(...)???(...)?)
output result: UMFE
output timesc: 0.00096855
output y_star: (.(..((...)).)(...))
output constr: (?????(...)???(...))
output result: UMFE
output timesc: 0.0756944
output y_star: ((...)...((...))(...).)
output constr: ((...)????(...)?(...)?)
output result: UMFE
output timesc: 9.8416e-05
output y_star: (.((...).(...).))
output constr: (??(...)?(...)??)
output result: UMFE
output timesc: 0.000980866
output y_star: ((..(...).(...)..).)
output constr: (???(...)?(...)????)
output result: UMFE
output timesc: 0.000907326
output y_star: (..(..((...))..))
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.450544
output y_star: (.(((.(...))))..)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 6.4538e-05
output y_star: (..(((...)..))..)
output constr: (????(...)??????)
output result: UMFE
output timesc: 4.1306e-05
output y_star: ((...(...)...)(...))
output constr: (????(...)????(...))
output result: UMFE
output timesc: 0.044089
output y_star: (..(...)(...).(...)...)
output constr: (??(...)(...)?(...)???)
output result: UMFE
output timesc: 0.000145038
output y_star: (((...).(...)((...))).)
output constr: (?(...)?(...)?(...)???)
output result: UMFE
output timesc: 0.0505609
output y_star: (..(.(...).))
output constr: (????(...)??)
output result: UMFE
output timesc: 0.00343519
output y_star: (..(...)(((...)).))
output constr: (??(...)??(...)???)
output result: UMFE
output timesc: 0.138661
output y_star: ((.((...)).)((...)))
output constr: (???(...)????(...)?)
output result: UMFE
output timesc: 0.302614
output y_star: (.(...)((...))((...)))
output constr: (?(...)?(...)??(...)?)
output result: UMFE
output timesc: 5.7289e-05
output y_star: (..(...)..(.(...)).)
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 0.00149424
output y_star: (....(.(...)))
output constr: (??????(...)?)
output result: UMFE
output timesc: 0.000131796
output y_star: (...(...).(...))
output constr: (???(...)?(...))
output result: UMFE
output timesc: 0.000136283
output y_star: (.(...).....(...)..)
output constr: (?(...)?????(...)??)
output result: UMFE
output timesc: 0.000148691
output y_star: (...(...)((...)))
output constr: (???(...)?(...)?)
output result: UMFE
output timesc: 0.000135257
output y_star: (...(...)(...).)
output constr: (???(...)(...)?)
output result: UMFE
output timesc: 0.000135691
output y_star: (....((.(...).)))
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.000130047
output y_star: (((...))..(...)....)
output constr: (?(...)???(...)????)
output result: UMFE
output timesc: 0.000150159
output y_star: ((...)(...)(.(...).).)
output constr: ((...)(...)??(...)???)
output result: UMFE
output timesc: 0.00563643
output y_star: ((((((...))).)).)
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.000147275
output y_star: (....(.(...)).)
output constr: (??????(...)??)
output result: UMFE
output timesc: 0.000130549
output y_star: ((...)(((...)))(...)(...))
output constr: ((...)??(...)??(...)(...))
output result: UMFE
output timesc: 0.000157604
output y_star: (.(((...))((...))))
output constr: (???(...)??(...)??)
output result: UMFE
output timesc: 0.0640236
output y_star: (.(..(...)(...).)..)
output constr: (????(...)(...)????)
output result: UMFE
output timesc: 0.00502205
output y_star: ((.((.(...))).))
output constr: (?????(...)????)
output result: UMFE
output timesc: 0.000139165
output y_star: ((...)(......)..)
output constr: ((...)??????????)
output result: UMFE
output timesc: 1.81069
output y_star: (.(((.(...))).))
output constr: (?????(...)????)
output result: UMFE
output timesc: 0.0291288
output y_star: ((..(...)(((...)))))
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.000146331
output y_star: ((...).(...)..(...)...)
output constr: ((...)?(...)??(...)???)
output result: UMFE
output timesc: 0.000147046
output y_star: (.....(((...).)))
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.000136458
output y_star: (((...).)(...)(...).)
output constr: (?(...)??(...)(...)?)
output result: UMFE
output timesc: 0.00146162
output y_star: ((.((...).)...))
output constr: (???(...)??????)
output result: UMFE
output timesc: 0.00013176
output y_star: ((...)..(...))
output constr: ((...)??(...))
output result: UMFE
output timesc: 0.000130666
output y_star: ((...)(...)(.(...))...)
output constr: ((...)(...)??(...)????)
output result: UMFE
output timesc: 0.00117621
output y_star: (..((...).)((...)))
output constr: (???(...)???(...)?)
output result: UMFE
output timesc: 0.0469803
output y_star: (..(((...)).).)
output constr: (????(...)????)
output result: UMFE
output timesc: 0.026283
output y_star: (.(...)(...).)
output constr: (?(...)(...)?)
output result: UMFE
output timesc: 4.3786e-05
output y_star: (..(((.(...).))))
output constr: (??????(...)????)
output result: UMFE
output timesc: 4.427e-05
output y_star: (.(.((...)))(...).)
output constr: (????(...)??(...)?)
output result: UMFE
output timesc: 0.00194746
output y_star: (.(...)(.((...).).))
output constr: (?(...)???(...)????)
output result: UMFE
output timesc: 0.0640099
output y_star: ((.((...).)..)..)
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.187586
output y_star: (((...)).(...).(...))
output constr: (?(...)??(...)?(...))
output result: UMFE
output timesc: 0.000170694
output y_star: ((...).(......))
output constr: ((...)?????????)
output result: UMFE
output timesc: 0.438086
output y_star: (.(...)((.(...))).)
output constr: (?(...)???(...)???)
output result: UMFE
output timesc: 0.00020658
output y_star: ((.(...)..(.(...))))
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 0.0280787
output y_star: ((.(....)).)
output constr: (??????????)
output result: UMFE
output timesc: 2.72274
output y_star: (..(...)....(...))
output constr: (??(...)????(...))
output result: UMFE
output timesc: 4.9083e-05
output y_star: (((.(...)..)).(...))
output constr: (???(...)?????(...))
output result: UMFE
output timesc: 5.2304e-05
output y_star: ((((((...)..)))))
output constr: (????(...)??????)
output result: UMFE
output timesc: 4.612e-05
output y_star: (((...(...)))..)
output constr: (?????(...)????)
output result: UMFE
output timesc: 0.0173071
output y_star: (.(((...)).).(...).)
output constr: (???(...)????(...)?)
output result: UMFE
output timesc: 3.15184
output y_star: ((...)....(...)....)
output constr: ((...)????(...)????)
output result: UMFE
output timesc: 4.8362e-05
output y_star: (((((...))..(...))))
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 3.6276e-05
output y_star: (..(.......).)
output constr: (????????????)
output result: UMFE
output timesc: 0.0102067
output y_star: (...(.(.(...))))
output constr: (???????(...)??)
output result: UMFE
output timesc: 0.000139071
output y_star: (.(.....(...)).)
output constr: (???????(...)??)
output result: UMFE
output timesc: 0.000130871
output y_star: ((.((...))(...).))
output constr: (???(...)?(...)??)
output result: UMFE
output timesc: 0.000143343
output y_star: ((.(...).....).)
output constr: (??(...)???????)
output result: UMFE
output timesc: 0.0143716
output y_star: (((...))(...)...)
output constr: (?(...)?(...)???)
output result: UMFE
output timesc: 0.000141372
output y_star: ((.(.(...).)...))
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.000136238
output y_star: ((...)((((...)))))
output constr: ((...)???(...)???)
output result: UMFE
output timesc: 0.000145105
output y_star: ((...)((.(...)...)))
output constr: ((...)???(...)?????)
output result: UMFE
output timesc: 0.000149065
output y_star: (((...).)..)
output constr: (?(...)????)
output result: UMFE
output timesc: 0.000128586
output y_star: ((.(((...)).(...))))
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 1.28448
output y_star: (...((.(...)))(...))
output constr: (??????(...)??(...))
output result: UMFE
output timesc: 7.8908e-05
output y_star: ((.(.(...)..).).)
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.804066
output y_star: (..((......)))
output constr: (????????????)
output result: UMFE
output timesc: 4.9629e-05
output y_star: (.(.(...).(...)..))
output constr: (???(...)?(...)???)
output result: UMFE
output timesc: 0.00132128
output y_star: (....(...).....)
output constr: (????(...)?????)
output result: UMFE
output timesc: 0.000138053
output y_star: ((((...)))((...)))
output constr: (??(...)???(...)?)
output result: UMFE
output timesc: 0.000146878
output y_star: (.(...).......)
output constr: (?(...)???????)
output result: UMFE
output timesc: 0.000129295
output y_star: (((((...))))..(...))
output constr: (???(...)?????(...))
output result: UMFE
output timesc: 0.00014886
output y_star: (((....))(...)..)
output constr: (????????(...)??)
output result: UMFE
output timesc: 0.000138349
output y_star: ((.((...).)(...).))
output constr: (???(...)??(...)??)
output result: UMFE
output timesc: 0.163017
output y_star: (..((...(...))).)
output constr: (???????(...)???)
output result: UMFE
output timesc: 7.8011e-05
output y_star: (.((...)(...)(...)).)
output constr: (??(...)(...)(...)??)
output result: UMFE
output timesc: 0.00455198
output y_star: ((...)(...)((..(...))))
output constr: ((...)(...)????(...)??)
output result: UMFE
output timesc: 0.000150671
output y_star: (..((...)(...))..)
output constr: (???(...)(...)???)
output result: UMFE
output timesc: 0.0470553
output y_star: (((...).)(.((...))))
output constr: (?(...)?????(...)??)
output result: UMFE
output timesc: 0.0372348
output y_star: ((.(...))((...).))
output constr: (??(...)??(...)??)
output result: UMFE
output timesc: 0.0180757
output y_star: (((...)(...)((...).)))
output constr: (?(...)(...)?(...)???)
output result: UMFE
output timesc: 0.414531
output y_star: (..((.(...).)))
output constr: (?????(...)???)
output result: UMFE
output timesc: 5.7039e-05
output y_star: (..(.((.(...)))))
output constr: (???????(...)???)
output result: UMFE
output timesc: 5.6755e-05
output y_star: ((...)(...)(.(...)).(...))
output constr: ((...)(...)??(...)??(...))
output result: UMFE
output timesc: 0.00130817
output y_star: (..(...)..(...)(...)(...))
output constr: (??(...)??(...)(...)(...))
output result: UMFE
output timesc: 0.000146593
output y_star: (.((...))(...)...)
output constr: (??(...)?(...)???)
output result: UMFE
output timesc: 0.000142361
output y_star: (.((...).).(...)..)
output constr: (??(...)???(...)??)
output result: UMFE
output timesc: 0.00112225
output y_star: (((...)..))
output constr: (?(...)???)
output result: UMFE
output timesc: 0.000124912
output y_star: (..((...)).)
output constr: (??????????)
output result: UMFE
output timesc: 0.000123814
output y_star: (.(((..(...).))))
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.000131192
output y_star: (((...)(...)((...))(...)))
output constr: (?(...)(...)?(...)?(...)?)
output result: UMFE
output timesc: 0.000152667
output y_star: ((.(..((...)))))
output constr: (??????(...)???)
output result: UMFE
output timesc: 0.000140215
output y_star: (..(((...)))...)
output constr: (????(...)?????)
output result: UMFE
output timesc: 0.000128234
output y_star: (((...)(.(...).).).)
output constr: (?(...)??(...)?????)
output result: UMFE
output timesc: 0.281269
output y_star: (.(...)..(...)..(...))
output constr: (?(...)??(...)??(...))
output result: UMFE
output timesc: 0.000199932
output y_star: ((..(...).)(...)(...).)
output constr: (???(...)??(...)(...)?)
output result: UMFE
output timesc: 0.0114197
output y_star: (.(.(...).)(...))
output constr: (???(...)??(...))
output result: UMFE
output timesc: 0.0029556
output y_star: ((...).((.(...)))(...))
output constr: ((...)????(...)??(...))
output result: UMFE
output timesc: 0.000190237
output y_star: ((...)(((...).)).)
output constr: ((...)??(...)????)
output result: UMFE
output timesc: 0.000184402
output y_star: ((...).(...)(...).(...)..)
output constr: ((...)?(...)(...)?(...)??)
output result: UMFE
output timesc: 0.000195473
output y_star: (...(...).((...).).)
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.00127758
output y_star: (.((.....).).)
output constr: (????????????)
output result: UMFE
output timesc: 0.00866971
output y_star: (.((((...).).)))
output constr: (????(...)?????)
output result: UMFE
output timesc: 0.000183248
output y_star: ((.(..(...).)..))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 67.0753
output y_star: ((((...)...))...)
output constr: (??(...)????????)
output result: UMFE
output timesc: 7.4532e-05
output y_star: (.(...)..(((...)).))
output constr: (?(...)????(...)???)
output result: UMFE
output timesc: 0.194374
output y_star: (((...)(..(...).)))
output constr: (?(...)???(...)???)
output result: UMFE
output timesc: 0.469455
output y_star: (.((...))...(...)..)
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 6.2917e-05
output y_star: ((...)(...)(...)....(...))
output constr: ((...)(...)(...)????(...))
output result: UMFE
output timesc: 4.2456e-05
output y_star: (.(...)(...)(.((...))))
output constr: (?(...)(...)???(...)??)
output result: UMFE
output timesc: 0.00328649
output y_star: (.(.(((...).)).))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.000137666
output y_star: ((...)(...)(.(...)..).)
output constr: ((...)(...)??(...)????)
output result: UMFE
output timesc: 0.00789439
output y_star: (..((...)((...)).).)
output constr: (???(...)?(...)????)
output result: UMFE
output timesc: 0.377967
output y_star: ((...)(.(...))((...)))
output constr: ((...)??(...)??(...)?)
output result: UMFE
output timesc: 0.0484213
output y_star: (..((...))..)
output constr: (???????????)
output result: UMFE
output timesc: 6.895e-05
output y_star: (((.(...).))(...)(...))
output constr: (???(...)???(...)(...))
output result: UMFE
output timesc: 8.1379e-05
output y_star: (((.((...).)..)))
output constr: (????(...)??????)
output result: UMFE
output timesc: 5.7794e-05
output y_star: ((...)(.(...)..).(...))
output constr: ((...)??(...)????(...))
output result: UMFE
output timesc: 0.00834547
output y_star: (.(.((...)).))
output constr: (????(...)???)
output result: UMFE
output timesc: 0.000135681
output y_star: (..((...))((...).))
output constr: (???(...)??(...)??)
output result: UMFE
output timesc: 0.261023
output y_star: (.(((((...)).))))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 9.513e-05
output y_star: ((..(...)..)((...)))
output constr: (???(...)????(...)?)
output result: UMFE
output timesc: 0.504027
output y_star: (((((...)))...))
output constr: (???(...)??????)
output result: UMFE
output timesc: 6.9311e-05
output y_star: (..(((....))))
output constr: (????????????)
output result: UMFE
output timesc: 2.7517e-05
output y_star: (((..(...)..).))
output constr: (????(...)?????)
output result: UMFE
output timesc: 5.4069e-05
output y_star: ((...)((..(...))).)
output constr: ((...)????(...)???)
output result: UMFE
output timesc: 0.000112306
output y_star: (..(...)..(...).)
output constr: (??(...)??(...)?)
output result: UMFE
output timesc: 5.6785e-05
output y_star: (((.(...)).((...))))
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.266271
output y_star: (..(((...).(...))))
output constr: (????(...)?(...)??)
output result: UMFE
output timesc: 6.6175e-05
output y_star: (..(...)(...)(...)...)
output constr: (??(...)(...)(...)???)
output result: UMFE
output timesc: 7.9723e-05
output y_star: (...(....)...)
output constr: (????????????)
output result: UMFE
output timesc: 0.287436
output y_star: (..((...))..((...)))
output constr: (???(...)????(...)?)
output result: UMFE
output timesc: 8.8231e-05
output y_star: ((((...)).(...)..))
output constr: (??(...)??(...)???)
output result: UMFE
output timesc: 0.000109616
output y_star: (.(.(.((...)))).)
output constr: (??????(...)????)
output result: UMFE
output timesc: 4.4842e-05
output y_star: ((.((...)...(...))))
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.144547
output y_star: (((.(...).(...).)).)
output constr: (???(...)?(...)????)
output result: UMFE
output timesc: 9.0471e-05
output y_star: (((..(...).)))
output constr: (????(...)???)
output result: UMFE
output timesc: 3.9823e-05
output y_star: ((...(...)..)(...).)
output constr: (????(...)???(...)?)
output result: UMFE
output timesc: 0.041117
output y_star: ((.(...).(((...)))))
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.000147311
output y_star: (.(..(.(...)).))
output constr: (??????(...)???)
output result: UMFE
output timesc: 0.185346
output y_star: ((...).(...)(...)(...).)
output constr: ((...)?(...)(...)(...)?)
output result: UMFE
output timesc: 0.000163697
output y_star: ((..(...).....).)
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.039359
output y_star: (((...)..).)
output constr: (?(...)????)
output result: UMFE
output timesc: 0.00127077
output y_star: (.((...).)(...)....)
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 0.00131537
output y_star: ((.....((...)).))
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.00017765
output y_star: (...(...).(...)...)
output constr: (???(...)?(...)???)
output result: UMFE
output timesc: 0.000193265
output y_star: (((.(...)))(...).(...))
output constr: (???(...)??(...)?(...))
output result: UMFE
output timesc: 0.000196083
output y_star: ((.((...)(...))..))
output constr: (???(...)(...)????)
output result: UMFE
output timesc: 0.258883
output y_star: ((((...))).((...)).)
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 7.4814e-05
output y_star: ((...)(...)(...).(...))
output constr: ((...)(...)(...)?(...))
output result: UMFE
output timesc: 9.7164e-05
output y_star: ((.(...)(.(...)).))
output constr: (??(...)??(...)???)
output result: UMFE
output timesc: 0.220599
output y_star: (((((...))).)(...))
output constr: (???(...)????(...))
output result: UMFE
output timesc: 0.458318
output y_star: (.(((.(...))(...))))
output constr: (?????(...)?(...)??)
output result: UMFE
output timesc: 0.123894
output y_star: (((....((...)))))
output constr: (???????(...)???)
output result: UMFE
output timesc: 7.4763e-05
output y_star: (...((((...)))).)
output constr: (??????(...)????)
output result: UMFE
output timesc: 2.7761e-05
output y_star: (((...)))
output constr: (???????)
output result: UMFE
output timesc: 2.3877e-05
output y_star: (..(...).(((...).)))
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 3.7395e-05
output y_star: (((.(..(...)))))
output constr: (??????(...)???)
output result: UMFE
output timesc: 5.9317e-05
output y_star: (((...))..((...)).)
output constr: (?(...)????(...)??)
output result: UMFE
output timesc: 5.0302e-05
output y_star: (.((((...).).).))
output constr: (????(...)??????)
output result: UMFE
output timesc: 10.6856
output y_star: (((.(...)..)))
output constr: (???(...)????)
output result: UMFE
output timesc: 2.7339e-05
output y_star: (.(..(.(...).)))
output constr: (??????(...)???)
output result: UMFE
output timesc: 0.0207453
output y_star: ((..(.(...))(...)))
output constr: (?????(...)?(...)?)
output result: UMFE
output timesc: 0.127191
output y_star: ((...)(...).(.(...)).)
output constr: ((...)(...)???(...)??)
output result: UMFE
output timesc: 0.00159195
output y_star: (..((...).)(...)...)
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.00127974
output y_star: (((...)((...))))
output constr: (?(...)?(...)??)
output result: UMFE
output timesc: 0.000143814
output y_star: (.((.(...)..))..)
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.000132512
output y_star: (((((...)(...))).).)
output constr: (???(...)(...)?????)
output result: UMFE
output timesc: 0.000146655
output y_star: (((...)).(...)(...)..)
output constr: (?(...)??(...)(...)??)
output result: UMFE
output timesc: 0.000145357
output y_star: (((.(...)))(...).)
output constr: (???(...)??(...)?)
output result: UMFE
output timesc: 0.000137555
output y_star: ((..(...)(...).(...).))
output constr: (???(...)(...)?(...)??)
output result: UMFE
output timesc: 0.000150812
output y_star: ((((...)((...))..)))
output constr: (??(...)?(...)?????)
output result: UMFE
output timesc: 0.000149338
output y_star: ((((...))).(.(...)))
output constr: (??(...)?????(...)?)
output result: UMFE
output timesc: 0.308396
output y_star: (.((...)).(...)..)
output constr: (??(...)??(...)??)
output result: UMFE
output timesc: 7.4033e-05
output y_star: (.((...)(((...)))).)
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 0.300351
output y_star: ((..((...)(...).).))
output constr: (????(...)(...)????)
output result: UMFE
output timesc: 0.070716
output y_star: (..(..(...)).)
output constr: (?????(...)??)
output result: UMFE
output timesc: 0.0067212
output y_star: (.(...)((...)).....)
output constr: (?(...)?(...)??????)
output result: UMFE
output timesc: 0.000157061
output y_star: (((....(...)))..)
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.00377592
output y_star: (..(((...)))....)
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.000137918
output y_star: ((((...)))(...)....)
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 0.00014341
output y_star: (.((...))...(...).)
output constr: (??(...)????(...)?)
output result: UMFE
output timesc: 0.000141527
output y_star: (..(...).((...)).(...))
output constr: (??(...)??(...)??(...))
output result: UMFE
output timesc: 0.000146907
output y_star: (.((...).)(...)(...).)
output constr: (??(...)??(...)(...)?)
output result: UMFE
output timesc: 0.00110889
output y_star: (...((...))..)
output constr: (????(...)???)
output result: UMFE
output timesc: 0.000130159
output y_star: ((..(...)..)..)
output constr: (???(...)?????)
output result: UMFE
output timesc: 0.0266555
output y_star: ((.....((...).)))
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.03978
output y_star: (.(.(.(...))(...)))
output constr: (?????(...)?(...)?)
output result: UMFE
output timesc: 0.0652138
output y_star: (((...)..(...)....))
output constr: (?(...)??(...)?????)
output result: UMFE
output timesc: 0.000162565
output y_star: ((.(...(...).)))
output constr: (??????(...)???)
output result: UMFE
output timesc: 0.000128927
output y_star: (.(.((...))...).)
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.000130862
output y_star: (((...)(...)...(...)).)
output constr: (?(...)(...)???(...)??)
output result: UMFE
output timesc: 0.00147171
output y_star: (.((((...)).))(...))
output constr: (????(...)????(...))
output result: UMFE
output timesc: 0.000146911
output y_star: (((...)((...))(...).))
output constr: (?(...)?(...)?(...)??)
output result: UMFE
output timesc: 0.000147004
output y_star: ((.(.((...))).).)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.113909
output y_star: (.(((...).))..(...))
output constr: (???(...)?????(...))
output result: UMFE
output timesc: 0.000206767
output y_star: ((.((...))...(...)))
output constr: (???(...)????(...)?)
output result: UMFE
output timesc: 0.000187972
output y_star: (....(.(...).).)
output constr: (??????(...)???)
output result: UMFE
output timesc: 0.0310535
output y_star: ((...)(.((...)))..)
output constr: ((...)???(...)????)
output result: UMFE
output timesc: 0.00370216
output y_star: (((.(...).).).)
output constr: (???(...)?????)
output result: UMFE
output timesc: 0.0118533
output y_star: (.(((...)..(...))))
output constr: (???(...)??(...)??)
output result: UMFE
output timesc: 0.000139675
output y_star: (...(...)....)
output constr: (???(...)????)
output result: UMFE
output timesc: 0.000129378
output y_star: (.(.(..(...)).).)
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.20491
output y_star: ((.(...).)...(...).)
output constr: (??(...)?????(...)?)
output result: UMFE
output timesc: 0.00346825
output y_star: (..(......)(...))
output constr: (??????????(...))
output result: UMFE
output timesc: 1.73097
output y_star: (.(((...)..(...))).)
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.000151173
output y_star: (.(...).(...)..(...))
output constr: (?(...)?(...)??(...))
output result: UMFE
output timesc: 0.000145281
output y_star: ((...)(...)..(.(...)))
output constr: ((...)(...)????(...)?)
output result: UMFE
output timesc: 0.00117279
output y_star: ((.((...).(...)).).)
output constr: (???(...)?(...)????)
output result: UMFE
output timesc: 0.0643477
output y_star: (((.((...)))(...)))
output constr: (????(...)??(...)?)
output result: UMFE
output timesc: 0.0175768
output y_star: (.((..(...)(...))))
output constr: (?????(...)(...)??)
output result: UMFE
output timesc: 0.000186377
output y_star: ((..(...).(...)))
output constr: (???(...)?(...)?)
output result: UMFE
output timesc: 0.000183362
output y_star: ((......(...)).)
output constr: (???????(...)??)
output result: UMFE
output timesc: 0.00180196
output y_star: (.((...).)((...)))
output constr: (??(...)???(...)?)
output result: UMFE
output timesc: 0.0444111
output y_star: ((...)(...).((...))..)
output constr: ((...)(...)??(...)???)
output result: UMFE
output timesc: 0.000173466
output y_star: (.(...)(..((...)).))
output constr: (?(...)????(...)???)
output result: UMFE
output timesc: 0.161899
output y_star: ((...)((...).)...(...))
output constr: ((...)?(...)?????(...))
output result: UMFE
output timesc: 0.00126321
output y_star: ((...)(...)....(...))
output constr: ((...)(...)????(...))
output result: UMFE
output timesc: 0.00015113
output y_star: (((...(...)..)))
output constr: (?????(...)????)
output result: UMFE
output timesc: 0.000132522
output y_star: (.(...)..((...))..)
output constr: (?(...)???(...)???)
output result: UMFE
output timesc: 0.000142949
output y_star: ((((..(...))))..)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.000140021
output y_star: (......(...).)
output constr: (??????(...)?)
output result: UMFE
output timesc: 0.000126396
output y_star: (.(...)(.((...)).))
output constr: (?(...)???(...)???)
output result: UMFE
output timesc: 0.043317
output y_star: (((...)((.(...)))).)
output constr: (?(...)???(...)????)
output result: UMFE
output timesc: 0.126
output y_star: (((...)......(...)))
output constr: (?(...)??????(...)?)
output result: UMFE
output timesc: 6.3952e-05
output y_star: (.....(...)....)
output constr: (?????(...)????)
output result: UMFE
output timesc: 3.803e-05
output y_star: (.(...)(...)..(...)..)
output constr: (?(...)(...)??(...)??)
output result: UMFE
output timesc: 5.2645e-05
output y_star: (..(...)....((...)))
output constr: (??(...)?????(...)?)
output result: UMFE
output timesc: 6.1112e-05
output y_star: (((.(...))(...).(...)))
output constr: (???(...)?(...)?(...)?)
output result: UMFE
output timesc: 0.0485059
output y_star: (.(..(...).).(...))
output constr: (????(...)???(...))
output result: UMFE
output timesc: 0.0056048
output y_star: ((...)((.(...))).)
output constr: ((...)???(...)???)
output result: UMFE
output timesc: 0.00014175
output y_star: ((...)...(.(...))..)
output constr: ((...)?????(...)???)
output result: UMFE
output timesc: 0.00101742
output y_star: (...(((...).)).)
output constr: (?????(...)????)
output result: UMFE
output timesc: 0.000174093
output y_star: (.((...)))
output constr: (????????)
output result: UMFE
output timesc: 0.000130335
output y_star: ((...)...(...))
output constr: ((...)???(...))
output result: UMFE
output timesc: 0.000129325
output y_star: (.(..(...)(...).))
output constr: (????(...)(...)??)
output result: UMFE
output timesc: 0.000897423
output y_star: ((..(...)..).(...).)
output constr: (???(...)????(...)?)
output result: UMFE
output timesc: 0.0331452
output y_star: (((....(...).)))
output constr: (??????(...)???)
output result: UMFE
output timesc: 0.00018127
output y_star: ((...)(...)((((...)))))
output constr: ((...)(...)???(...)???)
output result: UMFE
output timesc: 0.000197793
output y_star: ((...).(...).(...).(...))
output constr: ((...)?(...)?(...)?(...))
output result: UMFE
output timesc: 0.000145559
output y_star: (..(.(...)(...).)..)
output constr: (????(...)(...)????)
output result: UMFE
output timesc: 0.0221991
output y_star: (..((...))...)
output constr: (???(...)????)
output result: UMFE
output timesc: 0.0001753
output y_star: ((...)((..(...).)))
output constr: ((...)????(...)???)
output result: UMFE
output timesc: 0.000190261
output y_star: (.(((.(...))))(...))
output constr: (?????(...)???(...))
output result: UMFE
output timesc: 0.000192224
output y_star: (..(..(...)..).)
output constr: (?????(...)????)
output result: UMFE
output timesc: 0.531749
output y_star: ((...).(...)...(...))
output constr: ((...)?(...)???(...))
output result: UMFE
output timesc: 8.8161e-05
output y_star: ((...).(...)((...).)..)
output constr: ((...)?(...)?(...)????)
output result: UMFE
output timesc: 0.00145928
output y_star: (((...))...(...))
output constr: (?(...)????(...))
output result: UMFE
output timesc: 0.00013769
output y_star: (..(...).((.(...))))
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 0.000145193
output y_star: ((.(.(...).).).)
output constr: (????(...)?????)
output result: UMFE
output timesc: 0.248669
output y_star: (.(.((...).).)..)
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.789147
output y_star: (((...)((...).)))
output constr: (?(...)?(...)???)
output result: UMFE
output timesc: 0.053471
output y_star: (..(...)((...))(...)..)
output constr: (??(...)?(...)?(...)??)
output result: UMFE
output timesc: 8.142e-05
output y_star: ((.(.(.(...)).)))
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.154926
output y_star: ((((...))...).)
output constr: (??(...)??????)
output result: UMFE
output timesc: 0.00286027
output y_star: ((.(.(...).)(...)))
output constr: (????(...)??(...)?)
output result: UMFE
output timesc: 0.155266
output y_star: ((...).(...)((...)).)
output constr: ((...)?(...)?(...)??)
output result: UMFE
output timesc: 7.5791e-05
output y_star: ((..(...)))
output constr: (???(...)?)
output result: UMFE
output timesc: 3.8168e-05
output y_star: ((...)((...).)(...)(...))
output constr: ((...)?(...)??(...)(...))
output result: UMFE
output timesc: 0.00173205
output y_star: (((...))(...).)
output constr: (?(...)?(...)?)
output result: UMFE
output timesc: 0.000133733
output y_star: (..(..(...)(...)).)
output constr: (?????(...)(...)??)
output result: UMFE
output timesc: 0.00735384
output y_star: (....(((...)))..)
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.000130619
output y_star: (...(...)((...)).(...))
output constr: (???(...)?(...)??(...))
output result: UMFE
output timesc: 0.000145304
output y_star: ((.((...).)))
output constr: (???(...)???)
output result: UMFE
output timesc: 0.0256228
output y_star: (.(.((.(...).))))
output constr: (??????(...)????)
output result: UMFE
output timesc: 7.2397e-05
output y_star: ((...)..(...)(.(...)).)
output constr: ((...)??(...)??(...)??)
output result: UMFE
output timesc: 0.00112978
output y_star: (.(.(...)).((...).))
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.270333
output y_star: (((...))...(.(...)))
output constr: (?(...)??????(...)?)
output result: UMFE
output timesc: 0.155415
output y_star: (.(..(...)).)
output constr: (????(...)??)
output result: UMFE
output timesc: 0.00316702
output y_star: (((...)((...)).))
output constr: (?(...)?????????)
output result: UMFE
output timesc: 0.436493
output y_star: ((((...)).((...).)))
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 3.46223
output y_star: (.(.(...))..((...)))
output constr: (???(...)????(...)?)
output result: UMFE
output timesc: 0.489519
output y_star: ((...)(...)((...))..)
output constr: ((...)(...)?(...)???)
output result: UMFE
output timesc: 6.9034e-05
output y_star: ((.(...)...)...)
output constr: (??(...)???????)
output result: UMFE
output timesc: 0.012337
output y_star: ((...)(...)(.(...))..)
output constr: ((...)(...)??(...)???)
output result: UMFE
output timesc: 0.00187585
output y_star: (.(((...)(...))).)
output constr: (???(...)(...)???)
output result: UMFE
output timesc: 0.000139178
output y_star: ((...).(...)(((...).)))
output constr: ((...)?(...)??(...)???)
output result: UMFE
output timesc: 0.000156212
output y_star: (((....)).(...))
output constr: (?????????(...))
output result: UMFE
output timesc: 0.000139147
output y_star: ((...).(.(...)).)
output constr: ((...)???(...)??)
output result: UMFE
output timesc: 0.0007914
output y_star: (......((...)).)
output constr: (???????(...)??)
output result: UMFE
output timesc: 0.000129603
output y_star: ((.((...)((...))).))
output constr: (???(...)?(...)????)
output result: UMFE
output timesc: 0.302028
output y_star: (((.(..(...)))).)
output constr: (??????(...)????)
output result: UMFE
output timesc: 6.1214e-05
output y_star: (.((...)(...).(...)..))
output constr: (??(...)(...)?(...)???)
output result: UMFE
output timesc: 0.0015591
output y_star: ((..(.(...))...))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 9.69962
output y_star: (.((...).(...).(...).))
output constr: (??(...)?(...)?(...)??)
output result: UMFE
output timesc: 0.00207188
output y_star: (...(...)...(...)(...))
output constr: (???(...)???(...)(...))
output result: UMFE
output timesc: 0.000158567
output y_star: ((...)..(...).((...)).)
output constr: ((...)??(...)??(...)??)
output result: UMFE
output timesc: 0.000155168
output y_star: (..(.(...).).)
output constr: (????(...)???)
output result: UMFE
output timesc: 0.0344115
output y_star: (((...).....(...)).)
output constr: (?(...)?????(...)??)
output result: UMFE
output timesc: 0.00174455
output y_star: ((...).(...).(...))
output constr: ((...)?(...)?(...))
output result: UMFE
output timesc: 0.000145011
output y_star: ((.(...).)...(...))
output constr: (??(...)?????(...))
output result: UMFE
output timesc: 0.0040896
output y_star: (((...))(...)(...)(...)..)
output constr: (?(...)?(...)(...)(...)??)
output result: UMFE
output timesc: 0.000476493
output y_star: ((...)(.(...).))
output constr: ((...)??(...)??)
output result: UMFE
output timesc: 0.00475439
output y_star: (.(((...))).(...).)
output constr: (???(...)???(...)?)
output result: UMFE
output timesc: 0.000472523
output y_star: ((...)(...)(..(...).).)
output constr: ((...)(...)???(...)???)
output result: UMFE
output timesc: 0.00907355
output y_star: (..(.(...)..)(...))
output constr: (????(...)???(...))
output result: UMFE
output timesc: 0.00862041
output y_star: ((.((...)).)(...))
output constr: (???(...)???(...))
output result: UMFE
output timesc: 0.0400886
output y_star: (.(.(...)...)..)
output constr: (???(...)??????)
output result: UMFE
output timesc: 0.116777
output y_star: ((((...)(...)(...)))..)
output constr: (??(...)(...)(...)????)
output result: UMFE
output timesc: 0.000199402
output y_star: (..(...)..(...)(...)..)
output constr: (??(...)??(...)(...)??)
output result: UMFE
output timesc: 0.000192614
output y_star: ((...)((((...))).))
output constr: ((...)???(...)????)
output result: UMFE
output timesc: 0.452081
output y_star: ((...).(...).(...)..(...))
output constr: ((...)?(...)?(...)??(...))
output result: UMFE
output timesc: 8.9185e-05
output y_star: ((.(...))..(...)..)
output constr: (??(...)???(...)??)
output result: UMFE
output timesc: 0.00105295
output y_star: ((.(...).((...).)))
output constr: (??(...)??(...)???)
output result: UMFE
output timesc: 0.187997
output y_star: (..((...).(...).).)
output constr: (???(...)?(...)???)
output result: UMFE
output timesc: 0.00741707
output y_star: (.((...)).(...).)
output constr: (?????????(...)?)
output result: UMFE
output timesc: 0.000138585
output y_star: (..(...)..(...)(...))
output constr: (??(...)??(...)(...))
output result: UMFE
output timesc: 0.000149206
output y_star: (((...).....).)
output constr: (?(...)???????)
output result: UMFE
output timesc: 0.00109169
output y_star: ((...)(...)(...).((...)).)
output constr: ((...)(...)(...)??(...)??)
output result: UMFE
output timesc: 0.000153444
output y_star: (.(.(...))(...)(...)(...))
output constr: (???(...)?(...)(...)(...))
output result: UMFE
output timesc: 0.00114447
output y_star: ((...)..((...))..(...))
output constr: ((...)???(...)???(...))
output result: UMFE
output timesc: 0.000157857
output y_star: (((...).(....)))
output constr: (?(...)????????)
output result: UMFE
output timesc: 3.15154
output y_star: (..(...)(...).(...)..)
output constr: (??(...)(...)?(...)??)
output result: UMFE
output timesc: 0.000111
output y_star: (.((...)(...)..)..)
output constr: (??(...)(...)?????)
output result: UMFE
output timesc: 0.0143752
output y_star: ((...)((...))((...)))
output constr: ((...)?(...)??(...)?)
output result: UMFE
output timesc: 0.000229949
output y_star: (((...).)...)
output constr: (?(...)?????)
output result: UMFE
output timesc: 0.000198796
output y_star: (..(...)((...))...)
output constr: (??(...)?(...)????)
output result: UMFE
output timesc: 0.000212962
output y_star: ((...)(.((...)))(...))
output constr: ((...)???(...)??(...))
output result: UMFE
output timesc: 0.00844337
output y_star: (.(...)(...)(...)....)
output constr: (?(...)(...)(...)????)
output result: UMFE
output timesc: 0.000194037
output y_star: (......(...).(...))
output constr: (??????(...)?(...))
output result: UMFE
output timesc: 0.000192657
output y_star: (.((...)).(...).(...).)
output constr: (??(...)??(...)?(...)?)
output result: UMFE
output timesc: 0.000196795
output y_star: ((.(((...).))))
output constr: (????(...)????)
output result: UMFE
output timesc: 0.000180064
output y_star: ((.(...)((...).).).)
output constr: (??(...)?(...)?????)
output result: UMFE
output timesc: 0.274639
output y_star: (...(...)(...)(...).(...))
output constr: (???(...)(...)(...)?(...))
output result: UMFE
output timesc: 0.000193903
output y_star: (.(...)..(...).(...))
output constr: (?(...)??(...)?(...))
output result: UMFE
output timesc: 0.000189607
output y_star: ((((...))....(...)))
output constr: (??(...)?????(...)?)
output result: UMFE
output timesc: 0.000200487
output y_star: (.(...)..((...))...)
output constr: (?(...)???(...)????)
output result: UMFE
output timesc: 0.000191483
output y_star: (........(...))
output constr: (????????(...))
output result: UMFE
output timesc: 0.00017265
output y_star: (...(...)(...)(...)...)
output constr: (???(...)(...)(...)???)
output result: UMFE
output timesc: 0.000191749
output y_star: (....((...))(...).)
output constr: (?????(...)?(...)?)
output result: UMFE
output timesc: 0.000193042
output y_star: ((...(.(...))..))
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.423838
output y_star: ((...).((...).)(...)..)
output constr: ((...)??(...)??(...)??)
output result: UMFE
output timesc: 0.00250549
output y_star: (((...)(...)(...)(...).).)
output constr: (?(...)(...)(...)(...)???)
output result: UMFE
output timesc: 0.00179937
output y_star: (.(((...)))(...).)
output constr: (???(...)??(...)?)
output result: UMFE
output timesc: 0.000136487
output y_star: (((...).(...)((...)).))
output constr: (?(...)?(...)?(...)???)
output result: UMFE
output timesc: 0.000148666
output y_star: (((((...)))....))
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.000143063
output y_star: (((...)((...))).)
output constr: (?(...)?(...)???)
output result: UMFE
output timesc: 0.0109622
output y_star: (..((...)).((...)).)
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.000144927
output y_star: (.(...)....(...))
output constr: (?(...)????(...))
output result: UMFE
output timesc: 0.000132945
output y_star: (((.(...)).(...)(...)))
output constr: (???(...)??(...)(...)?)
output result: UMFE
output timesc: 0.0371969
output y_star: (...(...)...((...)))
output constr: (???(...)????(...)?)
output result: UMFE
output timesc: 6.5774e-05
output y_star: (..(((.(...)))).)
output constr: (??????(...)????)
output result: UMFE
output timesc: 2.9588e-05
output y_star: (.((...).)(((...))))
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 0.275449
output y_star: (.((.(...))).)
output constr: (????(...)???)
output result: UMFE
output timesc: 7.1963e-05
output y_star: ((...)(((...)))..(...))
output constr: ((...)??(...)????(...))
output result: UMFE
output timesc: 4.5054e-05
output y_star: (((.(...).))..(...))
output constr: (???(...)?????(...))
output result: UMFE
output timesc: 9.3375e-05
output y_star: (.((..(...).))..)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 5.472e-05
output y_star: ((.(...).(.(...).)))
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.125607
output y_star: (((...))(...)(...).(...))
output constr: (?(...)?(...)(...)?(...))
output result: UMFE
output timesc: 8.7636e-05
output y_star: ((((...))(...)..))
output constr: (??(...)?(...)???)
output result: UMFE
output timesc: 4.616e-05
output y_star: (.(.(...)..)(...).)
output constr: (???(...)???(...)?)
output result: UMFE
output timesc: 0.00756842
output y_star: ((...)..(.(...)))
output constr: ((...)????(...)?)
output result: UMFE
output timesc: 0.00123693
output y_star: (..((...))....)
output constr: (???(...)?????)
output result: UMFE
output timesc: 0.000131733
output y_star: ((.(((...))(...).)))
output constr: (????(...)?(...)???)
output result: UMFE
output timesc: 2.06806
output y_star: (((.....(...)).))
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.0345952
output y_star: (((..(...)))(...).)
output constr: (????(...)??(...)?)
output result: UMFE
output timesc: 6.3161e-05
output y_star: ((...)....(...)(...).)
output constr: ((...)????(...)(...)?)
output result: UMFE
output timesc: 8.1676e-05
output y_star: ((...)........(...))
output constr: ((...)????????(...))
output result: UMFE
output timesc: 6.1294e-05
output y_star: (.(.(...)(...)(...)))
output constr: (???(...)(...)(...)?)
output result: UMFE
output timesc: 0.00105199
output y_star: (....(...).(.(...)))
output constr: (????(...)???(...)?)
output result: UMFE
output timesc: 0.00215837
output y_star: (..(...)((...))..(...))
output constr: (??(...)?(...)???(...))
output result: UMFE
output timesc: 0.000151368
output y_star: (((...))((....)))
output constr: (?(...)?????????)
output result: UMFE
output timesc: 0.000142834
output y_star: (..(...).(.(...)))
output constr: (??(...)???(...)?)
output result: UMFE
output timesc: 0.0010663
output y_star: ((.(...)..((...))))
output constr: (??(...)???(...)??)
output result: UMFE
output timesc: 0.000148724
output y_star: ((.(...)....(...).))
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 0.000139754
output y_star: ((...).(...)(...).)
output constr: ((...)?(...)(...)?)
output result: UMFE
output timesc: 0.000141656
output y_star: ((((...).((...)))))
output constr: (??(...)??(...)???)
output result: UMFE
output timesc: 0.000145188
output y_star: ((((....).).))
output constr: (????????????)
output result: UMFE
output timesc: 0.0617011
output y_star: (.((.(...)...).))
output constr: (????(...)??????)
output result: UMFE
output timesc: 70.0865
output y_star: (.(...)((.(...)))..)
output constr: (?(...)???(...)????)
output result: UMFE
output timesc: 6.8109e-05
output y_star: ((.(...).)..(...)(...))
output constr: (??(...)????(...)(...))
output result: UMFE
output timesc: 0.0183757
output y_star: (((.(...))).....)
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.000136108
output y_star: ((...).((...).))
output constr: ((...)??(...)??)
output result: UMFE
output timesc: 0.018462
output y_star: (((.((...)))(...).))
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 0.064751
output y_star: (...(.(...))..(...))
output constr: (?????(...)???(...))
output result: UMFE
output timesc: 0.00109403
output y_star: (..(.(...))(...)(...).)
output constr: (????(...)?(...)(...)?)
output result: UMFE
output timesc: 0.00113994
output y_star: (.(...).(.((...))))
output constr: (?(...)????(...)??)
output result: UMFE
output timesc: 0.00244323
output y_star: (.(.(...).))
output constr: (???(...)??)
output result: UMFE
output timesc: 0.000125724
output y_star: (((...)(((...))).).)
output constr: (?(...)??(...)?????)
output result: UMFE
output timesc: 0.254071
output y_star: ((...).(...).(...)(...))
output constr: ((...)?(...)?(...)(...))
output result: UMFE
output timesc: 7.1413e-05
output y_star: (....(((...))).)
output constr: (??????(...)???)
output result: UMFE
output timesc: 2.7988e-05
output y_star: ((.(...)..)....)
output constr: (??(...)???????)
output result: UMFE
output timesc: 0.00939673
output y_star: ((.((...)(...).)))
output constr: (???(...)(...)???)
output result: UMFE
output timesc: 0.142587
output y_star: ((...)(.(...)..)...)
output constr: ((...)??(...)??????)
output result: UMFE
output timesc: 0.00737672
output y_star: (.(((...)..))..)
output constr: (???(...)??????)
output result: UMFE
output timesc: 0.000130892
output y_star: ((...)(...)(...).(...)...)
output constr: ((...)(...)(...)?(...)???)
output result: UMFE
output timesc: 0.000146302
output y_star: (.((..((...)))))
output constr: (??????(...)???)
output result: UMFE
output timesc: 0.000139192
output y_star: (.((.(...))(...)).)
output constr: (????(...)?(...)??)
output result: UMFE
output timesc: 0.0679946
output y_star: (.(...)..(...)(.(...)))
output constr: (?(...)??(...)??(...)?)
output result: UMFE
output timesc: 0.00143676
output y_star: (.((...)(((...))).))
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 0.254139
output y_star: (..((.((...).))))
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.288979
output y_star: ((((....).)).)
output constr: (????????????)
output result: UMFE
output timesc: 8.6961e-05
output y_star: (((...))(((...))))
output constr: (?(...)???(...)??)
output result: UMFE
output timesc: 6.6202e-05
output y_star: ((...)((...)).(...).(...))
output constr: ((...)?(...)??(...)?(...))
output result: UMFE
output timesc: 9.0621e-05
output y_star: (.((.(...)(...)))..)
output constr: (????(...)(...)????)
output result: UMFE
output timesc: 6.315e-05
output y_star: ((((.(...).))(...)))
output constr: (????(...)???(...)?)
output result: UMFE
output timesc: 7.9239e-05
output y_star: ((.(...).(...).).)
output constr: (??(...)?(...)???)
output result: UMFE
output timesc: 0.000770954
output y_star: (.((...).((...)).))
output constr: (??(...)??(...)???)
output result: UMFE
output timesc: 0.118278
output y_star: (.(...)(...).((...))..)
output constr: (?(...)(...)??(...)???)
output result: UMFE
output timesc: 6.7041e-05
output y_star: (...(...).((...).))
output constr: (???(...)??(...)??)
output result: UMFE
output timesc: 0.00132872
output y_star: (.(((...).))(...)(...))
output constr: (???(...)???(...)(...))
output result: UMFE
output timesc: 0.00014768
output y_star: ((...)..(...)....(...))
output constr: ((...)??(...)????(...))
output result: UMFE
output timesc: 0.000152794
output y_star: ((((...)))(...).)
output constr: (?????????(...)?)
output result: UMFE
output timesc: 0.000138529
output y_star: ((..(...).((...))))
output constr: (???(...)??(...)??)
output result: UMFE
output timesc: 0.000143379
output y_star: (.....(...)(...)..)
output constr: (?????(...)(...)??)
output result: UMFE
output timesc: 0.000136189
output y_star: (.(((.((...))))))
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.000139856
output y_star: ((.....(...).(...)))
output constr: (??????(...)?(...)?)
output result: UMFE
output timesc: 0.000150462
output y_star: (.(.(...))(.(...)).)
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.0463735
output y_star: (.(.(...)(.(...)).))
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.271779
output y_star: (.(((...)).(...)).)
output constr: (???(...)??(...)??)
output result: UMFE
output timesc: 0.143836
output y_star: ((...)(...)(...).(...)..)
output constr: ((...)(...)(...)?(...)??)
output result: UMFE
output timesc: 8.5693e-05
output y_star: (.(...)(..(...).)(...))
output constr: (?(...)???(...)??(...))
output result: UMFE
output timesc: 0.011469
output y_star: ((((...)....))..)
output constr: (??(...)????????)
output result: UMFE
output timesc: 0.000133613
output y_star: (.(...)(...)..((...)))
output constr: (?(...)(...)???(...)?)
output result: UMFE
output timesc: 0.000147423
output y_star: (((...)....))
output constr: (?(...)?????)
output result: UMFE
output timesc: 0.000130403
output y_star: ((...)..((...))(...)(...))
output constr: ((...)???(...)?(...)(...))
output result: UMFE
output timesc: 0.000152117
output y_star: (..(((...)))((...)))
output constr: (????(...)???(...)?)
output result: UMFE
output timesc: 0.00014688
output y_star: (.(...)....(...)...)
output constr: (?(...)????(...)???)
output result: UMFE
output timesc: 0.000145251
output y_star: (.((...).(...)(...).).)
output constr: (??(...)?(...)(...)???)
output result: UMFE
output timesc: 0.00314197
output y_star: ((((...))..(...)))
output constr: (??(...)???(...)?)
output result: UMFE
output timesc: 0.000143541
output y_star: ((...).(((...))).(...))
output constr: ((...)???(...)???(...))
output result: UMFE
output timesc: 0.000151518
output y_star: (...(.(...))((...)))
output constr: (?????(...)??(...)?)
output result: UMFE
output timesc: 0.0325259
output y_star: (((.(...).).)...)
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.0130234
output y_star: (..((...).).....)
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.0368423
output y_star: (..(...).(.(...)..))
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.00739485
output y_star: (.((.((...)))(...)))
output constr: (?????(...)??(...)?)
output result: UMFE
output timesc: 0.0309683
output y_star: ((...)..(...)((...))(...))
output constr: ((...)??(...)?(...)?(...))
output result: UMFE
output timesc: 0.000151469
output y_star: (..(.(...)).(...)..)
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 0.00118286
output y_star: (.........(...).)
output constr: (?????????(...)?)
output result: UMFE
output timesc: 0.000177245
output y_star: (..((.(...)..)).)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.000176984
output y_star: ((...).((...).).(...).)
output constr: ((...)??(...)???(...)?)
output result: UMFE
output timesc: 0.0014001
output y_star: (.((......)))
output constr: (???????????)
output result: UMFE
output timesc: 0.00017135
output y_star: (.(...).(.(...).).)
output constr: (?(...)???(...)???)
output result: UMFE
output timesc: 0.00223769
output y_star: (.((...).(...)..)..)
output constr: (??(...)?(...)?????)
output result: UMFE
output timesc: 0.00781847
output y_star: (((...).(...)(...).))
output constr: (?(...)?(...)(...)??)
output result: UMFE
output timesc: 0.000190586
output y_star: ((..(...).))
output constr: (???(...)??)
output result: UMFE
output timesc: 0.000127892
output y_star: ((...(....)))
output constr: (???????????)
output result: UMFE
output timesc: 0.774028
output y_star: (((((...)))(...).))
output constr: (???(...)??(...)??)
output result: UMFE
output timesc: 0.000111257
output y_star: (.(((...))).(...)(...))
output constr: (???(...)???(...)(...))
output result: UMFE
output timesc: 4.0007e-05
output y_star: (.(....)...)
output constr: (??????????)
output result: UMFE
output timesc: 0.0585766
output y_star: (.((...).)..(...))
output constr: (??(...)????(...))
output result: UMFE
output timesc: 0.000967296
output y_star: ((...)(...)(((...)).))
output constr: ((...)(...)??(...)???)
output result: UMFE
output timesc: 0.0717776
output y_star: ((...)(((...).)).(...))
output constr: ((...)??(...)????(...))
output result: UMFE
output timesc: 0.000147088
output y_star: (((...)..((...).)))
output constr: (?(...)???(...)???)
output result: UMFE
output timesc: 0.26766
output y_star: ((...)((...).)...)
output constr: ((...)?(...)?????)
output result: UMFE
output timesc: 0.000960151
output y_star: ((..(...).).....)
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.00726942
output y_star: (((.(...).).))
output constr: (????????????)
output result: UMFE
output timesc: 25.7018
output y_star: ((((...).))((...).))
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 22.7319
output y_star: ((...)....(...)((...)))
output constr: ((...)????(...)?(...)?)
output result: UMFE
output timesc: 8.1614e-05
output y_star: (..((...))((...).).)
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.0737295
output y_star: ((((...(...)))))
output constr: (??????(...)???)
output result: UMFE
output timesc: 7.9472e-05
output y_star: ((...)..(...)..((...)))
output constr: ((...)??(...)???(...)?)
output result: UMFE
output timesc: 6.4048e-05
output y_star: (.(.(..(...).)).)
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.20117
output y_star: ((..(.((...)))))
output constr: (??????(...)???)
output result: UMFE
output timesc: 6.1511e-05
output y_star: (....(...)(...)(...).)
output constr: (????(...)(...)(...)?)
output result: UMFE
output timesc: 3.5341e-05
output y_star: (..((...).((...))).)
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.377044
output y_star: ((.(...).(...)).)
output constr: (??(...)?(...)??)
output result: UMFE
output timesc: 0.00210215
output y_star: (.((...)).(.(...).))
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 0.775114
output y_star: (.(.(...)....).)
output constr: (???(...)??????)
output result: UMFE
output timesc: 0.0429704
output y_star: ((.((...))..)..)
output constr: (???(...)??????)
output result: UMFE
output timesc: 0.207402
output y_star: ((..(...)...(...).))
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 9.9975e-05
output y_star: ((((.(...)))..))
output constr: (????(...)?????)
output result: UMFE
output timesc: 4.5802e-05
output y_star: ((.(...)(.(...)).).)
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 0.25721
output y_star: ((...)(...)(...)..)
output constr: ((...)(...)(...)??)
output result: UMFE
output timesc: 0.00018606
output y_star: (...((...)..)...)
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.0290474
output y_star: ((.((...).((...)))))
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 2.34009
output y_star: (.(.(...)(...)(...)..))
output constr: (???(...)(...)(...)???)
output result: UMFE
output timesc: 0.00146462
output y_star: ((.(...)(....)))
output constr: (??(...)???????)
output result: UMFE
output timesc: 0.22421
output y_star: ((.(...)...(...)(...)))
output constr: (??(...)???(...)(...)?)
output result: UMFE
output timesc: 8.0352e-05
output y_star: (.(...).(.....).)
output constr: (?(...)?????????)
output result: UMFE
output timesc: 0.026282
output y_star: ((((...)(...)))...)
output constr: (??(...)(...)?????)
output result: UMFE
output timesc: 0.00638517
output y_star: ((...)...(...)(...).(...))
output constr: ((...)???(...)(...)?(...))
output result: UMFE
output timesc: 0.000143202
output y_star: ((...(.((...)))))
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.000142473
output y_star: ((...)((..(...).).))
output constr: ((...)????(...)????)
output result: UMFE
output timesc: 0.0651812
output y_star: ((....)..(...).)
output constr: (????????(...)?)
output result: UMFE
output timesc: 0.451453
output y_star: (.(...)...(.(...)).)
output constr: (?(...)?????(...)??)
output result: UMFE
output timesc: 0.00103443
output y_star: (.(.(....).))
output constr: (???????????)
output result: UMFE
output timesc: 0.413343
output y_star: ((((.(...))).)..)
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.000119476
output y_star: (((.(.(...))..)))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 13.487
output y_star: ((...).(...)(...)((...)).)
output constr: ((...)?(...)(...)?(...)??)
output result: UMFE
output timesc: 0.000391339
output y_star: (....(...)..(...)..)
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 3.8544e-05
output y_star: ((((...))...(...)).)
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 0.0449941
output y_star: (.(((...).))(...)..)
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 4.254e-05
output y_star: (.(...)(((...)).).)
output constr: (?(...)??(...)????)
output result: UMFE
output timesc: 0.447801
output y_star: (.(.((...)).(...)).)
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 0.602171
output y_star: (..(...).(.(...).).)
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.0115576
output y_star: (..(.((...).)).)
output constr: (?????(...)????)
output result: UMFE
output timesc: 22.7232
output y_star: ((.(...)((...))(...)))
output constr: (??(...)?(...)?(...)?)
output result: UMFE
output timesc: 8.1236e-05
output y_star: (.(...)(.(...).).(...))
output constr: (?(...)??(...)???(...))
output result: UMFE
output timesc: 0.00746448
output y_star: (((...))....(...))
output constr: (?(...)?????(...))
output result: UMFE
output timesc: 0.000185692
output y_star: ((...)(...)(...).((...).))
output constr: ((...)(...)(...)??(...)??)
output result: UMFE
output timesc: 0.00269598
output y_star: ((...).(.(((...)))))
output constr: ((...)?????(...)???)
output result: UMFE
output timesc: 0.0171472
output y_star: (.(.(...).)(...).)
output constr: (???(...)??(...)?)
output result: UMFE
output timesc: 0.00320639
output y_star: ((((...)..)).(...).)
output constr: (??(...)?????(...)?)
output result: UMFE
output timesc: 0.000162172
output y_star: (..(..(...).)(...).)
output constr: (?????(...)??(...)?)
output result: UMFE
output timesc: 0.00806017
output y_star: ((..(...).)(.(...)))
output constr: (???(...)????(...)?)
output result: UMFE
output timesc: 0.26057
output y_star: ((.(.(...).)(...)).)
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 0.265976
output y_star: (.(...(.(...).)))
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.0135503
output y_star: ((((...)((...).))).)
output constr: (??(...)?(...)?????)
output result: UMFE
output timesc: 0.231809
output y_star: (..((.(...).))..)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 5.8073e-05
output y_star: (..(((...)).)(...))
output constr: (????(...)???(...))
output result: UMFE
output timesc: 0.115872
output y_star: (.(...).((...)).(...))
output constr: (?(...)??(...)??(...))
output result: UMFE
output timesc: 8.3012e-05
output y_star: (.((...))..((...).))
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 5.72158
output y_star: (...((...))...)
output constr: (????(...)????)
output result: UMFE
output timesc: 3.545e-05
output y_star: ((((...).(...)...)))
output constr: (??(...)?(...)?????)
output result: UMFE
output timesc: 4.7093e-05
output y_star: (.((...).)((...).))
output constr: (??(...)???(...)??)
output result: UMFE
output timesc: 0.0903138
output y_star: ((...)..(((...))).)
output constr: ((...)????(...)???)
output result: UMFE
output timesc: 0.000134026
output y_star: (.(...)........)
output constr: (?(...)????????)
output result: UMFE
output timesc: 0.000107535
output y_star: ((..(...).(...)..))
output constr: (???(...)?(...)???)
output result: UMFE
output timesc: 0.000114014
output y_star: ((...)(...)(...)...(...))
output constr: ((...)(...)(...)???(...))
output result: UMFE
output timesc: 0.00012128
output y_star: (..(...).((...))(...))
output constr: (??(...)??(...)?(...))
output result: UMFE
output timesc: 0.00011935
output y_star: (...((...).)(...))
output constr: (????(...)??(...))
output result: UMFE
output timesc: 0.00108409
output y_star: (.((.(...)...)).)
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.000129493
output y_star: ((...)...(...)(...).)
output constr: ((...)???(...)(...)?)
output result: UMFE
output timesc: 0.000143267
output y_star: ((((...)).(...)).)
output constr: (??(...)??(...)??)
output result: UMFE
output timesc: 0.0353039
output y_star: (..(...)..)
output constr: (?????????)
output result: UMFE
output timesc: 0.0597882
output y_star: (.(...)(...)(.(...)).)
output constr: (?(...)(...)??(...)??)
output result: UMFE
output timesc: 0.00129075
output y_star: (((.(...)).(...).))
output constr: (???(...)??(...)??)
output result: UMFE
output timesc: 0.0259048
output y_star: (.(..(...)...))
output constr: (????(...)????)
output result: UMFE
output timesc: 0.0232009
output y_star: ((...).....(...)..)
output constr: ((...)?????(...)??)
output result: UMFE
output timesc: 0.000175707
output y_star: (..((...).)...)
output constr: (???(...)?????)
output result: UMFE
output timesc: 0.02852
output y_star: (.((...)(...).(...))..)
output constr: (??(...)(...)?(...)???)
output result: UMFE
output timesc: 0.011957
output y_star: (.(.((((...))))))
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.00044553
output y_star: ((((...).)(...).))
output constr: (??(...)??(...)??)
output result: UMFE
output timesc: 0.0405728
output y_star: ((((...).).(...)(...)))
output constr: (??(...)???(...)(...)?)
output result: UMFE
output timesc: 0.0442892
output y_star: (.((...))((...)))
output constr: (?????????(...)?)
output result: UMFE
output timesc: 0.440923
output y_star: (.(...)..(.(...)).)
output constr: (?(...)????(...)??)
output result: UMFE
output timesc: 0.00135386
output y_star: (..((...)).((...)))
output constr: (???(...)???(...)?)
output result: UMFE
output timesc: 0.000193383
output y_star: (((..(...).)(...)))
output constr: (????(...)??(...)?)
output result: UMFE
output timesc: 0.165319
output y_star: ((....(...)(...).).)
output constr: (?????(...)(...)???)
output result: UMFE
output timesc: 0.000953249
output y_star: (.(...)(...)(...)..(...).)
output constr: (?(...)(...)(...)??(...)?)
output result: UMFE
output timesc: 0.000153783
output y_star: (...(...)(...)(...)(...).)
output constr: (???(...)(...)(...)(...)?)
output result: UMFE
output timesc: 0.000144985
output y_star: (((...).)(.(...)).)
output constr: (?(...)????(...)??)
output result: UMFE
output timesc: 0.0661093
output y_star: ((...)((.(...))).(...))
output constr: ((...)???(...)???(...))
output result: UMFE
output timesc: 0.000145384
output y_star: (((...)(...)..(...).).)
output constr: (?(...)(...)??(...)???)
output result: UMFE
output timesc: 0.0011853
output y_star: (.(...)((...).))
output constr: (?(...)?(...)??)
output result: UMFE
output timesc: 0.00133977
output y_star: ((...).(...)....(...).)
output constr: ((...)?(...)????(...)?)
output result: UMFE
output timesc: 0.00014539
output y_star: (((...))((.(...))).)
output constr: (?(...)????(...)???)
output result: UMFE
output timesc: 0.000143823
output y_star: ((...)((...))(...).(...))
output constr: ((...)?(...)?(...)?(...))
output result: UMFE
output timesc: 0.000147016
output y_star: ((..(.(...))))
output constr: (?????(...)??)
output result: UMFE
output timesc: 0.00012871
output y_star: ((.((...)).)..(...))
output constr: (???(...)?????(...))
output result: UMFE
output timesc: 0.0281767
output y_star: (.(...)(...)(.(...))(...))
output constr: (?(...)(...)??(...)?(...))
output result: UMFE
output timesc: 0.00173113
output y_star: (((....)).)
output constr: (?????????)
output result: UMFE
output timesc: 0.000174464
output y_star: (.((.(...).).))
output constr: (????(...)????)
output result: UMFE
output timesc: 0.0132878
output y_star: (.(...).(...)...(...).)
output constr: (?(...)?(...)???(...)?)
output result: UMFE
output timesc: 0.000197718
output y_star: (..(..(...)(...).).)
output constr: (?????(...)(...)???)
output result: UMFE
output timesc: 0.00533012
output y_star: (((((..(...))))))
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.000135162
output y_star: (.((...).(...)...))
output constr: (??(...)?(...)????)
output result: UMFE
output timesc: 0.00106965
output y_star: (.......)
output constr: (???????)
output result: UMFE
output timesc: 0.000176244
output y_star: ((...).(.((...))).)
output constr: ((...)????(...)???)
output result: UMFE
output timesc: 0.00284543
output y_star: (.((((...)).)).)
output constr: (????(...)?????)
output result: UMFE
output timesc: 0.00016966
output y_star: (..((.....)).)
output constr: (????????????)
output result: UMFE
output timesc: 0.000172027
output y_star: (((...)..(...)(...)(...)))
output constr: (?(...)??(...)(...)(...)?)
output result: UMFE
output timesc: 0.000195382
output y_star: ((...)(...)(...)...(...).)
output constr: ((...)(...)(...)???(...)?)
output result: UMFE
output timesc: 0.000195234
output y_star: (..(....(...)..))
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.0276633
output y_star: ((...).(...)((...)))
output constr: ((...)?(...)?(...)?)
output result: UMFE
output timesc: 0.000192627
output y_star: (((.....)))
output constr: (?????????)
output result: UMFE
output timesc: 0.000170788
output y_star: ((((..(...))).))
output constr: (?????(...)????)
output result: UMFE
output timesc: 0.000176754
output y_star: ((.(...)...(...).).)
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.000974565
output y_star: ((...)(.(...)..))
output constr: ((...)??(...)???)
output result: UMFE
output timesc: 0.0104293
output y_star: (.((.(...))(...)))
output constr: (????(...)?(...)?)
output result: UMFE
output timesc: 0.0165496
output y_star: ((((...)(...).))..)
output constr: (??(...)(...)?????)
output result: UMFE
output timesc: 0.000154333
output y_star: (....(.(...).)(...))
output constr: (??????(...)??(...))
output result: UMFE
output timesc: 0.00292037
output y_star: ((.((...)).))
output constr: (???????????)
output result: UMFE
output timesc: 0.000185254
output y_star: ((......(...)(...)))
output constr: (???????(...)(...)?)
output result: UMFE
output timesc: 0.000185139
output y_star: (..(...))
output constr: (??(...))
output result: UMFE
output timesc: 0.000171401
output y_star: ((.(...)((...))..).)
output constr: (??(...)?(...)?????)
output result: UMFE
output timesc: 0.472203
output y_star: (.(...)((...).)..)
output constr: (?(...)?(...)????)
output result: UMFE
output timesc: 0.00231304
output y_star: ((.(...).)(...)(...))
output constr: (??(...)??(...)(...))
output result: UMFE
output timesc: 0.00604191
output y_star: ((((...))..(...)).)
output constr: (??(...)???(...)??)
output result: UMFE
output timesc: 0.0326225
output y_star: (..((...))(...).)
output constr: (???(...)?(...)?)
output result: UMFE
output timesc: 3.9738e-05
output y_star: (((...).((...))(...).))
output constr: (?(...)??(...)?(...)??)
output result: UMFE
output timesc: 5.1109e-05
output y_star: ((...)(...)..(...).(...))
output constr: ((...)(...)??(...)?(...))
output result: UMFE
output timesc: 7.1453e-05
output y_star: (((...)).(((...).)))
output constr: (?(...)????(...)???)
output result: UMFE
output timesc: 6.163e-05
output y_star: ((...).((...))(...).(...))
output constr: ((...)??(...)?(...)?(...))
output result: UMFE
output timesc: 5.4688e-05
output y_star: (..(...)(...)(...).)
output constr: (??(...)(...)(...)?)
output result: UMFE
output timesc: 4.8867e-05
output y_star: (.(.(...).(...).(...)))
output constr: (???(...)?(...)?(...)?)
output result: UMFE
output timesc: 0.0067066
output y_star: (((((...)...))))
output constr: (???(...)??????)
output result: UMFE
output timesc: 0.000137881
output y_star: (.(........).)
output constr: (????????????)
output result: UMFE
output timesc: 0.00233499
output y_star: ((...)(...)...(...)(...).)
output constr: ((...)(...)???(...)(...)?)
output result: UMFE
output timesc: 0.000148714
output y_star: ((...)..(...).....)
output constr: ((...)??(...)?????)
output result: UMFE
output timesc: 0.000140596
output y_star: ((...((...)).(...)))
output constr: (?????(...)??(...)?)
output result: UMFE
output timesc: 0.000150674
output y_star: ((.(......).))
output constr: (????????????)
output result: UMFE
output timesc: 0.000125704
output y_star: (.((((...).).)).)
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.000134353
output y_star: (.....(...).(...)..)
output constr: (?????(...)?(...)??)
output result: UMFE
output timesc: 0.000144543
output y_star: ((.(...).)....(...))
output constr: (??(...)??????(...))
output result: UMFE
output timesc: 0.00295438
output y_star: (.(.......)..)
output constr: (????????????)
output result: UMFE
output timesc: 0.00406947
output y_star: (..((.(...)(...).)))
output constr: (?????(...)(...)???)
output result: UMFE
output timesc: 0.000143121
output y_star: ((.(...)(...)(...).(...)))
output constr: (??(...)(...)(...)?(...)?)
output result: UMFE
output timesc: 0.000151692
output y_star: ((...)(((...))))
output constr: ((...)??(...)??)
output result: UMFE
output timesc: 0.000136435
output y_star: ((.(..(...)..)).)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.318746
output y_star: ((.((...))((...)).))
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 6.9736e-05
output y_star: ((..((((...))))))
output constr: (??????(...)????)
output result: UMFE
output timesc: 4.7356e-05
output y_star: (((...).(.(...)..)))
output constr: (?(...)???(...)????)
output result: UMFE
output timesc: 11.4598
output y_star: (((.(...).(...)).))
output constr: (???(...)?(...)???)
output result: UMFE
output timesc: 0.014729
output y_star: (((.(...).((...)))))
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.000207443
output y_star: (.((.(...)))...)
output constr: (????(...)?????)
output result: UMFE
output timesc: 0.000202422
output y_star: (.((.((...)).).))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.171855
output y_star: ((...)(((((...))))))
output constr: ((...)????(...)????)
output result: UMFE
output timesc: 7.5848e-05
output y_star: (.((((...))(...))).)
output constr: (????(...)?(...)???)
output result: UMFE
output timesc: 8.5674e-05
output y_star: ((((...(...).))))
output constr: (??????(...)????)
output result: UMFE
output timesc: 4.0459e-05
output y_star: ((...)(((....))))
output constr: ((...)??????????)
output result: UMFE
output timesc: 6.2571e-05
output y_star: ((((...)(...)....)))
output constr: (??(...)(...)??????)
output result: UMFE
output timesc: 6.3908e-05
output y_star: ((...)....((...).))
output constr: ((...)?????(...)??)
output result: UMFE
output timesc: 0.00128835
output y_star: (..((...)(...).)...)
output constr: (???(...)(...)?????)
output result: UMFE
output timesc: 0.02881
output y_star: ((.(...)).(...)..)
output constr: (??(...)??(...)??)
output result: UMFE
output timesc: 0.00132053
output y_star: ((.(...)(...)..(...)))
output constr: (??(...)(...)??(...)?)
output result: UMFE
output timesc: 0.000147073
output y_star: (.((...))..(...).)
output constr: (??(...)???(...)?)
output result: UMFE
output timesc: 0.000133545
output y_star: (.(((...).(...)).).)
output constr: (???(...)?(...)????)
output result: UMFE
output timesc: 0.0191096
output y_star: (.(((...)(...).(...))))
output constr: (???(...)(...)?(...)??)
output result: UMFE
output timesc: 0.000147188
output y_star: (....(...)......)
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.000128282
output y_star: (...((...))(...)(...))
output constr: (????(...)?(...)(...))
output result: UMFE
output timesc: 0.000143675
output y_star: ((((.(...))))(...).)
output constr: (????(...)???(...)?)
output result: UMFE
output timesc: 0.000142056
output y_star: ((.(....).).)
output constr: (???????????)
output result: UMFE
output timesc: 0.413042
output y_star: (.(..(...).(...)))
output constr: (????(...)?(...)?)
output result: UMFE
output timesc: 0.0010403
output y_star: ((...)(...)(((...).)))
output constr: ((...)(...)??(...)???)
output result: UMFE
output timesc: 0.000148348
output y_star: (...(...)(...)..(...).)
output constr: (???(...)(...)??(...)?)
output result: UMFE
output timesc: 0.000139584
output y_star: (...((.(...).)))
output constr: (??????(...)???)
output result: UMFE
output timesc: 0.000128722
output y_star: ((.(...))(...)(...)...)
output constr: (??(...)?(...)(...)???)
output result: UMFE
output timesc: 0.00132182
output y_star: ((.(.(...)).).)
output constr: (????(...)????)
output result: UMFE
output timesc: 0.0391825
output y_star: ((...)(...)(.(...).))
output constr: ((...)(...)??(...)??)
output result: UMFE
output timesc: 0.00411589
output y_star: ((((.(...)..).)))
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.000135444
output y_star: (.(....)((...)))
output constr: (????????(...)?)
output result: UMFE
output timesc: 0.347168
output y_star: (((.((...)))).)
output constr: (????(...)????)
output result: UMFE
output timesc: 6.0003e-05
output y_star: (((.(...)..))(...))
output constr: (???(...)????(...))
output result: UMFE
output timesc: 4.7773e-05
output y_star: ((((...).(...).))..)
output constr: (??(...)?(...)?????)
output result: UMFE
output timesc: 4.9202e-05
output y_star: ((..(...)..))
output constr: (???(...)???)
output result: UMFE
output timesc: 6.6173e-05
output y_star: ((.(...)....))
output constr: (??(...)?????)
output result: UMFE
output timesc: 5.4706e-05
output y_star: ((((...)...))..)
output constr: (??(...)???????)
output result: UMFE
output timesc: 6.5581e-05
output y_star: (((.(...))....))
output constr: (???(...)??????)
output result: UMFE
output timesc: 0.116231
output y_star: (((...)((...).)(...)).)
output constr: (?(...)?(...)??(...)??)
output result: UMFE
output timesc: 0.102022
output y_star: (..((...)).(...)...)
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 3.9437e-05
output y_star: (.(......).)
output constr: (??????????)
output result: UMFE
output timesc: 0.476057
output y_star: ((...)..(....)..)
output constr: ((...)??????????)
output result: UMFE
output timesc: 1.80135
output y_star: (...(.(...))(...)..)
output constr: (?????(...)?(...)??)
output result: UMFE
output timesc: 0.000730267
output y_star: (.((..(...)(...).)))
output constr: (?????(...)(...)???)
output result: UMFE
output timesc: 3.9211e-05
output y_star: (((((...)(...))))..)
output constr: (???(...)(...)?????)
output result: UMFE
output timesc: 4.3064e-05
output y_star: (...(...(...)..))
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.02623
output y_star: (..(...)(.(...)).(...))
output constr: (??(...)??(...)??(...))
output result: UMFE
output timesc: 0.000869989
output y_star: ((...)((...))(((...))))
output constr: ((...)?(...)???(...)??)
output result: UMFE
output timesc: 4.9882e-05
output y_star: ((.(..(...)).))
output constr: (?????(...)???)
output result: UMFE
output timesc: 0.0251049
output y_star: (.(...)(...)((...)))
output constr: (?(...)(...)?(...)?)
output result: UMFE
output timesc: 4.7206e-05
output y_star: (((...))(...)..(...))
output constr: (?(...)?(...)??(...))
output result: UMFE
output timesc: 4.7369e-05
output y_star: (.(.......).)
output constr: (???????????)
output result: UMFE
output timesc: 0.00169079
output y_star: ((....)...)
output constr: (?????????)
output result: UMFE
output timesc: 0.00354643
output y_star: (.(..(...)))
output constr: (????(...)?)
output result: UMFE
output timesc: 0.000689474
output y_star: ((((((...)).).)))
output constr: (????(...)??????)
output result: UMFE
output timesc: 4.2257e-05
output y_star: (((.((...))(...))).)
output constr: (????(...)?(...)???)
output result: UMFE
output timesc: 4.4466e-05
output y_star: (((...)(((...)..))))
output constr: (?(...)??(...)?????)
output result: UMFE
output timesc: 0.0506534
output y_star: (((...)((...))(...)).)
output constr: (?(...)?(...)?(...)??)
output result: UMFE
output timesc: 0.0510882
output y_star: ((.(...))(...)...(...))
output constr: (??(...)?(...)???(...))
output result: UMFE
output timesc: 0.00135553
output y_star: ((((...).))((...)).)
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 4.805e-05
output y_star: (.((...).(((...)))))
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.250463
output y_star: ((...)((...))(.(...)))
output constr: ((...)?(...)???(...)?)
output result: UMFE
output timesc: 0.0506544
output y_star: (....(...)(...)....)
output constr: (????(...)(...)????)
output result: UMFE
output timesc: 3.0835e-05
output y_star: (..((...)....)..)
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.0432079
output y_star: (.(.(...(...))).)
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.0124231
output y_star: (...((...))...(...))
output constr: (????(...)????(...))
output result: UMFE
output timesc: 4.1753e-05
output y_star: ((...)...(...)...)
output constr: ((...)???(...)???)
output result: UMFE
output timesc: 3.5227e-05
output y_star: (.(....((...)).))
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.100198
output y_star: (.(.(...)).(...)...)
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.00087835
output y_star: (....(..(...).).)
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.102888
output y_star: ((...)(((...))).)
output constr: ((...)??(...)???)
output result: UMFE
output timesc: 3.6023e-05
output y_star: (((...)(...).(...)))
output constr: (?(...)(...)?(...)?)
output result: UMFE
output timesc: 5.0388e-05
output y_star: (..((...)).(...).(...))
output constr: (???(...)??(...)?(...))
output result: UMFE
output timesc: 4.3494e-05
output y_star: ((((.....).)))
output constr: (????????????)
output result: UMFE
output timesc: 0.0382682
output y_star: (...(...).((...)).)
output constr: (???(...)??(...)??)
output result: UMFE
output timesc: 3.3064e-05
output y_star: ((.(((...))).).)
output constr: (????(...)?????)
output result: UMFE
output timesc: 0.224333
output y_star: ((...)...(...)..(...).)
output constr: ((...)???(...)??(...)?)
output result: UMFE
output timesc: 4.3625e-05
output y_star: (...(...).(...)(...)(...))
output constr: (???(...)?(...)(...)(...))
output result: UMFE
output timesc: 4.099e-05
output y_star: ((.(..(...).).))
output constr: (?????(...)????)
output result: UMFE
output timesc: 0.527078
output y_star: ((...).(...).((...)))
output constr: ((...)?(...)??(...)?)
output result: UMFE
output timesc: 4.1854e-05
output y_star: (...(((...)(...))).)
output constr: (?????(...)(...)???)
output result: UMFE
output timesc: 3.4415e-05
output y_star: (((...)(...)(...).))
output constr: (?(...)(...)(...)??)
output result: UMFE
output timesc: 3.2644e-05
output y_star: (.(((.(...).)).))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.114644
output y_star: ((.((...).)(...).).)
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.253217
output y_star: ((...)..(.(...).)(...))
output constr: ((...)????(...)??(...))
output result: UMFE
output timesc: 0.00273035
output y_star: (.((...)).(...)(...).)
output constr: (??(...)??(...)(...)?)
output result: UMFE
output timesc: 4.4622e-05
output y_star: (.(...)(...)..(...)...)
output constr: (?(...)(...)??(...)???)
output result: UMFE
output timesc: 4.2785e-05
output y_star: ((.((...).(...)(...))))
output constr: (???(...)?(...)(...)??)
output result: UMFE
output timesc: 0.128453
output y_star: (.(.(...).(...).))
output constr: (???(...)?(...)??)
output result: UMFE
output timesc: 0.00068347
output y_star: ((.(.(...)(...)(...))))
output constr: (????(...)(...)(...)??)
output result: UMFE
output timesc: 0.049489
output y_star: ((((...))(...)(...)).)
output constr: (??(...)?(...)(...)??)
output result: UMFE
output timesc: 0.0473022
output y_star: ((...).(.(...))(...)..)
output constr: ((...)???(...)?(...)??)
output result: UMFE
output timesc: 0.00101564
output y_star: (((.((...))(...))))
output constr: (????(...)?(...)??)
output result: UMFE
output timesc: 4.6144e-05
output y_star: (((.(...)(.(...)))))
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.268427
output y_star: (.(..(...).)(...))
output constr: (????(...)??(...))
output result: UMFE
output timesc: 0.00731565
output y_star: ((...).((...))(...).)
output constr: ((...)??(...)?(...)?)
output result: UMFE
output timesc: 5.0268e-05
output y_star: ((((..(...).).)))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.209821
output y_star: ((..((...))...))
output constr: (????(...)?????)
output result: UMFE
output timesc: 3.1283e-05
output y_star: (....((...))((...)))
output constr: (?????(...)??(...)?)
output result: UMFE
output timesc: 3.7087e-05
output y_star: ((...)((...)))
output constr: ((...)???????)
output result: UMFE
output timesc: 2.8759e-05
output y_star: (.((.......)))
output constr: (????????????)
output result: UMFE
output timesc: 2.1265e-05
output y_star: (....(...).((...).))
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 0.00119859
output y_star: (..(((...)..)))
output constr: (????(...)????)
output result: UMFE
output timesc: 2.8347e-05
output y_star: ((...)((...).).(...))
output constr: ((...)?(...)???(...))
output result: UMFE
output timesc: 0.0011776
output y_star: (.(...)(...).(...)(...))
output constr: (?(...)(...)?(...)(...))
output result: UMFE
output timesc: 5.0032e-05
output y_star: (.(...)(...)(...)(...).(...))
output constr: (?(...)(...)(...)(...)?(...))
output result: UMFE
output timesc: 4.5415e-05
output y_star: (((...))(...)(.(...).))
output constr: (?(...)?(...)??(...)??)
output result: UMFE
output timesc: 0.277103
output y_star: (.((...))((...)))
output constr: (??(...)??(...)?)
output result: UMFE
output timesc: 3.6056e-05
output y_star: (((...(...)))(...))
output constr: (?????(...)??(...))
output result: UMFE
output timesc: 0.00588107
output y_star: ((..(...).(...)...))
output constr: (???(...)?(...)????)
output result: UMFE
output timesc: 3.8426e-05
output y_star: ((...)((...)).(...)...)
output constr: ((...)?(...)??(...)???)
output result: UMFE
output timesc: 4.5842e-05
output y_star: (((((...)(...))).))
output constr: (???(...)(...)????)
output result: UMFE
output timesc: 4.234e-05
output y_star: (((...)(.(...)).))
output constr: (?(...)??(...)???)
output result: UMFE
output timesc: 0.0520791
output y_star: ((....(...)....))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 2.7619e-05
output y_star: ((.(((...))).)(...))
output constr: (????(...)????(...))
output result: UMFE
output timesc: 0.303659
output y_star: (.(.(...).((...))).)
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.102529
output y_star: ((((...)(...).))...)
output constr: (??(...)(...)??????)
output result: UMFE
output timesc: 0.00379467
output y_star: (.(..(..(...)).))
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.187783
output y_star: (.(((...)..))...)
output constr: (???(...)???????)
output result: UMFE
output timesc: 2.7879e-05
output y_star: (((...))...)
output constr: (?(...)????)
output result: UMFE
output timesc: 2.1933e-05
output y_star: (.(...)(...)..)
output constr: (?(...)(...)??)
output result: UMFE
output timesc: 2.5345e-05
output y_star: (((((...).))(...)))
output constr: (???(...)???(...)?)
output result: UMFE
output timesc: 3.9052e-05
output y_star: (..(((..(...)))))
output constr: (???????(...)???)
output result: UMFE
output timesc: 2.5681e-05
output y_star: (((..(...).(...)).))
output constr: (????(...)?(...)???)
output result: UMFE
output timesc: 0.00298185
output y_star: (((..(...))))
output constr: (????(...)??)
output result: UMFE
output timesc: 2.8957e-05
output y_star: ((...)((.(...)))...)
output constr: ((...)???(...)?????)
output result: UMFE
output timesc: 4.2593e-05
output y_star: ((((....))..))
output constr: (????????????)
output result: UMFE
output timesc: 3.0383e-05
output y_star: (...(...)..((...)))
output constr: (???(...)???(...)?)
output result: UMFE
output timesc: 4.7354e-05
output y_star: ((...)...(...)((...)).)
output constr: ((...)???(...)?(...)??)
output result: UMFE
output timesc: 4.5083e-05
output y_star: ((..((...)).)(...))
output constr: (????(...)???(...))
output result: UMFE
output timesc: 0.10018
output y_star: (.(...)...(...).)
output constr: (?(...)???(...)?)
output result: UMFE
output timesc: 3.1624e-05
output y_star: (((...).(...)(...)..).)
output constr: (?(...)?(...)(...)????)
output result: UMFE
output timesc: 0.00111646
output y_star: ((.(....)(...).))
output constr: (????????(...)??)
output result: UMFE
output timesc: 0.870691
output y_star: ((((...))(...)....))
output constr: (??(...)?(...)?????)
output result: UMFE
output timesc: 4.1053e-05
output y_star: ((.(...)(...)(...).))
output constr: (??(...)(...)(...)??)
output result: UMFE
output timesc: 6.5522e-05
output y_star: (..(...).(...)(.(...)))
output constr: (??(...)?(...)??(...)?)
output result: UMFE
output timesc: 0.00289974
output y_star: (((...))(...).....)
output constr: (?(...)?(...)?????)
output result: UMFE
output timesc: 0.000150716
output y_star: ((...(((...).))))
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.000148591
output y_star: (.(...).(...)(...)..(...))
output constr: (?(...)?(...)(...)??(...))
output result: UMFE
output timesc: 0.00015275
output y_star: (..((.(...).)).)
output constr: (?????(...)????)
output result: UMFE
output timesc: 0.000136566
output y_star: (((...).......))
output constr: (?(...)????????)
output result: UMFE
output timesc: 0.000130395
output y_star: ((.(...(...).).))
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.000129171
output y_star: (.(((...).)).)
output constr: (???(...)????)
output result: UMFE
output timesc: 0.000128926
output y_star: ((((...)))......)
output constr: (??(...)????????)
output result: UMFE
output timesc: 0.000135065
output y_star: ((((...)))(...)(...)..)
output constr: (??(...)??(...)(...)??)
output result: UMFE
output timesc: 0.000153438
output y_star: (.(....).(...)..)
output constr: (????????(...)??)
output result: UMFE
output timesc: 1.72494
output y_star: (.((.((...).))))
output constr: (?????(...)????)
output result: UMFE
output timesc: 7.68026
output y_star: (.(...).(......))
output constr: (?(...)?????????)
output result: UMFE
output timesc: 1.77787
output y_star: ((...)((.(...)))(...).)
output constr: ((...)???(...)??(...)?)
output result: UMFE
output timesc: 0.000148192
output y_star: (.(...)(.(...))(...)..)
output constr: (?(...)??(...)?(...)??)
output result: UMFE
output timesc: 0.00135319
output y_star: (..(...)((...))..)
output constr: (??(...)?(...)???)
output result: UMFE
output timesc: 0.000143533
output y_star: ((.(...).......))
output constr: (??(...)????????)
output result: UMFE
output timesc: 0.000126891
output y_star: (((...).(.(...)).).)
output constr: (?(...)???(...)????)
output result: UMFE
output timesc: 0.259717
output y_star: (....(...).(...).(...))
output constr: (????(...)?(...)?(...))
output result: UMFE
output timesc: 0.000137307
output y_star: ((..(...).(...).(...)))
output constr: (???(...)?(...)?(...)?)
output result: UMFE
output timesc: 0.00013866
output y_star: (..((...)(...)(...))..)
output constr: (???(...)(...)(...)???)
output result: UMFE
output timesc: 0.0505937
output y_star: ((((...)).(...)(...)))
output constr: (??(...)??(...)(...)?)
output result: UMFE
output timesc: 0.000144314
output y_star: (((((...)..).)))
output constr: (???(...)??????)
output result: UMFE
output timesc: 0.000134511
output y_star: (.(.(...)(...)(...)).)
output constr: (???(...)(...)(...)??)
output result: UMFE
output timesc: 0.00300148
output y_star: (((...).(.(...).)))
output constr: (?(...)???(...)???)
output result: UMFE
output timesc: 0.180194
output y_star: ((.(...))..(...).(...))
output constr: (??(...)???(...)?(...))
output result: UMFE
output timesc: 0.00180342
output y_star: ((((...))).)
output constr: (??????????)
output result: UMFE
output timesc: 3.0597e-05
output y_star: (..(...).(...).((...)))
output constr: (??(...)?(...)??(...)?)
output result: UMFE
output timesc: 4.5125e-05
output y_star: (..(....)....)
output constr: (????????????)
output result: UMFE
output timesc: 0.238039
output y_star: ((.(.((...)).)))
output constr: (?????(...)????)
output result: UMFE
output timesc: 3.8193e-05
output y_star: (...(...).(...)(...).)
output constr: (???(...)?(...)(...)?)
output result: UMFE
output timesc: 4.1328e-05
output y_star: (....((...).)...)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.0271109
output y_star: (..((...).(...)..).)
output constr: (???(...)?(...)????)
output result: UMFE
output timesc: 0.0067597
output y_star: ((...)((...))(...).(...).)
output constr: ((...)?(...)?(...)?(...)?)
output result: UMFE
output timesc: 4.7037e-05
output y_star: (..(..((...)))..)
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.114881
output y_star: (.((((...)))..).)
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.0623452
output y_star: (((...).)(...).....)
output constr: (?(...)??(...)?????)
output result: UMFE
output timesc: 0.00121605
output y_star: ((...)(...)((...))..(...))
output constr: ((...)(...)?(...)???(...))
output result: UMFE
output timesc: 4.9983e-05
output y_star: (((.(...).(...))))
output constr: (???(...)?(...)??)
output result: UMFE
output timesc: 3.4348e-05
output y_star: ((((...).(...)))..)
output constr: (??(...)?(...)????)
output result: UMFE
output timesc: 3.8656e-05
output y_star: (((...)(...)(...)..(...)))
output constr: (?(...)(...)(...)??(...)?)
output result: UMFE
output timesc: 4.4324e-05
output y_star: ((...).(...).....)
output constr: ((...)?(...)?????)
output result: UMFE
output timesc: 3.1386e-05
output y_star: ((...).((...)).....)
output constr: ((...)??(...)??????)
output result: UMFE
output timesc: 3.9433e-05
output y_star: ((.(...))(.(...).).)
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.266154
output y_star: ((.(...)).(...).(...))
output constr: (??(...)??(...)?(...))
output result: UMFE
output timesc: 0.000993418
output y_star: (.((...).)(...)(...))
output constr: (??(...)??(...)(...))
output result: UMFE
output timesc: 0.000854677
output y_star: ((...).((.(...)))..)
output constr: ((...)????(...)????)
output result: UMFE
output timesc: 4.1905e-05
output y_star: ((..(...)(.(...)).))
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.222455
output y_star: (.(...)..(...).)
output constr: (?(...)??(...)?)
output result: UMFE
output timesc: 3.034e-05
output y_star: (..((...)(...).)..)
output constr: (???(...)(...)????)
output result: UMFE
output timesc: 0.0322716
output y_star: (.(..(...)...(...)))
output constr: (????(...)???(...)?)
output result: UMFE
output timesc: 0.000759746
output y_star: (((...))(...).((...)))
output constr: (?(...)?(...)??(...)?)
output result: UMFE
output timesc: 4.8712e-05
output y_star: (.(.((...)(...)).))
output constr: (????(...)(...)???)
output result: UMFE
output timesc: 0.0628407
output y_star: ((...).(...)(...)((...).))
output constr: ((...)?(...)(...)?(...)??)
output result: UMFE
output timesc: 0.00149873
output y_star: (.(...(...)(...).))
output constr: (?????(...)(...)??)
output result: UMFE
output timesc: 0.000577337
output y_star: (..((.(.(...)))))
output constr: (???????(...)???)
output result: UMFE
output timesc: 3.1657e-05
output y_star: ((...)(.(...))..)
output constr: ((...)??(...)???)
output result: UMFE
output timesc: 0.000664819
output y_star: (....(..(...).))
output constr: (???????(...)??)
output result: UMFE
output timesc: 0.00704317
output y_star: ((((...).(...).).))
output constr: (??(...)?(...)????)
output result: UMFE
output timesc: 0.00580027
output y_star: (..((.(...)(...))).)
output constr: (?????(...)(...)???)
output result: UMFE
output timesc: 3.6946e-05
output y_star: (....((...))(...))
output constr: (?????(...)?(...))
output result: UMFE
output timesc: 3.4742e-05
output y_star: (.....(...)..(...).)
output constr: (?????(...)??(...)?)
output result: UMFE
output timesc: 3.9248e-05
output y_star: ((((...))((...)).).)
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 0.248027
output y_star: (.(((...).).))
output constr: (???(...)????)
output result: UMFE
output timesc: 0.4161
output y_star: (((...).)..(...)(...).)
output constr: (?(...)????(...)(...)?)
output result: UMFE
output timesc: 0.000855998
output y_star: (.((....)))
output constr: (?????????)
output result: UMFE
output timesc: 2.6282e-05
output y_star: (....(...)(...)..(...))
output constr: (????(...)(...)??(...))
output result: UMFE
output timesc: 3.7473e-05
output y_star: ((.(...).)(((...))))
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 0.298205
output y_star: (.((...)).(...).)
output constr: (??(...)??(...)?)
output result: UMFE
output timesc: 3.2479e-05
output y_star: (..((((...)).)))
output constr: (?????(...)????)
output result: UMFE
output timesc: 2.6679e-05
output y_star: (.(...)(.((...))))
output constr: (?(...)???(...)??)
output result: UMFE
output timesc: 0.00451896
output y_star: (....(....)..)
output constr: (????????????)
output result: UMFE
output timesc: 0.244282
output y_star: ((...)((...).)..(...))
output constr: ((...)?(...)????(...))
output result: UMFE
output timesc: 0.000834051
output y_star: ((...)((.....)).)
output constr: ((...)??????????)
output result: UMFE
output timesc: 3.955e-05
output y_star: ((...)..(...)..(...)..)
output constr: ((...)??(...)??(...)??)
output result: UMFE
output timesc: 4.0707e-05
output y_star: ((.(...)((...).)..))
output constr: (??(...)?(...)?????)
output result: UMFE
output timesc: 0.737736
output y_star: ((...)....(((...))))
output constr: ((...)??????(...)??)
output result: UMFE
output timesc: 4.2914e-05
output y_star: (.(.((...).)(...)).)
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 0.271897
output y_star: (.(....).(...))
output constr: (????????(...))
output result: UMFE
output timesc: 0.0960678
output y_star: ((.(...)((...).)))
output constr: (??(...)?(...)???)
output result: UMFE
output timesc: 0.216202
output y_star: ((...)(..(...).)...)
output constr: ((...)???(...)?????)
output result: UMFE
output timesc: 0.00710935
output y_star: (((...)).(...)(...)(...).)
output constr: (?(...)??(...)(...)(...)?)
output result: UMFE
output timesc: 4.5982e-05
output y_star: (.((.....))(...))
output constr: (??????????(...))
output result: UMFE
output timesc: 3.2606e-05
output y_star: (((...).)(...).(...).)
output constr: (?(...)??(...)?(...)?)
output result: UMFE
output timesc: 0.00174019
output y_star: ((((...)(...)(...).).))
output constr: (??(...)(...)(...)????)
output result: UMFE
output timesc: 0.00666789
output y_star: ((((...)))..(...))
output constr: (??(...)????(...))
output result: UMFE
output timesc: 4.2993e-05
output y_star: ((((.(...)))(...).))
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 4.2831e-05
output y_star: (((..(...))).(...).)
output constr: (????(...)???(...)?)
output result: UMFE
output timesc: 3.7605e-05
output y_star: ((.(((...)).)..))
output constr: (????(...)??????)
output result: UMFE
output timesc: 3.4884e-05
output y_star: ((...)((...))...(...).)
output constr: ((...)?(...)????(...)?)
output result: UMFE
output timesc: 4.0501e-05
output y_star: ((.((...).).)..)
output constr: (???(...)??????)
output result: UMFE
output timesc: 0.0559557
output y_star: ((.(...)(...)(...)))
output constr: (??(...)(...)(...)?)
output result: UMFE
output timesc: 3.4737e-05
output y_star: ((.((...))..(...)))
output constr: (???(...)???(...)?)
output result: UMFE
output timesc: 3.4415e-05
output y_star: (((...)...(...).))
output constr: (?(...)???(...)??)
output result: UMFE
output timesc: 2.7175e-05
output y_star: (((...)(...).....).)
output constr: (?(...)(...)???????)
output result: UMFE
output timesc: 0.000810011
output y_star: (((...))((...)).(...))
output constr: (?(...)??(...)??(...))
output result: UMFE
output timesc: 4.6475e-05
output y_star: ((((...)).)(...)..)
output constr: (??(...)???(...)??)
output result: UMFE
output timesc: 0.142008
output y_star: (..(...)((...).).(...))
output constr: (??(...)?(...)???(...))
output result: UMFE
output timesc: 0.000955938
output y_star: ((((((...))..))))
output constr: (????(...)??????)
output result: UMFE
output timesc: 4.0174e-05
output y_star: (..(....).(...))
output constr: (?????????(...))
output result: UMFE
output timesc: 0.431941
output y_star: (.(..(...)(...).).)
output constr: (????(...)(...)???)
output result: UMFE
output timesc: 0.00176378
output y_star: ((((...)).).((...)))
output constr: (??(...)?????(...)?)
output result: UMFE
output timesc: 1.65203
output y_star: ((...(...)((...))))
output constr: (????(...)?(...)??)
output result: UMFE
output timesc: 3.6008e-05
output y_star: (.(...)(...)..(...)(...))
output constr: (?(...)(...)??(...)(...))
output result: UMFE
output timesc: 3.4513e-05
output y_star: (((((...).))).(...))
output constr: (???(...)?????(...))
output result: UMFE
output timesc: 3.4715e-05
output y_star: ((((....)).).)
output constr: (????????????)
output result: UMFE
output timesc: 2.5034e-05
output y_star: ((..(.(...))..))
output constr: (?????(...)????)
output result: UMFE
output timesc: 0.491749
output y_star: ((((...))).(...))
output constr: (??????????(...))
output result: UMFE
output timesc: 3.8958e-05
output y_star: (.((((...)..))))
output constr: (????(...)?????)
output result: UMFE
output timesc: 41.0612
output y_star: (((...)(...)(.(...).)))
output constr: (?(...)(...)??(...)???)
output result: UMFE
output timesc: 0.291222
output y_star: ((...)(.((.(...)))))
output constr: ((...)?????(...)???)
output result: UMFE
output timesc: 0.0367369
output y_star: (((...))..((...))..)
output constr: (?(...)????(...)???)
output result: UMFE
output timesc: 0.000148693
output y_star: (.(.((...)..).).)
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.209229
output y_star: (.((((...))...)))
output constr: (????(...)??????)
output result: UMFE
output timesc: 6.5141e-05
output y_star: (.(...)(...)...((...)))
output constr: (?(...)(...)????(...)?)
output result: UMFE
output timesc: 8.4417e-05
output y_star: ((((...)))((...)).)
output constr: (??(...)???(...)??)
output result: UMFE
output timesc: 9.3789e-05
output y_star: (((.((...).).).))
output constr: (????(...)??????)
output result: UMFE
output timesc: 4.271e-05
output y_star: (..(...)((...))....)
output constr: (??(...)?(...)?????)
output result: UMFE
output timesc: 3.3734e-05
output y_star: (..(...)(.(...).)(...))
output constr: (??(...)??(...)??(...))
output result: UMFE
output timesc: 0.00455136
output y_star: ((((((...)))))(...))
output constr: (????(...)????(...))
output result: UMFE
output timesc: 0.000149876
output y_star: (.(((...)).(...).).)
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.097695
output y_star: (....(..(...))..)
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.0280479
output y_star: ((((...).)).....)
output constr: (??(...)????????)
output result: UMFE
output timesc: 0.000134212
output y_star: (...(...)...(...))
output constr: (???(...)???(...))
output result: UMFE
output timesc: 0.000133523
output y_star: ((.((...))((...).)))
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 2.88431
output y_star: (..(((...)).)...)
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.122329
output y_star: ((.(...))...(...)..)
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 0.00203424
output y_star: ((.....).(...).)
output constr: (????????(...)?)
output result: UMFE
output timesc: 0.00679986
output y_star: (((((...)))).(...))
output constr: (???(...)????(...))
output result: UMFE
output timesc: 0.000147754
output y_star: ((...)((...))..)
output constr: ((...)?(...)???)
output result: UMFE
output timesc: 0.000130426
output y_star: ((...)..(...)((...)))
output constr: ((...)??(...)?(...)?)
output result: UMFE
output timesc: 0.0001459
output y_star: (((.(...)).(...)..))
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.0264967
output y_star: (((...)).(...)(...)...)
output constr: (?(...)??(...)(...)???)
output result: UMFE
output timesc: 6.5778e-05
output y_star: ((...)(.(...)).(...))
output constr: ((...)??(...)??(...))
output result: UMFE
output timesc: 0.001068
output y_star: (..(...)(((...).)))
output constr: (??(...)??(...)???)
output result: UMFE
output timesc: 0.000148546
output y_star: (...((...))..)
output constr: (????????????)
output result: UMFE
output timesc: 0.000127526
output y_star: (..((...))...)
output constr: (????????????)
output result: UMFE
output timesc: 0.000124499
output y_star: ((...).(...)((...).))
output constr: ((...)?(...)?(...)??)
output result: UMFE
output timesc: 0.00145072
output y_star: (((..(...).))(...).)
output constr: (????(...)???(...)?)
output result: UMFE
output timesc: 0.000146871
output y_star: (.(.((...).)).)
output constr: (????(...)????)
output result: UMFE
output timesc: 0.0189867
output y_star: (.(.(.(...))))
output constr: (?????(...)??)
output result: UMFE
output timesc: 0.000125987
output y_star: ((.((..(...)))))
output constr: (??????(...)???)
output result: UMFE
output timesc: 0.000131871
output y_star: (.((...)(...)(...)))
output constr: (??(...)(...)(...)?)
output result: UMFE
output timesc: 0.00122661
output y_star: ((...).(...)((...))(...))
output constr: ((...)?(...)?(...)?(...))
output result: UMFE
output timesc: 0.000147339
output y_star: ((...)((...))((...).))
output constr: ((...)?(...)??(...)??)
output result: UMFE
output timesc: 0.414586
output y_star: ((..((...)..)..))
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.443575
output y_star: ((...).(.(.(...)).))
output constr: ((...)?????(...)???)
output result: UMFE
output timesc: 0.0467096
output y_star: ((...).((...))((...).))
output constr: ((...)??(...)??(...)??)
output result: UMFE
output timesc: 0.308528
output y_star: ((...)((...))..(...)(...))
output constr: ((...)?(...)???(...)(...))
output result: UMFE
output timesc: 3.8737e-05
output y_star: (((...)...(...)(...)).)
output constr: (?(...)???(...)(...)??)
output result: UMFE
output timesc: 0.00124126
output y_star: (.(...))
output constr: (?(...))
output result: UMFE
output timesc: 2.6639e-05
output y_star: (((...).)((...).)..)
output constr: (?(...)???(...)????)
output result: UMFE
output timesc: 0.0700336
output y_star: (...(...)..(...).)
output constr: (???(...)??(...)?)
output result: UMFE
output timesc: 3.3102e-05
output y_star: ((...)..(.(...).)..)
output constr: ((...)????(...)????)
output result: UMFE
output timesc: 0.00179955
output y_star: (..((...).)...(...))
output constr: (???(...)?????(...))
output result: UMFE
output timesc: 0.000605544
output y_star: ((...)......(...).)
output constr: ((...)??????(...)?)
output result: UMFE
output timesc: 3.8282e-05
output y_star: (((.(...))(...).).)
output constr: (???(...)?(...)???)
output result: UMFE
output timesc: 0.0750987
output y_star: (.(.(...)).((...)).)
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.0802316
output y_star: (.(..(...)..).(...))
output constr: (????(...)????(...))
output result: UMFE
output timesc: 0.0230816
output y_star: ((((...))(.(...))))
output constr: (??(...)???(...)??)
output result: UMFE
output timesc: 0.0632299
output y_star: (((((...))(...)).))
output constr: (???(...)?(...)???)
output result: UMFE
output timesc: 0.0186485
output y_star: ((...)(...)((...)).(...).)
output constr: ((...)(...)?(...)??(...)?)
output result: UMFE
output timesc: 4.6709e-05
output y_star: (((.(...)(...)..)))
output constr: (???(...)(...)????)
output result: UMFE
output timesc: 3.8256e-05
output y_star: (.(.((...))).)
output constr: (????????????)
output result: UMFE
output timesc: 3.1469e-05
output y_star: (.((.(...)(...)..)))
output constr: (????(...)(...)????)
output result: UMFE
output timesc: 3.8847e-05
output y_star: ((((....)))..)
output constr: (????????????)
output result: UMFE
output timesc: 2.8454e-05
output y_star: (..(...)(..(...).))
output constr: (??(...)???(...)??)
output result: UMFE
output timesc: 0.0101067
output y_star: (.(...)((...).).(...).)
output constr: (?(...)?(...)???(...)?)
output result: UMFE
output timesc: 0.00103065
output y_star: ((...)(...)...(...)...)
output constr: ((...)(...)???(...)???)
output result: UMFE
output timesc: 4.212e-05
output y_star: (((.(...).)))
output constr: (???(...)???)
output result: UMFE
output timesc: 2.7174e-05
output y_star: (((...).)..(...)..)
output constr: (?(...)????(...)??)
output result: UMFE
output timesc: 0.000724593
output y_star: ((.(...)((...))(...).))
output constr: (??(...)?(...)?(...)??)
output result: UMFE
output timesc: 4.5592e-05
output y_star: (((...)(.(...).)(...)))
output constr: (?(...)??(...)??(...)?)
output result: UMFE
output timesc: 0.229642
output y_star: (..(....(...)).)
output constr: (???????(...)??)
output result: UMFE
output timesc: 0.00820252
output y_star: (((...)((...).)).)
output constr: (?(...)?(...)????)
output result: UMFE
output timesc: 0.0169265
output y_star: ((...).((.(...)..)))
output constr: ((...)????(...)????)
output result: UMFE
output timesc: 5.1756e-05
output y_star: ((.((...)).)(...)(...))
output constr: (???(...)???(...)(...))
output result: UMFE
output timesc: 0.039436
output y_star: ((((...)..))(...)..)
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 3.8251e-05
output y_star: (.(.(((...)))))
output constr: (?????(...)???)
output result: UMFE
output timesc: 2.6157e-05
output y_star: ((...)(...)((...))(...).)
output constr: ((...)(...)?(...)?(...)?)
output result: UMFE
output timesc: 3.8716e-05
output y_star: (..........(...))
output constr: (??????????(...))
output result: UMFE
output timesc: 2.1759e-05
output y_star: (...(...).(...).)
output constr: (???(...)?(...)?)
output result: UMFE
output timesc: 2.422e-05
output y_star: ((((...).).)..)
output constr: (??(...)??????)
output result: UMFE
output timesc: 0.00294837
output y_star: ((.(...)(...)...(...)))
output constr: (??(...)(...)???(...)?)
output result: UMFE
output timesc: 4.1827e-05
output y_star: (((.(...)))(.(...)))
output constr: (???(...)????(...)?)
output result: UMFE
output timesc: 0.123124
output y_star: (.((((...)..))).)
output constr: (????(...)??????)
output result: UMFE
output timesc: 3.1478e-05
output y_star: ((...)(...)((...))(...))
output constr: ((...)(...)?(...)?(...))
output result: UMFE
output timesc: 3.8611e-05
output y_star: ((...)((...))((...).).)
output constr: ((...)?(...)??(...)???)
output result: UMFE
output timesc: 0.102159
output y_star: (...((((...)).)))
output constr: (??????(...)????)
output result: UMFE
output timesc: 2.9071e-05
output y_star: ((.(...).)..(...))
output constr: (??(...)????(...))
output result: UMFE
output timesc: 0.00276535
output y_star: ((((...)(...)..).))
output constr: (??(...)(...)?????)
output result: UMFE
output timesc: 0.00584748
output y_star: (((((.(...))).)))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 3.9671e-05
output y_star: (.((.(...)..))(...))
output constr: (????(...)????(...))
output result: UMFE
output timesc: 4.0475e-05
output y_star: (.(.((...)(...)))..)
output constr: (????(...)(...)????)
output result: UMFE
output timesc: 0.0654656
output y_star: ((..(...)..(...)..))
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 3.7638e-05
output y_star: (.(...).((...).)(...))
output constr: (?(...)??(...)??(...))
output result: UMFE
output timesc: 0.000858201
output y_star: (((...)).(...)..(...).)
output constr: (?(...)??(...)??(...)?)
output result: UMFE
output timesc: 4.2255e-05
output y_star: ((.(...).))
output constr: (??(...)??)
output result: UMFE
output timesc: 2.6255e-05
output y_star: ((.(.((...)))))
output constr: (?????(...)???)
output result: UMFE
output timesc: 3.157e-05
output y_star: (.....((...))..)
output constr: (??????(...)???)
output result: UMFE
output timesc: 2.7648e-05
output y_star: ((((...)..))(...))
output constr: (??(...)????(...))
output result: UMFE
output timesc: 3.3334e-05
output y_star: ((...)(...).(...)..)
output constr: ((...)(...)?(...)??)
output result: UMFE
output timesc: 3.8779e-05
output y_star: (.(...)(((...).))(...))
output constr: (?(...)??(...)???(...))
output result: UMFE
output timesc: 4.1588e-05
output y_star: (((((...).).))(...))
output constr: (???(...)?????(...))
output result: UMFE
output timesc: 4.0692e-05
output y_star: ((.(...)..)((...)).)
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 0.423121
output y_star: (((...)(...)(...)..).)
output constr: (?(...)(...)(...)????)
output result: UMFE
output timesc: 0.00111529
output y_star: (.(...)(...)...(...))
output constr: (?(...)(...)???(...))
output result: UMFE
output timesc: 4.2387e-05
output y_star: ((.(...).....(...)))
output constr: (??(...)?????(...)?)
output result: UMFE
output timesc: 3.9045e-05
output y_star: ((.(...((...)))))
output constr: (???????(...)???)
output result: UMFE
output timesc: 3.377e-05
output y_star: (((...)(...)((...))).)
output constr: (?(...)(...)?(...)???)
output result: UMFE
output timesc: 0.0488178
output y_star: (((.((...)).))(...))
output constr: (????(...)????(...))
output result: UMFE
output timesc: 3.7277e-05
output y_star: ((...)((.(...).).).)
output constr: ((...)???(...)?????)
output result: UMFE
output timesc: 3.13293
output y_star: ((...)(...).(...)(...)...)
output constr: ((...)(...)?(...)(...)???)
output result: UMFE
output timesc: 3.6597e-05
output y_star: (.....(...)(...).)
output constr: (?????(...)(...)?)
output result: UMFE
output timesc: 2.6179e-05
output y_star: ((.(((...)(...)))).)
output constr: (????(...)(...)????)
output result: UMFE
output timesc: 1.67224
output y_star: ((.((...).).)...)
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.0524239
output y_star: (.((...).)....)
output constr: (??(...)??????)
output result: UMFE
output timesc: 0.00775709
output y_star: (.((...)..(...))..)
output constr: (??(...)??(...)???)
output result: UMFE
output timesc: 0.00978741
output y_star: (....(...)((...)))
output constr: (????(...)?(...)?)
output result: UMFE
output timesc: 3.3887e-05
output y_star: (.((...))(...)((...).))
output constr: (??(...)?(...)?(...)??)
output result: UMFE
output timesc: 5.24682
output y_star: ((...)(...)....(...)..)
output constr: ((...)(...)????(...)??)
output result: UMFE
output timesc: 5.2624e-05
output y_star: ((...)(.(((...)))).)
output constr: ((...)????(...)????)
output result: UMFE
output timesc: 0.020714
output y_star: (..(...)(..(...).).)
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.00747902
output y_star: (.(((...)).))
output constr: (???(...)???)
output result: UMFE
output timesc: 0.00444673
output y_star: (.(...)...(.(...)))
output constr: (?(...)?????(...)?)
output result: UMFE
output timesc: 0.00120071
output y_star: ((...)...(...).(...))
output constr: ((...)???(...)?(...))
output result: UMFE
output timesc: 4.3861e-05
output y_star: ((((...))(...)..).)
output constr: (??(...)?(...)????)
output result: UMFE
output timesc: 0.0317466
output y_star: (((..(...).))..)
output constr: (????(...)?????)
output result: UMFE
output timesc: 0.000257541
output y_star: (.((...)).(...)..(...))
output constr: (??(...)??(...)??(...))
output result: UMFE
output timesc: 0.00029695
output y_star: ((...)((...)).(...)..)
output constr: ((...)?(...)??(...)??)
output result: UMFE
output timesc: 0.000288347
output y_star: (..(.(...).).(...).)
output constr: (????(...)???(...)?)
output result: UMFE
output timesc: 0.0167334
output y_star: (((((...).))...))
output constr: (???(...)???????)
output result: UMFE
output timesc: 5.3773e-05
output y_star: ((.(...)..(...)..).)
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 0.00625856
output y_star: (((...)).)
output constr: (????????)
output result: UMFE
output timesc: 0.009234
output y_star: (((...).).((...))..)
output constr: (?(...)????(...)???)
output result: UMFE
output timesc: 0.12488
output y_star: ((((...)(...)(...).)).)
output constr: (??(...)(...)(...)????)
output result: UMFE
output timesc: 6.4047e-05
output y_star: ((...)..((...))(...))
output constr: ((...)???(...)?(...))
output result: UMFE
output timesc: 3.9182e-05
output y_star: (....(((...))))
output constr: (??????(...)??)
output result: UMFE
output timesc: 4.8154e-05
output y_star: ((((...).(...).(...))))
output constr: (??(...)?(...)?(...)??)
output result: UMFE
output timesc: 7.2874e-05
output y_star: (((...(...)(...))).)
output constr: (?????(...)(...)???)
output result: UMFE
output timesc: 4.9514e-05
output y_star: ((...).(.((...)))..)
output constr: ((...)????(...)????)
output result: UMFE
output timesc: 0.00325696
output y_star: (((...).(...)(...)(...)).)
output constr: (?(...)?(...)(...)(...)??)
output result: UMFE
output timesc: 0.00113505
output y_star: (((.(.(...))))..)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 4.062e-05
output y_star: (.((...).(...).(...)).)
output constr: (??(...)?(...)?(...)??)
output result: UMFE
output timesc: 0.00424847
output y_star: ((((...)))..((...)))
output constr: (??(...)?????(...)?)
output result: UMFE
output timesc: 5.913e-05
output y_star: ((.(....))(...).)
output constr: (?????????(...)?)
output result: UMFE
output timesc: 0.171409
output y_star: ((...)((((...))).).)
output constr: ((...)???(...)?????)
output result: UMFE
output timesc: 1.67501
output y_star: ((((...)(...)..)))
output constr: (??(...)(...)????)
output result: UMFE
output timesc: 7.3416e-05
output y_star: (..(.(...))(...).)
output constr: (????(...)?(...)?)
output result: UMFE
output timesc: 0.00215493
output y_star: (....((.(...))))
output constr: (???????(...)??)
output result: UMFE
output timesc: 0.000136551
output y_star: ((((...)).)..(...).)
output constr: (??(...)?????(...)?)
output result: UMFE
output timesc: 0.0894804
output y_star: ((((...)...)))
output constr: (??(...)?????)
output result: UMFE
output timesc: 6.8945e-05
output y_star: (..((((...).))))
output constr: (?????(...)????)
output result: UMFE
output timesc: 4.1993e-05
output y_star: (.(..(...)((...))).)
output constr: (????(...)?(...)???)
output result: UMFE
output timesc: 0.150233
output y_star: (((...))........)
output constr: (?(...)?????????)
output result: UMFE
output timesc: 7.0683e-05
output y_star: (..(...)...((...)))
output constr: (??(...)????(...)?)
output result: UMFE
output timesc: 4.6551e-05
output y_star: (..(.((...))(...)).)
output constr: (?????(...)?(...)??)
output result: UMFE
output timesc: 0.373083
output y_star: ((....((...))..))
output constr: (??????(...)????)
output result: UMFE
output timesc: 5.9032e-05
output y_star: (.(((...).))((...)))
output constr: (???(...)????(...)?)
output result: UMFE
output timesc: 3.8981e-05
output y_star: (.((((...)))(...)).)
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 0.301166
output y_star: (..(((...).))(...).)
output constr: (????(...)???(...)?)
output result: UMFE
output timesc: 8.6822e-05
output y_star: (.(....)..(...))
output constr: (?????????(...))
output result: UMFE
output timesc: 0.434641
output y_star: (((...)(...)(.(...))))
output constr: (?(...)(...)??(...)??)
output result: UMFE
output timesc: 0.0536072
output y_star: (.(...).(...)(...)(...)(...))
output constr: (?(...)?(...)(...)(...)(...))
output result: UMFE
output timesc: 0.000114733
output y_star: (.(...)(...).(.(...).))
output constr: (?(...)(...)???(...)??)
output result: UMFE
output timesc: 0.00431973
output y_star: (..(...)(...)..(...))
output constr: (??(...)(...)??(...))
output result: UMFE
output timesc: 0.000139286
output y_star: ((.((((...)))).))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.000141433
output y_star: (((..((...))))(...))
output constr: (?????(...)???(...))
output result: UMFE
output timesc: 8.7196e-05
output y_star: ((...)..(...)..(...).)
output constr: ((...)??(...)??(...)?)
output result: UMFE
output timesc: 4.4201e-05
output y_star: ((..((...))..)..)
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.442775
output y_star: ((...)(.(...))((...)).)
output constr: ((...)??(...)??(...)??)
output result: UMFE
output timesc: 0.0354903
output y_star: (((...).(...)).)
output constr: (?(...)?(...)??)
output result: UMFE
output timesc: 0.000954983
output y_star: (((...).)(...).(...))
output constr: (?(...)??(...)?(...))
output result: UMFE
output timesc: 0.00113216
output y_star: (.(.......))
output constr: (??????????)
output result: UMFE
output timesc: 0.00117056
output y_star: (((.(.(...))))(...))
output constr: (?????(...)???(...))
output result: UMFE
output timesc: 4.2296e-05
output y_star: (((...((...)))))
output constr: (??????(...)???)
output result: UMFE
output timesc: 3.2975e-05
output y_star: (.(..((...))(...).))
output constr: (?????(...)?(...)??)
output result: UMFE
output timesc: 0.479036
output y_star: ((...).(...)((...).).)
output constr: ((...)?(...)?(...)???)
output result: UMFE
output timesc: 0.0014986
output y_star: (.(((...))).(...))
output constr: (???(...)???(...))
output result: UMFE
output timesc: 4.0361e-05
output y_star: (.((...).(.(...))))
output constr: (??(...)???(...)??)
output result: UMFE
output timesc: 0.0693213
output y_star: ((...).(.(...))...)
output constr: ((...)???(...)????)
output result: UMFE
output timesc: 0.000597954
output y_star: (.((.(...))(...)(...)))
output constr: (????(...)?(...)(...)?)
output result: UMFE
output timesc: 0.105733
output y_star: ((((...))..((...))))
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 4.6663e-05
output y_star: (....(...).)
output constr: (????(...)?)
output result: UMFE
output timesc: 2.5319e-05
output y_star: (..(((...).).).)
output constr: (????(...)?????)
output result: UMFE
output timesc: 0.0416968
output y_star: ((...)...((...)).(...))
output constr: ((...)????(...)??(...))
output result: UMFE
output timesc: 4.5758e-05
output y_star: (((...)(((...)))))
output constr: (?(...)??(...)???)
output result: UMFE
output timesc: 4.0257e-05
output y_star: (.((..(...)..)).)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 2.9328e-05
output y_star: (((...))((...))(...).)
output constr: (?(...)??(...)?(...)?)
output result: UMFE
output timesc: 4.7204e-05
output y_star: (((.....)(...).))
output constr: (????????(...)??)
output result: UMFE
output timesc: 0.0140287
output y_star: ((...)(.(((...).))))
output constr: ((...)????(...)????)
output result: UMFE
output timesc: 0.0298861
output y_star: (...(.(...)).(...))
output constr: (?????(...)??(...))
output result: UMFE
output timesc: 0.000694385
output y_star: ((((..(...)))).)
output constr: (?????(...)????)
output result: UMFE
output timesc: 3.1626e-05
output y_star: (((..((...)).).))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.193851
output y_star: (...(......))
output constr: (???????????)
output result: UMFE
output timesc: 0.0579966
output y_star: (((....).)..)
output constr: (???????????)
output result: UMFE
output timesc: 0.0234099
output y_star: (.(...((...))))
output constr: (??????(...)??)
output result: UMFE
output timesc: 0.00265592
output y_star: (((((...)).))(...).)
output constr: (???(...)????(...)?)
output result: UMFE
output timesc: 4.5155e-05
output y_star: (...((...).)....)
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.0370556
output y_star: (.(...)(....))
output constr: (?(...)??????)
output result: UMFE
output timesc: 0.0234907
output y_star: (((.((...))(...)).))
output constr: (????(...)?(...)???)
output result: UMFE
output timesc: 0.0639067
output y_star: (((.((...).)))(...))
output constr: (????(...)????(...))
output result: UMFE
output timesc: 0.0884128
output y_star: (..((((...))))(...))
output constr: (?????(...)???(...))
output result: UMFE
output timesc: 3.6584e-05
output y_star: (..(...).((...).)..)
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 0.000808651
output y_star: ((..(..(...).).))
output constr: (??????(...)????)
output result: UMFE
output timesc: 1.69385
output y_star: ((.(...))...(...))
output constr: (??(...)????(...))
output result: UMFE
output timesc: 0.0254932
output y_star: ((.(.(...)).).(...))
output constr: (????(...)????(...))
output result: UMFE
output timesc: 0.0529725
output y_star: ((...)..((...).)(...))
output constr: ((...)???(...)??(...))
output result: UMFE
output timesc: 0.000920272
output y_star: ((.((...)...).))
output constr: (???(...)??????)
output result: UMFE
output timesc: 0.0391999
output y_star: (.((...))(...)....)
output constr: (??(...)?(...)????)
output result: UMFE
output timesc: 3.1879e-05
output y_star: (.(...)((...).).)
output constr: (?(...)?(...)???)
output result: UMFE
output timesc: 0.000868806
output y_star: ((.((...))(...)..))
output constr: (???(...)?(...)???)
output result: UMFE
output timesc: 4.1494e-05
output y_star: (.(...)((...).).(...))
output constr: (?(...)?(...)???(...))
output result: UMFE
output timesc: 0.000845479
output y_star: (.(((...))).)
output constr: (???????????)
output result: UMFE
output timesc: 3.0412e-05
output y_star: (.((...)......))
output constr: (??(...)???????)
output result: UMFE
output timesc: 0.00303979
output y_star: (((...)).((...)))
output constr: (?????????(...)?)
output result: UMFE
output timesc: 3.738e-05
output y_star: (.(.(...))((...).))
output constr: (???(...)??(...)??)
output result: UMFE
output timesc: 0.0714348
output y_star: (((.(...))).(...))
output constr: (???(...)???(...))
output result: UMFE
output timesc: 3.9046e-05
output y_star: ((...)(...)(.((...)).))
output constr: ((...)(...)???(...)???)
output result: UMFE
output timesc: 0.0430445
output y_star: ((.((...)..).)..)
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.0439054
output y_star: (..((...)).(...))
output constr: (??????????(...))
output result: UMFE
output timesc: 3.8201e-05
output y_star: (..(...)......(...))
output constr: (??(...)??????(...))
output result: UMFE
output timesc: 4.5668e-05
output y_star: ((...)((...).).(...)..)
output constr: ((...)?(...)???(...)??)
output result: UMFE
output timesc: 0.00110796
output y_star: ((.(((...).))).)
output constr: (????(...)?????)
output result: UMFE
output timesc: 0.12981
output y_star: ((((...)).(...).(...)))
output constr: (??(...)??(...)?(...)?)
output result: UMFE
output timesc: 3.8757e-05
output y_star: (.....((...))...)
output constr: (??????(...)????)
output result: UMFE
output timesc: 2.4109e-05
output y_star: ((((...)((...))(...))))
output constr: (??(...)?(...)?(...)??)
output result: UMFE
output timesc: 4.4376e-05
output y_star: (((...).(...)(.(...))))
output constr: (?(...)?(...)??(...)??)
output result: UMFE
output timesc: 0.0518214
output y_star: (((...))..(...))
output constr: (?(...)???(...))
output result: UMFE
output timesc: 3.2182e-05
output y_star: ((...(...)....).)
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.0400323
output y_star: (.((...)(((...)))))
output constr: (??(...)??(...)???)
output result: UMFE
output timesc: 0.0652012
output y_star: (((...)).((...).)(...))
output constr: (?(...)???(...)??(...))
output result: UMFE
output timesc: 0.497142
output y_star: (((...(...))).(...))
output constr: (?????(...)???(...))
output result: UMFE
output timesc: 3.9813e-05
output y_star: (((..(...)))(...)..)
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 3.4426e-05
output y_star: (((..(...)))....)
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.00412436
output y_star: ((.((...)(...)...)))
output constr: (???(...)(...)?????)
output result: UMFE
output timesc: 0.118495
output y_star: ((...)....)
output constr: ((...)????)
output result: UMFE
output timesc: 2.2226e-05
output y_star: (((...)(...)((...).)).)
output constr: (?(...)(...)?(...)????)
output result: UMFE
output timesc: 0.106906
output y_star: ((...)(..(...)..))
output constr: ((...)???(...)???)
output result: UMFE
output timesc: 0.045352
output y_star: (.(.(...).(...)(...)).)
output constr: (???(...)?(...)(...)??)
output result: UMFE
output timesc: 0.0027221
output y_star: (((...)).(...).(...)(...))
output constr: (?(...)??(...)?(...)(...))
output result: UMFE
output timesc: 4.4601e-05
output y_star: (..((.(...)).)..)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.23998
output y_star: ((...).(....)..)
output constr: ((...)?????????)
output result: UMFE
output timesc: 0.442972
output y_star: (((...)).(...)(.(...)))
output constr: (?(...)??(...)??(...)?)
output result: UMFE
output timesc: 0.201335
output y_star: (.(...).(...).(...)(...).)
output constr: (?(...)?(...)?(...)(...)?)
output result: UMFE
output timesc: 3.6983e-05
output y_star: (..(.(..(...)).))
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.0463686
output y_star: (.....((...)).)
output constr: (??????(...)??)
output result: UMFE
output timesc: 2.7882e-05
output y_star: ((((...)).((...))))
output constr: (??(...)???(...)??)
output result: UMFE
output timesc: 4.6414e-05
output y_star: (..(.(...))((...)))
output constr: (????(...)??(...)?)
output result: UMFE
output timesc: 0.0317749
output y_star: (.....(.(...)))
output constr: (???????(...)?)
output result: UMFE
output timesc: 2.8982e-05
output y_star: (.(.((...))).(...).)
output constr: (????(...)???(...)?)
output result: UMFE
output timesc: 0.00286996
output y_star: ((((...)(...)...).))
output constr: (??(...)(...)??????)
output result: UMFE
output timesc: 0.00619005
output y_star: (((.(...))...(...)))
output constr: (???(...)????(...)?)
output result: UMFE
output timesc: 0.0361883
output y_star: ((..(.(.(...)))))
output constr: (???????(...)???)
output result: UMFE
output timesc: 50.8402
output y_star: (.(...).(((...).)))
output constr: (?(...)???(...)???)
output result: UMFE
output timesc: 0.000214114
output y_star: ((((...)))((...).).)
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 5.77455
output y_star: (..((...))(...).(...).)
output constr: (???(...)?(...)?(...)?)
output result: UMFE
output timesc: 5.192e-05
output y_star: (..((((...)))))
output constr: (?????(...)???)
output result: UMFE
output timesc: 3.8142e-05
output y_star: ((...)(((...)))(...))
output constr: ((...)??(...)??(...))
output result: UMFE
output timesc: 5.2707e-05
output y_star: ((((.(...))))...)
output constr: (????(...)??????)
output result: UMFE
output timesc: 4.2764e-05
output y_star: ((((.(...).).).))
output constr: (????(...)??????)
output result: UMFE
output timesc: 3.8129e-05
output y_star: (((...)(..(...).)).)
output constr: (?(...)???(...)????)
output result: UMFE
output timesc: 0.278881
output y_star: (.((.(...)))((...)))
output constr: (????(...)???(...)?)
output result: UMFE
output timesc: 0.000168737
output y_star: (((..(...)))(...)(...))
output constr: (????(...)??(...)(...))
output result: UMFE
output timesc: 0.00016491
output y_star: ((...).....(...))
output constr: ((...)?????(...))
output result: UMFE
output timesc: 0.000145617
output y_star: ((...)....(...))
output constr: ((...)????(...))
output result: UMFE
output timesc: 0.000157403
output y_star: ((...)(.(...)).....)
output constr: ((...)??(...)??????)
output result: UMFE
output timesc: 0.00162173
output y_star: (((...)((.(...).))))
output constr: (?(...)???(...)????)
output result: UMFE
output timesc: 0.000169556
output y_star: (((...).(.((...)))))
output constr: (?(...)????(...)???)
output result: UMFE
output timesc: 0.078345
output y_star: ((...)(...)(...).((...)))
output constr: ((...)(...)(...)??(...)?)
output result: UMFE
output timesc: 5.5521e-05
output y_star: (.(.(...).)(...)..)
output constr: (???(...)??(...)??)
output result: UMFE
output timesc: 0.00325451
output y_star: (.(.(...(...).)))
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.000140689
output y_star: (..(...)(...)(...)..(...))
output constr: (??(...)(...)(...)??(...))
output result: UMFE
output timesc: 0.000148093
output y_star: (((.(...)..).)..)
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.0432282
output y_star: (....(...)(...).)
output constr: (????(...)(...)?)
output result: UMFE
output timesc: 0.000135747
output y_star: (...(...)(.(...)).)
output constr: (???(...)??(...)??)
output result: UMFE
output timesc: 0.000976422
output y_star: ((((...).)(...)(...)).)
output constr: (??(...)??(...)(...)??)
output result: UMFE
output timesc: 0.10312
output y_star: ((.((...)..).))
output constr: (???(...)?????)
output result: UMFE
output timesc: 0.0391023
output y_star: ((...).(.(...)).(...).)
output constr: ((...)???(...)??(...)?)
output result: UMFE
output timesc: 0.000955745
output y_star: (.(....)...(...))
output constr: (??????????(...))
output result: UMFE
output timesc: 0.44009
output y_star: (.(.((...))..)(...))
output constr: (????(...)????(...))
output result: UMFE
output timesc: 0.0887204
output y_star: (.((...))(...)((...)))
output constr: (??(...)?(...)?(...)?)
output result: UMFE
output timesc: 0.000115538
output y_star: ((...).(...).((...))(...))
output constr: ((...)?(...)??(...)?(...))
output result: UMFE
output timesc: 0.000147163
output y_star: (((...).).(...)..)
output constr: (?(...)???(...)??)
output result: UMFE
output timesc: 0.00105229
output y_star: ((...(...)))
output constr: (????(...)?)
output result: UMFE
output timesc: 0.000124698
output y_star: ((((...).(...)).))
output constr: (??(...)?(...)???)
output result: UMFE
output timesc: 0.00360531
output y_star: (.....(...).)
output constr: (?????(...)?)
output result: UMFE
output timesc: 0.000124585
output y_star: (.(...)((...).)..(...))
output constr: (?(...)?(...)????(...))
output result: UMFE
output timesc: 0.00110871
output y_star: (...(.((...).)).)
output constr: (??????(...)????)
output result: UMFE
output timesc: 66.7632
output y_star: ((.(.((...)).).))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 7.7445e-05
output y_star: (.(.((...)).)..)
output constr: (????(...)?????)
output result: UMFE
output timesc: 0.540686
output y_star: ((..((...))....))
output constr: (????(...)??????)
output result: UMFE
output timesc: 8.3123e-05
output y_star: ((...)...(...)(...))
output constr: ((...)???(...)(...))
output result: UMFE
output timesc: 0.00599463
output y_star: (.(..((...))..))
output constr: (?????(...)????)
output result: UMFE
output timesc: 0.501194
output y_star: (..((...))(.(...).))
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.183527
output y_star: ((...)(...)(...).)
output constr: ((...)(...)(...)?)
output result: UMFE
output timesc: 5.0588e-05
output y_star: ((...).(...).(...)....)
output constr: ((...)?(...)?(...)????)
output result: UMFE
output timesc: 7.7666e-05
output y_star: ((..(...)......))
output constr: (???(...)???????)
output result: UMFE
output timesc: 4.0327e-05
output y_star: (.(.(...)((...)))..)
output constr: (???(...)?(...)????)
output result: UMFE
output timesc: 16.8063
output y_star: (((...))...((...)).)
output constr: (?(...)?????(...)??)
output result: UMFE
output timesc: 7.9772e-05
output y_star: (...((...))....)
output constr: (????(...)?????)
output result: UMFE
output timesc: 4.9074e-05
output y_star: ((...).(...)..((...).))
output constr: ((...)?(...)???(...)??)
output result: UMFE
output timesc: 0.00557581
output y_star: (.(.(...).).)
output constr: (???(...)???)
output result: UMFE
output timesc: 0.000238817
output y_star: (((((...))).)...)
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.000245885
output y_star: (((....(...))).)
output constr: (??????(...)???)
output result: UMFE
output timesc: 0.000212881
output y_star: ((...).(((...)).))
output constr: ((...)???(...)???)
output result: UMFE
output timesc: 0.159551
output y_star: (((.(...)))(...))
output constr: (???(...)??(...))
output result: UMFE
output timesc: 6.1591e-05
output y_star: (.((...))((...))...)
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 6.1949e-05
output y_star: (((...).((...).)))
output constr: (?(...)??(...)???)
output result: UMFE
output timesc: 0.216752
output y_star: ((...).....(.(...)))
output constr: ((...)???????(...)?)
output result: UMFE
output timesc: 0.00144763
output y_star: (((.(...)).))
output constr: (???(...)???)
output result: UMFE
output timesc: 0.00316438
output y_star: (.(((...)))((...)))
output constr: (???(...)???(...)?)
output result: UMFE
output timesc: 0.000153923
output y_star: (((...))..(...)(...)..)
output constr: (?(...)???(...)(...)??)
output result: UMFE
output timesc: 0.000150424
output y_star: (.((...)(...)(...))..)
output constr: (??(...)(...)(...)???)
output result: UMFE
output timesc: 0.0113918
output y_star: ((((.(...)(...)).)))
output constr: (????(...)(...)????)
output result: UMFE
output timesc: 0.0192979
output y_star: (.(...)(.((...)))..)
output constr: (?(...)???(...)????)
output result: UMFE
output timesc: 0.0037546
output y_star: ((((...).)((...)).))
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.28027
output y_star: (.((...))....)
output constr: (??(...)?????)
output result: UMFE
output timesc: 7.6734e-05
output y_star: (((.(((...)))).))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 1.26682
output y_star: (((...))...)
output constr: (??????????)
output result: UMFE
output timesc: 0.00882056
output y_star: (.(...)...(...)(...))
output constr: (?(...)???(...)(...))
output result: UMFE
output timesc: 0.000147809
output y_star: ((.(...)..((...).)))
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.201317
output y_star: (.(.(...))(...)...)
output constr: (???(...)?(...)???)
output result: UMFE
output timesc: 0.00102882
output y_star: ((..(((...))).).)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.731916
output y_star: (.(.(...).)..(...).)
output constr: (???(...)????(...)?)
output result: UMFE
output timesc: 0.0141963
output y_star: ((...).(...)(...).....)
output constr: ((...)?(...)(...)?????)
output result: UMFE
output timesc: 0.000145707
output y_star: (((....(...)..)))
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.000131527
output y_star: ((..((.(...).))))
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.000135621
output y_star: (((.((...)))))
output constr: (????????????)
output result: UMFE
output timesc: 0.000139468
output y_star: (.(...)((...))(.(...)))
output constr: (?(...)?(...)???(...)?)
output result: UMFE
output timesc: 0.0527178
output y_star: ((.(.((...).).)))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.113301
output y_star: (((.((...)).)))
output constr: (????(...)????)
output result: UMFE
output timesc: 9.7247e-05
output y_star: (((...).((...))(...)).)
output constr: (?(...)??(...)?(...)??)
output result: UMFE
output timesc: 0.18265
output y_star: ((.....)((...)).)
output constr: (????????(...)??)
output result: UMFE
output timesc: 0.0148051
output y_star: (((...).(...)(...)(...).))
output constr: (?(...)?(...)(...)(...)??)
output result: UMFE
output timesc: 0.000147718
output y_star: ((.(...)..(...).(...)))
output constr: (??(...)??(...)?(...)?)
output result: UMFE
output timesc: 0.000151456
output y_star: ((...)((...).))
output constr: ((...)?(...)??)
output result: UMFE
output timesc: 0.00111819
output y_star: ((...).((...))....)
output constr: ((...)??(...)?????)
output result: UMFE
output timesc: 0.000142101
output y_star: (.((...))..)
output constr: (??(...)???)
output result: UMFE
output timesc: 0.000127143
output y_star: (..((...))((...)).)
output constr: (???(...)??(...)??)
output result: UMFE
output timesc: 0.000142698
output y_star: ((.(...)(...)(...)(...)).)
output constr: (??(...)(...)(...)(...)??)
output result: UMFE
output timesc: 0.0013718
output y_star: ((.((...))).)
output constr: (???(...)???)
output result: UMFE
output timesc: 0.00867996
output y_star: (.(...)(...)((...).)..)
output constr: (?(...)(...)?(...)????)
output result: UMFE
output timesc: 0.00107061
output y_star: (..(.(...)..).(...))
output constr: (????(...)????(...))
output result: UMFE
output timesc: 0.0060122
output y_star: (.(...(...)..(...)))
output constr: (?????(...)??(...)?)
output result: UMFE
output timesc: 0.000970103
output y_star: (..(((...))(...).).)
output constr: (????(...)?(...)???)
output result: UMFE
output timesc: 0.372078
output y_star: ((...).(...)(((...))).)
output constr: ((...)?(...)??(...)???)
output result: UMFE
output timesc: 7.6299e-05
output y_star: (((((...)))))
output constr: (???????????)
output result: UMFE
output timesc: 3.1642e-05
output y_star: ((((...).....).))
output constr: (??(...)????????)
output result: UMFE
output timesc: 5.6478e-05
output y_star: ((...).(...).((...)).)
output constr: ((...)?(...)??(...)??)
output result: UMFE
output timesc: 6.6338e-05
output y_star: (..(...)(...)(...)((...)))
output constr: (??(...)(...)(...)?(...)?)
output result: UMFE
output timesc: 7.9408e-05
output y_star: ((((...))....))
output constr: (??(...)??????)
output result: UMFE
output timesc: 4.2921e-05
output y_star: (((...)...(...).(...)))
output constr: (?(...)???(...)?(...)?)
output result: UMFE
output timesc: 0.000103636
output y_star: (((.((...)(...)).)))
output constr: (????(...)(...)????)
output result: UMFE
output timesc: 0.306318
output y_star: (((((...).).)..))
output constr: (???(...)???????)
output result: UMFE
output timesc: 5.3626e-05
output y_star: (((...))(...)...)
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.258004
output y_star: (..(...).(.(...)).)
output constr: (??(...)???(...)??)
output result: UMFE
output timesc: 0.000831006
output y_star: ((...)(.(...).).)
output constr: ((...)??(...)???)
output result: UMFE
output timesc: 0.00375776
output y_star: ((..(.(...)).(...)))
output constr: (?????(...)??(...)?)
output result: UMFE
output timesc: 0.533889
output y_star: ((((...)(...)(...))).)
output constr: (??(...)(...)(...)???)
output result: UMFE
output timesc: 7.5698e-05
output y_star: ((.(((...).(...)))))
output constr: (????(...)?(...)???)
output result: UMFE
output timesc: 5.1818e-05
output y_star: (((.(...).)(...)(...)))
output constr: (???(...)??(...)(...)?)
output result: UMFE
output timesc: 0.227919
output y_star: ((...)(.((...)))...)
output constr: ((...)???(...)?????)
output result: UMFE
output timesc: 0.00469287
output y_star: ((.(...).)(...).(...).)
output constr: (??(...)??(...)?(...)?)
output result: UMFE
output timesc: 0.00481534
output y_star: (.((....))..)
output constr: (???????????)
output result: UMFE
output timesc: 0.000131054
output y_star: (.(...)((..(...).)))
output constr: (?(...)????(...)???)
output result: UMFE
output timesc: 0.000144209
output y_star: ((.((((...).)))))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.000141821
output y_star: ((..((...).).(...)))
output constr: (????(...)???(...)?)
output result: UMFE
output timesc: 0.648905
output y_star: ((..(...)..)...)
output constr: (???(...)??????)
output result: UMFE
output timesc: 0.0394101
output y_star: ((...)(...)(.(...))(...).)
output constr: ((...)(...)??(...)?(...)?)
output result: UMFE
output timesc: 0.00145545
output y_star: (((((...).)))...)
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.000139038
output y_star: ((.(...)((...))))
output constr: (??(...)????????)
output result: UMFE
output timesc: 0.000141035
output y_star: (.(((...)).(...))..)
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 6.446
output y_star: ((...).((...)))
output constr: ((...)????????)
output result: UMFE
output timesc: 7.2259e-05
output y_star: (....(...).(...))
output constr: (????(...)?(...))
output result: UMFE
output timesc: 6.0535e-05
output y_star: ((((...)).))
output constr: (??????????)
output result: UMFE
output timesc: 7.8487e-05
output y_star: (.(...)(...).(...)....)
output constr: (?(...)(...)?(...)????)
output result: UMFE
output timesc: 0.000110768
output y_star: ((((...)).)...(...))
output constr: (??(...)??????(...))
output result: UMFE
output timesc: 0.0781011
output y_star: (.(.((...))).(...))
output constr: (????(...)???(...))
output result: UMFE
output timesc: 0.00572326
output y_star: ((((....))).)
output constr: (???????????)
output result: UMFE
output timesc: 0.000134209
output y_star: (.((...).)..(...).)
output constr: (??(...)????(...)?)
output result: UMFE
output timesc: 0.0010708
output y_star: ((...)...(....).)
output constr: ((...)??????????)
output result: UMFE
output timesc: 0.445598
output y_star: ((((...)..(...).)).)
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 0.000199703
output y_star: (((...).(...).).)
output constr: (?(...)?(...)???)
output result: UMFE
output timesc: 0.00110156
output y_star: (...(.(...).).)
output constr: (?????(...)???)
output result: UMFE
output timesc: 0.000172142
output y_star: ((.(...).)....)
output constr: (??(...)??????)
output result: UMFE
output timesc: 0.0027788
output y_star: ((.(...))(...).(...)(...))
output constr: (??(...)?(...)?(...)(...))
output result: UMFE
output timesc: 0.00164149
output y_star: (...((...))(...))
output constr: (????(...)?(...))
output result: UMFE
output timesc: 0.000185059
output y_star: ((...).(...)..(...)(...).)
output constr: ((...)?(...)??(...)(...)?)
output result: UMFE
output timesc: 0.000204015
output y_star: (((.(...)..).))
output constr: (???(...)?????)
output result: UMFE
output timesc: 0.000176001
output y_star: (.((...).(...)(...).))
output constr: (??(...)?(...)(...)??)
output result: UMFE
output timesc: 0.00123731
output y_star: ((...)(...).(.(...).).)
output constr: ((...)(...)???(...)???)
output result: UMFE
output timesc: 0.00249086
output y_star: ((.(...)(...)...))
output constr: (??(...)(...)????)
output result: UMFE
output timesc: 0.000187694
output y_star: (((...).(...)(...).).)
output constr: (?(...)?(...)(...)???)
output result: UMFE
output timesc: 0.00122879
output y_star: ((..(...).)..(...))
output constr: (???(...)????(...))
output result: UMFE
output timesc: 0.00772893
output y_star: ((...(...)..(...)).)
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 0.00118545
output y_star: (.((...))((...)).(...))
output constr: (??(...)??(...)??(...))
output result: UMFE
output timesc: 0.000199327
output y_star: (.(((...).)(...).).)
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.267853
output y_star: (.(((...)(...)))...)
output constr: (???(...)(...)?????)
output result: UMFE
output timesc: 0.000148484
output y_star: ((.......(...)).)
output constr: (????????(...)??)
output result: UMFE
output timesc: 0.00191854
output y_star: (((((...))...)))
output constr: (???(...)??????)
output result: UMFE
output timesc: 0.000184424
output y_star: (.(...)...(...)(...).)
output constr: (?(...)???(...)(...)?)
output result: UMFE
output timesc: 0.000198653
output y_star: ((..((...)(...))..))
output constr: (????(...)(...)????)
output result: UMFE
output timesc: 0.502411
output y_star: (.(.(...)).(...).)
output constr: (???(...)??(...)?)
output result: UMFE
output timesc: 0.00804781
output y_star: ((((...))(.(...).)))
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.411735
output y_star: ((.((...)..(...))))
output constr: (???(...)??(...)??)
output result: UMFE
output timesc: 0.146126
output y_star: ((...).((...))..(...))
output constr: ((...)??(...)???(...))
output result: UMFE
output timesc: 0.000120902
output y_star: (((...))(...).((...)).)
output constr: (?(...)?(...)??(...)??)
output result: UMFE
output timesc: 6.6403e-05
output y_star: (..(.(.((...)))))
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.00865616
output y_star: ((...).((...))((...)).)
output constr: ((...)??(...)??(...)??)
output result: UMFE
output timesc: 0.000154007
output y_star: ((...)....(...)...)
output constr: ((...)????(...)???)
output result: UMFE
output timesc: 0.000139684
output y_star: (.(.(((...)).).))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.115202
output y_star: ((..(...).)(...).)
output constr: (???(...)??(...)?)
output result: UMFE
output timesc: 0.0102534
output y_star: (((...).)(((...).)))
output constr: (?(...)????(...)???)
output result: UMFE
output timesc: 0.126661
output y_star: (..(...).((...))..)
output constr: (??(...)??(...)???)
output result: UMFE
output timesc: 0.000226042
output y_star: (..(.(...))...(...))
output constr: (????(...)????(...))
output result: UMFE
output timesc: 0.00114938
output y_star: (.((...)(.((...)))))
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 2.92127
output y_star: (((...)....(...).))
output constr: (?(...)????(...)??)
output result: UMFE
output timesc: 5.636e-05
output y_star: (.(...)(.(...)..)(...))
output constr: (?(...)??(...)???(...))
output result: UMFE
output timesc: 0.0156285
output y_star: ((...).((...))(...)...)
output constr: ((...)??(...)?(...)???)
output result: UMFE
output timesc: 5.8735e-05
output y_star: (((...)(...)..).)
output constr: (?(...)(...)????)
output result: UMFE
output timesc: 0.00298514
output y_star: (((.(...)))..(...).)
output constr: (???(...)????(...)?)
output result: UMFE
output timesc: 5.8395e-05
output y_star: (((.(...)..)..))
output constr: (???(...)??????)
output result: UMFE
output timesc: 0.178152
output y_star: ((..(...).(...).).)
output constr: (???(...)?(...)???)
output result: UMFE
output timesc: 0.000879705
output y_star: (((((...)).(...).)))
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.000149684
output y_star: (...(...)(.((...))))
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.00292737
output y_star: ((.(...).)(.(...).))
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 0.297544
output y_star: (((...)).(...)(...).)
output constr: (?(...)??(...)(...)?)
output result: UMFE
output timesc: 0.0001756
output y_star: (.(...)(...)(..(...).))
output constr: (?(...)(...)???(...)??)
output result: UMFE
output timesc: 0.011655
output y_star: (((...(...))))
output constr: (?????(...)??)
output result: UMFE
output timesc: 0.000129731
output y_star: (.(...)..(...)(...).)
output constr: (?(...)??(...)(...)?)
output result: UMFE
output timesc: 0.000142425
output y_star: (.((...)(...)..))
output constr: (??(...)(...)???)
output result: UMFE
output timesc: 0.00109746
output y_star: ((((...).)(...).).)
output constr: (??(...)??(...)???)
output result: UMFE
output timesc: 0.0686189
output y_star: (.(...)....)
output constr: (?(...)????)
output result: UMFE
output timesc: 0.000174035
output y_star: (((...)...(...)(...)))
output constr: (?(...)???(...)(...)?)
output result: UMFE
output timesc: 0.00019598
output y_star: ((((.((...))))))
output constr: (?????(...)????)
output result: UMFE
output timesc: 0.000189657
output y_star: ((((...)((...))))..)
output constr: (??(...)?(...)?????)
output result: UMFE
output timesc: 0.000200193
output y_star: ((...)(...).(...)(...).)
output constr: ((...)(...)?(...)(...)?)
output result: UMFE
output timesc: 0.000197937
output y_star: (.....(...).(...).)
output constr: (?????(...)?(...)?)
output result: UMFE
output timesc: 0.000186299
output y_star: ((.((..(...)))).)
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.106178
output y_star: (((...)(.(...))..))
output constr: (?(...)??(...)????)
output result: UMFE
output timesc: 0.141293
output y_star: ((...)(...)(...)((...)).)
output constr: ((...)(...)(...)?(...)??)
output result: UMFE
output timesc: 5.6453e-05
output y_star: ((.((...)((...)))))
output constr: (???(...)?(...)???)
output result: UMFE
output timesc: 0.801902
output y_star: (.((...)((...))..))
output constr: (??(...)?(...)????)
output result: UMFE
output timesc: 0.119583
output y_star: (....(...)..)
output constr: (????(...)??)
output result: UMFE
output timesc: 6.371e-05
output y_star: ((.((...)).(...)..))
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 8.1648e-05
output y_star: (.(...).(...).(...)(...))
output constr: (?(...)?(...)?(...)(...))
output result: UMFE
output timesc: 7.8949e-05
output y_star: ((.((((...))))).)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.774176
output y_star: ((...)(((...)....)))
output constr: ((...)??(...)??????)
output result: UMFE
output timesc: 0.00545677
output y_star: (.(((...)).)..)
output constr: (???(...)?????)
output result: UMFE
output timesc: 0.0225197
output y_star: (.(.(...))(...).)
output constr: (???(...)?(...)?)
output result: UMFE
output timesc: 0.000932175
output y_star: ((.(....)...))
output constr: (????????????)
output result: UMFE
output timesc: 0.705723
output y_star: ((((...)))...)
output constr: (????????????)
output result: UMFE
output timesc: 3.1683e-05
output y_star: ((.((...).).(...)))
output constr: (???(...)???(...)?)
output result: UMFE
output timesc: 0.161664
output y_star: ((((...)).)..)
output constr: (??(...)?????)
output result: UMFE
output timesc: 4.4817e-05
output y_star: (.....(...)(...))
output constr: (?????(...)(...))
output result: UMFE
output timesc: 4.5184e-05
output y_star: (.((...).)..((...)))
output constr: (??(...)?????(...)?)
output result: UMFE
output timesc: 0.495406
output y_star: (..(.(...).(...)).)
output constr: (????(...)?(...)??)
output result: UMFE
output timesc: 0.00723585
output y_star: (.(...)(...)(...)..(...))
output constr: (?(...)(...)(...)??(...))
output result: UMFE
output timesc: 0.000157941
output y_star: ((((...)))(...)..)
output constr: (??(...)??(...)??)
output result: UMFE
output timesc: 0.00013994
output y_star: (((..(...)))((...)))
output constr: (????(...)???(...)?)
output result: UMFE
output timesc: 0.000146204
output y_star: ((...).....((...)).)
output constr: ((...)??????(...)??)
output result: UMFE
output timesc: 0.000144081
output y_star: (((...)(...)(...)...).)
output constr: (?(...)(...)(...)?????)
output result: UMFE
output timesc: 0.00300223
output y_star: ((...)..(.(...).))
output constr: ((...)????(...)??)
output result: UMFE
output timesc: 0.00549046
output y_star: ((..((...))..(...)))
output constr: (????(...)???(...)?)
output result: UMFE
output timesc: 0.000150471
output y_star: ((...)..(...)(...))
output constr: ((...)??(...)(...))
output result: UMFE
output timesc: 0.000143235
output y_star: (.(...)..(...)(...)...)
output constr: (?(...)??(...)(...)???)
output result: UMFE
output timesc: 0.000145332
output y_star: (...(((...))).(...))
output constr: (?????(...)???(...))
output result: UMFE
output timesc: 0.00015024
output y_star: ((...)(...).(...)..(...))
output constr: ((...)(...)?(...)??(...))
output result: UMFE
output timesc: 0.000147973
output y_star: (((.(...))(...)...))
output constr: (???(...)?(...)????)
output result: UMFE
output timesc: 0.031761
output y_star: (((.(...).(...).).))
output constr: (???(...)?(...)????)
output result: UMFE
output timesc: 0.00267649
output y_star: ((((...).))..(...).)
output constr: (??(...)?????(...)?)
output result: UMFE
output timesc: 0.000160834
output y_star: (((...)).((.(...))))
output constr: (?(...)?????(...)??)
output result: UMFE
output timesc: 0.000151329
output y_star: (.(...)(...).((...)).)
output constr: (?(...)(...)??(...)??)
output result: UMFE
output timesc: 0.000148237
output y_star: (.((...)(...).))
output constr: (??(...)(...)??)
output result: UMFE
output timesc: 0.000897702
output y_star: ((((...).))(.(...)))
output constr: (??(...)?????(...)?)
output result: UMFE
output timesc: 0.124973
output y_star: (.(...).(...)....(...))
output constr: (?(...)?(...)????(...))
output result: UMFE
output timesc: 0.000117481
output y_star: (...(((...).))(...))
output constr: (?????(...)???(...))
output result: UMFE
output timesc: 0.000127865
output y_star: (.(...(...)((...))))
output constr: (?????(...)?(...)??)
output result: UMFE
output timesc: 0.0317948
output y_star: (((...)).((...)).(...))
output constr: (?(...)???(...)??(...))
output result: UMFE
output timesc: 8.5196e-05
output y_star: (.(((.(...)))))
output constr: (?????(...)???)
output result: UMFE
output timesc: 4.6732e-05
output y_star: (.((.(...)....)))
output constr: (????(...)??????)
output result: UMFE
output timesc: 5.9958e-05
output y_star: ((((...)))(.(...).))
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 0.411952
output y_star: (..(...)(((...).)).)
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 7.4321e-05
output y_star: ((...(...).(...)..))
output constr: (????(...)?(...)???)
output result: UMFE
output timesc: 3.4814e-05
output y_star: (.(.(.....)))
output constr: (???????????)
output result: UMFE
output timesc: 0.00306652
output y_star: (((.((...))..).))
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.000143096
output y_star: (.((...))(.(...))..)
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.0433389
output y_star: ((..(.(...))..).)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.711818
output y_star: ((...)((...))((...))..)
output constr: ((...)?(...)??(...)???)
output result: UMFE
output timesc: 7.6715e-05
output y_star: (.(...).((...).).(...))
output constr: (?(...)??(...)???(...))
output result: UMFE
output timesc: 0.00162376
output y_star: (..((...(...))))
output constr: (???????(...)??)
output result: UMFE
output timesc: 0.000128653
output y_star: (.(.(((...))).))
output constr: (?????(...)????)
output result: UMFE
output timesc: 0.000128003
output y_star: ((...).((...).)...)
output constr: ((...)??(...)?????)
output result: UMFE
output timesc: 0.00158028
output y_star: ((...)(..(...)...))
output constr: ((...)???(...)????)
output result: UMFE
output timesc: 0.0407345
output y_star: (((...).)(...)(...))
output constr: (?(...)??(...)(...))
output result: UMFE
output timesc: 0.00135797
output y_star: ((..(...)...))
output constr: (???(...)????)
output result: UMFE
output timesc: 0.000126332
output y_star: ((...(....).))
output constr: (????????????)
output result: UMFE
output timesc: 0.730326
output y_star: (...((.(...))))
output constr: (??????(...)??)
output result: UMFE
output timesc: 4.2134e-05
output y_star: ((.((...)).).)
output constr: (????????????)
output result: UMFE
output timesc: 0.764154
output y_star: (((.(...)..(...)).))
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.0032021
output y_star: ((((...).((...).))))
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 3.67006
output y_star: (.(((...))(...)))
output constr: (???(...)?(...)?)
output result: UMFE
output timesc: 0.0149543
output y_star: (.(.(....(...))))
output constr: (????????(...)??)
output result: UMFE
output timesc: 0.00405068
output y_star: (.((...).)((...))(...))
output constr: (??(...)???(...)?(...))
output result: UMFE
output timesc: 0.0377604
output y_star: (..(...)...)
output constr: (??(...)???)
output result: UMFE
output timesc: 5.3602e-05
output y_star: (.(....))
output constr: (???????)
output result: UMFE
output timesc: 0.00485536
output y_star: (.(((...)).((...))))
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.244989
output y_star: (.(...)((..(...))))
output constr: (?(...)????(...)??)
output result: UMFE
output timesc: 5.5572e-05
output y_star: (...(...)(.(...))(...))
output constr: (???(...)??(...)?(...))
output result: UMFE
output timesc: 0.00299193
output y_star: (((((...))..))(...))
output constr: (???(...)?????(...))
output result: UMFE
output timesc: 0.000151374
output y_star: (..(........))
output constr: (????????????)
output result: UMFE
output timesc: 0.00103822
output y_star: ((..(...)((...))).)
output constr: (???(...)?(...)???)
output result: UMFE
output timesc: 0.0320034
output y_star: ((...)(.((...)).)..)
output constr: ((...)???(...)?????)
output result: UMFE
output timesc: 0.028438
output y_star: (..(...)..(...))
output constr: (??(...)??(...))
output result: UMFE
output timesc: 7.8557e-05
output y_star: (.(..(...).)...)
output constr: (????(...)?????)
output result: UMFE
output timesc: 0.104457
output y_star: (((.((...).).)).)
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.000408521
output y_star: (((((...)..).).))
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.000437591
output y_star: (((...)).(...))
output constr: (?(...)??(...))
output result: UMFE
output timesc: 0.000436215
output y_star: (..((.(...)))(...))
output constr: (?????(...)??(...))
output result: UMFE
output timesc: 0.000452096
output y_star: (.(..(.(...))))
output constr: (??????(...)??)
output result: UMFE
output timesc: 0.00406939
output y_star: ((.(...))...((...)))
output constr: (??(...)?????(...)?)
output result: UMFE
output timesc: 0.120188
output y_star: (.(.(...)).(...))
output constr: (???(...)??(...))
output result: UMFE
output timesc: 0.00120725
output y_star: (((((...))(...))))
output constr: (???(...)?(...)??)
output result: UMFE
output timesc: 0.000147969
output y_star: ((((...)..(...)))..)
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 0.00014224
output y_star: (((...)...(...)))
output constr: (?(...)???(...)?)
output result: UMFE
output timesc: 0.000135243
output y_star: ((....((...))))
output constr: (??????(...)??)
output result: UMFE
output timesc: 0.000131033
output y_star: (.(.(...)....)..)
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.104627
output y_star: ((...)...(...).....)
output constr: ((...)???(...)?????)
output result: UMFE
output timesc: 0.0001921
output y_star: (.(.(...)..(...)..))
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.00112748
output y_star: (((.(...))(...)(...).))
output constr: (???(...)?(...)(...)??)
output result: UMFE
output timesc: 0.0329212
output y_star: (..((...))..(...)..)
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.00014546
output y_star: (.((...)(...)(.(...))))
output constr: (??(...)(...)??(...)??)
output result: UMFE
output timesc: 0.103159
output y_star: (.(.(...))(.(...)))
output constr: (???(...)???(...)?)
output result: UMFE
output timesc: 0.0734357
output y_star: (.((...)(...)(...).)..)
output constr: (??(...)(...)(...)????)
output result: UMFE
output timesc: 0.00812953
output y_star: ((((..(...))))(...))
output constr: (?????(...)???(...))
output result: UMFE
output timesc: 0.000245241
output y_star: (.(((...)(...)).).)
output constr: (???(...)(...)????)
output result: UMFE
output timesc: 0.017448
output y_star: ((.(...)(.(...)..)))
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 4.44672
output y_star: ((...).((.((...)))))
output constr: ((...)?????(...)???)
output result: UMFE
output timesc: 0.000130923
output y_star: (((...)).(((...))).)
output constr: (?(...)????(...)???)
output result: UMFE
output timesc: 0.000115146
output y_star: (..(...).(..(...).))
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 0.0163695
output y_star: (....((..(...))))
output constr: (????????(...)??)
output result: UMFE
output timesc: 0.000214017
output y_star: (.(.((...))..(...)))
output constr: (????(...)???(...)?)
output result: UMFE
output timesc: 0.136909
output y_star: ((...)..(.(...))..)
output constr: ((...)????(...)???)
output result: UMFE
output timesc: 0.00252167
output y_star: ((((...).((...)).)))
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 0.000146426
output y_star: (...(...).....(...))
output constr: (???(...)?????(...))
output result: UMFE
output timesc: 0.000142138
output y_star: (((...).(...).(...).))
output constr: (?(...)?(...)?(...)??)
output result: UMFE
output timesc: 0.000142383
output y_star: ((...).(...)(...).(...)(...))
output constr: ((...)?(...)(...)?(...)(...))
output result: UMFE
output timesc: 0.000147924
output y_star: ((.(...)..)...(...))
output constr: (??(...)??????(...))
output result: UMFE
output timesc: 0.00769918
output y_star: (.((...))...)
output constr: (???????????)
output result: UMFE
output timesc: 0.000128444
output y_star: ((...(...)..).)
output constr: (????(...)????)
output result: UMFE
output timesc: 0.0242543
output y_star: (..(.(...))...)
output constr: (????(...)????)
output result: UMFE
output timesc: 0.0238598
output y_star: (.((.(...)..)))
output constr: (????(...)????)
output result: UMFE
output timesc: 0.000126514
output y_star: ((...)(.(((...))).))
output constr: ((...)????(...)????)
output result: UMFE
output timesc: 0.310477
output y_star: (..(((...)(...)))..)
output constr: (????(...)(...)????)
output result: UMFE
output timesc: 6.6863e-05
output y_star: (((...))((...).))
output constr: (?(...)??(...)??)
output result: UMFE
output timesc: 0.0549373
output y_star: (((...).)(...).((...)))
output constr: (?(...)??(...)??(...)?)
output result: UMFE
output timesc: 0.186587
output y_star: ((.(...).)(...)((...)))
output constr: (??(...)??(...)?(...)?)
output result: UMFE
output timesc: 0.218632
output y_star: (.....(...)(...).(...))
output constr: (?????(...)(...)?(...))
output result: UMFE
output timesc: 7.2362e-05
output y_star: ((...)..((...).)..)
output constr: ((...)???(...)????)
output result: UMFE
output timesc: 0.000855825
output y_star: (((.((...)(...)))))
output constr: (????(...)(...)???)
output result: UMFE
output timesc: 0.432983
output y_star: (..(...).(...)....)
output constr: (??(...)?(...)????)
output result: UMFE
output timesc: 9.3748e-05
output y_star: ((.((...))(...)))
output constr: (?????????(...)?)
output result: UMFE
output timesc: 0.431186
output y_star: (..(.(...))(...))
output constr: (????(...)?(...))
output result: UMFE
output timesc: 0.0019559
output y_star: (((.(...).))((...)))
output constr: (???(...)????(...)?)
output result: UMFE
output timesc: 0.000150057
output y_star: (((.((...)))).(...))
output constr: (????(...)????(...))
output result: UMFE
output timesc: 0.000148024
output y_star: (..(...)((.(...))).)
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.00014496
output y_star: (((((...))(...).)).)
output constr: (???(...)?(...)????)
output result: UMFE
output timesc: 0.00015347
output y_star: (..(((...)(...).)).)
output constr: (????(...)(...)????)
output result: UMFE
output timesc: 0.000142144
output y_star: (...(...)(...).(...).)
output constr: (???(...)(...)?(...)?)
output result: UMFE
output timesc: 0.000142955
output y_star: (.(.(...)(...))..)
output constr: (???(...)(...)???)
output result: UMFE
output timesc: 0.00760947
output y_star: (((((...).)(...))).)
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.147311
output y_star: (.(.((.(...)))))
output constr: (??????(...)???)
output result: UMFE
output timesc: 7.3565e-05
output y_star: ((.((....).)))
output constr: (????????????)
output result: UMFE
output timesc: 13.2442
output y_star: ((((...))((...))..))
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 0.000103848
output y_star: ((((...)(...).(...).)))
output constr: (??(...)(...)?(...)???)
output result: UMFE
output timesc: 7.8964e-05
output y_star: (.(((...)...)).)
output constr: (???(...)??????)
output result: UMFE
output timesc: 2.6403e-05
output y_star: (.(...)...(...)...)
output constr: (?(...)???(...)???)
output result: UMFE
output timesc: 5.9155e-05
output y_star: (((.(...)))(...)...)
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 6.0316e-05
output y_star: (..(.(...).(...).).)
output constr: (????(...)?(...)???)
output result: UMFE
output timesc: 0.00503129
output y_star: ((((((...).).))))
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.000138837
output y_star: (..(...)((.(...).)))
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.000142261
output y_star: (.......(...)(...).)
output constr: (???????(...)(...)?)
output result: UMFE
output timesc: 0.000138488
output y_star: ((...)(...)..((...).))
output constr: ((...)(...)???(...)??)
output result: UMFE
output timesc: 0.00115419
output y_star: ((.(...))..((...)))
output constr: (??(...)????(...)?)
output result: UMFE
output timesc: 0.118754
output y_star: ((...((...)).))
output constr: (?????(...)???)
output result: UMFE
output timesc: 4.9321e-05
output y_star: (.(...)(...)(...).((...)))
output constr: (?(...)(...)(...)??(...)?)
output result: UMFE
output timesc: 5.3317e-05
output y_star: (....(...)(...)...)
output constr: (????(...)(...)???)
output result: UMFE
output timesc: 7.2906e-05
output y_star: (((.(.(...))(...))))
output constr: (?????(...)?(...)??)
output result: UMFE
output timesc: 0.259004
output y_star: ((.(..(...).)).)
output constr: (?????(...)????)
output result: UMFE
output timesc: 0.0521707
output y_star: ((...)..(...)((...))..)
output constr: ((...)??(...)?(...)???)
output result: UMFE
output timesc: 0.000146248
output y_star: (.(((...)((...)))))
output constr: (???(...)?(...)???)
output result: UMFE
output timesc: 0.000147649
output y_star: ((((...)(((...))))))
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 0.000144952
output y_star: ((..(...)(...).).)
output constr: (???(...)(...)???)
output result: UMFE
output timesc: 0.000760994
output y_star: ((...).(((.(...)))))
output constr: ((...)?????(...)???)
output result: UMFE
output timesc: 0.000149734
output y_star: (...(...(...))..)
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.0280037
output y_star: (...(.(...)(...))..)
output constr: (?????(...)(...)???)
output result: UMFE
output timesc: 0.0280407
output y_star: (((...((...)))).)
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.000135149
output y_star: (.....((.(...))))
output constr: (????????(...)??)
output result: UMFE
output timesc: 0.000126185
output y_star: (((.(...).).(...).))
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.100067
output y_star: (..((...).(...)).)
output constr: (???(...)?(...)??)
output result: UMFE
output timesc: 0.0101729
output y_star: (...((...(...))))
output constr: (????????(...)??)
output result: UMFE
output timesc: 0.000128974
output y_star: (..(...)(.(...))(...))
output constr: (??(...)??(...)?(...))
output result: UMFE
output timesc: 0.00168373
output y_star: (((((...).).).).)
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.000179945
output y_star: ((..(...)(...)..(...)))
output constr: (???(...)(...)??(...)?)
output result: UMFE
output timesc: 0.000183159
output y_star: (.(...)..(((...))).)
output constr: (?(...)????(...)???)
output result: UMFE
output timesc: 0.000183891
output y_star: ((.(((...)))))
output constr: (????????????)
output result: UMFE
output timesc: 0.000181825
output y_star: (.(((.(...).).)))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.000181754
output y_star: (..((.(...)))(...).)
output constr: (?????(...)??(...)?)
output result: UMFE
output timesc: 0.000180708
output y_star: (..(...)(...)((...))(...))
output constr: (??(...)(...)?(...)?(...))
output result: UMFE
output timesc: 0.000184935
output y_star: ((.(.(...)).)(...))
output constr: (????(...)???(...))
output result: UMFE
output timesc: 0.0643208
output y_star: (.((((.(...))))))
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.000185893
output y_star: ((.(...))......)
output constr: (??(...)???????)
output result: UMFE
output timesc: 0.00485233
output y_star: (((.......)))
output constr: (???????????)
output result: UMFE
output timesc: 0.000179516
output y_star: (.((((...))..)))
output constr: (????(...)?????)
output result: UMFE
output timesc: 0.000194375
output y_star: (.(...).((...).).)
output constr: (?(...)??(...)???)
output result: UMFE
output timesc: 0.00108874
output y_star: (((((...))).(...).))
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.00019426
output y_star: ((...).(...)(((...))))
output constr: ((...)?(...)??(...)??)
output result: UMFE
output timesc: 0.000196225
output y_star: (((...))((...).).(...))
output constr: (?(...)??(...)???(...))
output result: UMFE
output timesc: 0.10933
output y_star: (...(...)((...)))
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.174708
output y_star: (((...)(...).....))
output constr: (?(...)(...)??????)
output result: UMFE
output timesc: 0.000186663
output y_star: (.(...)((...))(...)(...).)
output constr: (?(...)?(...)?(...)(...)?)
output result: UMFE
output timesc: 0.000197758
output y_star: (..((.((...)))))
output constr: (??????(...)???)
output result: UMFE
output timesc: 0.000176453
output y_star: (((...)((...))..(...)))
output constr: (?(...)?(...)???(...)?)
output result: UMFE
output timesc: 0.00020038
output y_star: ((........).)
output constr: (???????????)
output result: UMFE
output timesc: 0.000901063
output y_star: (..(....)(...).)
output constr: (????????(...)?)
output result: UMFE
output timesc: 0.424574
output y_star: ((((...))).)
output constr: (??(...)???)
output result: UMFE
output timesc: 0.000178582
output y_star: (..(...)(...)..(...)(...))
output constr: (??(...)(...)??(...)(...))
output result: UMFE
output timesc: 0.000205167
output y_star: ((...)(.(...)).(...)(...))
output constr: ((...)??(...)??(...)(...))
output result: UMFE
output timesc: 0.00138369
output y_star: ((...)......(...)(...))
output constr: ((...)??????(...)(...))
output result: UMFE
output timesc: 0.000198034
output y_star: (..(...).(...).(...).)
output constr: (??(...)?(...)?(...)?)
output result: UMFE
output timesc: 0.000195609
output y_star: (((((...))(...))).)
output constr: (???(...)?(...)???)
output result: UMFE
output timesc: 0.000193989
output y_star: ((...)(.(...))..(...))
output constr: ((...)??(...)???(...))
output result: UMFE
output timesc: 0.00127644
output y_star: ((..((...).)(...).))
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 0.647413
output y_star: ((.(.(...)..)))
output constr: (????(...)????)
output result: UMFE
output timesc: 0.104503
output y_star: ((...).(...).)
output constr: ((...)?(...)?)
output result: UMFE
output timesc: 7.9001e-05
output y_star: (..(((...))).)
output constr: (????????????)
output result: UMFE
output timesc: 6.0672e-05
output y_star: ((..(...)...)(...).)
output constr: (???(...)????(...)?)
output result: UMFE
output timesc: 0.040781
output y_star: ((((...)))(...))
output constr: (?????????(...))
output result: UMFE
output timesc: 0.0001369
output y_star: (.(.(((...)))).)
output constr: (?????(...)????)
output result: UMFE
output timesc: 0.000129478
output y_star: (.((...)).....)
output constr: (??(...)??????)
output result: UMFE
output timesc: 0.000133297
output y_star: ((.(....)..))
output constr: (???????????)
output result: UMFE
output timesc: 0.784987
output y_star: ((((.(...))).))
output constr: (????(...)????)
output result: UMFE
output timesc: 3.2659e-05
output y_star: ((..(...).).(...)(...))
output constr: (???(...)???(...)(...))
output result: UMFE
output timesc: 0.00890007
output y_star: (((...)((...))(...).).)
output constr: (?(...)?(...)?(...)???)
output result: UMFE
output timesc: 0.182509
output y_star: ((.(...))(.(...))..)
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.0687101
output y_star: ((.((((...)).))))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.000147241
output y_star: (...(...)((...))(...))
output constr: (???(...)?(...)?(...))
output result: UMFE
output timesc: 0.000145173
output y_star: (..(.((...)).).)
output constr: (?????(...)????)
output result: UMFE
output timesc: 0.529522
output y_star: (((((...))(...)))..)
output constr: (???(...)?(...)????)
output result: UMFE
output timesc: 5.9639e-05
output y_star: (..((...).)..(...).)
output constr: (???(...)????(...)?)
output result: UMFE
output timesc: 0.00171447
output y_star: ((...).(...)(...)(...)(...))
output constr: ((...)?(...)(...)(...)(...))
output result: UMFE
output timesc: 0.000155155
output y_star: ((.(....(...).)))
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.0300173
output y_star: (.(...).((...))((...)))
output constr: (?(...)??(...)??(...)?)
output result: UMFE
output timesc: 5.0062e-05
output y_star: ((..((...))..)(...))
output constr: (????(...)????(...))
output result: UMFE
output timesc: 0.509271
output y_star: ((((...).))...(...))
output constr: (??(...)??????(...))
output result: UMFE
output timesc: 5.8995e-05
output y_star: ((..(...).)....)
output constr: (???(...)??????)
output result: UMFE
output timesc: 0.00671457
output y_star: ((...)...(...)....)
output constr: ((...)???(...)????)
output result: UMFE
output timesc: 0.000138302
output y_star: ((...)(.(...))(...).(...))
output constr: ((...)??(...)?(...)?(...))
output result: UMFE
output timesc: 0.00280099
output y_star: ((...)(...)((...))((...)))
output constr: ((...)(...)?(...)??(...)?)
output result: UMFE
output timesc: 0.000151519
output y_star: ((((...)).).(...).)
output constr: (??(...)????(...)?)
output result: UMFE
output timesc: 0.470983
output y_star: (.(((...))...).)
output constr: (???(...)??????)
output result: UMFE
output timesc: 0.0116494
output y_star: (.(...(...)(...))..)
output constr: (?????(...)(...)???)
output result: UMFE
output timesc: 0.00748649
output y_star: ((...).(...)(...)(...)..)
output constr: ((...)?(...)(...)(...)??)
output result: UMFE
output timesc: 0.000145394
output y_star: ((((...)..))..(...))
output constr: (??(...)??????(...))
output result: UMFE
output timesc: 0.000142453
output y_star: (...(...)((...).)..)
output constr: (???(...)?(...)????)
output result: UMFE
output timesc: 0.000964523
output y_star: (.(...(...)(...)(...)))
output constr: (?????(...)(...)(...)?)
output result: UMFE
output timesc: 0.00136859
output y_star: (.((.(...))(...).).)
output constr: (????(...)?(...)???)
output result: UMFE
output timesc: 0.273698
output y_star: (..((.(...)))..)
output constr: (?????(...)????)
output result: UMFE
output timesc: 0.000181285
output y_star: (.((..(...).)))
output constr: (?????(...)???)
output result: UMFE
output timesc: 0.000154265
output y_star: (.(((...))(...)).)
output constr: (???(...)?(...)??)
output result: UMFE
output timesc: 0.0404025
output y_star: (.(...)(((...).))..)
output constr: (?(...)??(...)?????)
output result: UMFE
output timesc: 0.000149383
output y_star: (..((...).)(...).)
output constr: (???(...)??(...)?)
output result: UMFE
output timesc: 0.00125976
output y_star: (.((...).).(...).)
output constr: (??(...)???(...)?)
output result: UMFE
output timesc: 0.0010251
output y_star: (.((..(...))))
output constr: (?????(...)??)
output result: UMFE
output timesc: 0.000125899
output y_star: (((...))(...)..(...)(...))
output constr: (?(...)?(...)??(...)(...))
output result: UMFE
output timesc: 0.000147946
output y_star: (.(...)(.(...)).)
output constr: (?(...)??(...)??)
output result: UMFE
output timesc: 0.00100761
output y_star: (((...)((...).).).)
output constr: (?(...)?(...)?????)
output result: UMFE
output timesc: 0.0679073
output y_star: ((.(.(...))..).)
output constr: (????(...)?????)
output result: UMFE
output timesc: 0.173819
output y_star: ((.(...).((...))(...)))
output constr: (??(...)??(...)?(...)?)
output result: UMFE
output timesc: 0.000512787
output y_star: (.(...).(((...))).)
output constr: (?(...)???(...)???)
output result: UMFE
output timesc: 0.000446743
output y_star: (.((.(...)...)))
output constr: (????(...)?????)
output result: UMFE
output timesc: 0.000436416
output y_star: ((...)(...)....((...)))
output constr: ((...)(...)?????(...)?)
output result: UMFE
output timesc: 0.000447807
output y_star: (((.(...)(...)(...)).))
output constr: (???(...)(...)(...)???)
output result: UMFE
output timesc: 0.0037774
output y_star: ((((.(...)..))).)
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.000452511
output y_star: ((((((...))).).))
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.000838783
output y_star: ((...)(...)((...)))
output constr: ((...)(...)???????)
output result: UMFE
output timesc: 0.000443794
output y_star: ((...)((...))(.(...)).)
output constr: ((...)?(...)???(...)??)
output result: UMFE
output timesc: 0.0598271
output y_star: (...((...)).(...).)
output constr: (????(...)??(...)?)
output result: UMFE
output timesc: 0.000148437
output y_star: (((...)).(.(...).).)
output constr: (?(...)????(...)???)
output result: UMFE
output timesc: 0.620598
output y_star: (((...)..(...)(...)..))
output constr: (?(...)??(...)(...)???)
output result: UMFE
output timesc: 0.00622367
output y_star: (((((...)....))))
output constr: (???(...)???????)
output result: UMFE
output timesc: 5.7187e-05
output y_star: ((...)...(...)(...)(...).)
output constr: ((...)???(...)(...)(...)?)
output result: UMFE
output timesc: 6.9948e-05
output y_star: (.((...).(.(...).)))
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.271008
output y_star: (((...)(...)(...)(...).))
output constr: (?(...)(...)(...)(...)??)
output result: UMFE
output timesc: 0.000468176
output y_star: ((...)(...)(...)(...)...)
output constr: ((...)(...)(...)(...)???)
output result: UMFE
output timesc: 0.000445799
output y_star: ((..(.....).))
output constr: (????????????)
output result: UMFE
output timesc: 0.0543185
output y_star: (((...)(...).(...)..))
output constr: (?(...)(...)?(...)???)
output result: UMFE
output timesc: 0.000187788
output y_star: ((.(...))(..(...).))
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 0.256312
output y_star: (((.(...)(...))))
output constr: (???(...)(...)??)
output result: UMFE
output timesc: 0.000234268
output y_star: ((...)(((.(...).))))
output constr: ((...)????(...)????)
output result: UMFE
output timesc: 0.000241573
output y_star: ((...).(...).....(...))
output constr: ((...)?(...)?????(...))
output result: UMFE
output timesc: 0.000239824
output y_star: (...(.((...).).))
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.0436885
output y_star: ((((...).)..))
output constr: (??(...)?????)
output result: UMFE
output timesc: 0.00023049
output y_star: ((((...))..(...).))
output constr: (??(...)???(...)??)
output result: UMFE
output timesc: 0.000246545
output y_star: (..((((...)).)).)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.000227158
output y_star: ((...)..(.(...))(...))
output constr: ((...)????(...)?(...))
output result: UMFE
output timesc: 0.00143053
output y_star: (((...).(.(...))))
output constr: (?(...)???(...)??)
output result: UMFE
output timesc: 0.0385059
output y_star: ((...)((...(...))))
output constr: ((...)?????(...)??)
output result: UMFE
output timesc: 0.00639815
output y_star: ((...)((...).)..)
output constr: ((...)?(...)????)
output result: UMFE
output timesc: 0.000918288
output y_star: (..(...)...(...)(...))
output constr: (??(...)???(...)(...))
output result: UMFE
output timesc: 0.000167132
output y_star: (((...))(...)(.(...)).)
output constr: (?(...)?(...)??(...)??)
output result: UMFE
output timesc: 0.364754
output y_star: (.((...))..(...))
output constr: (??(...)???(...))
output result: UMFE
output timesc: 4.4243e-05
output y_star: (.(.((...))(...)).)
output constr: (????(...)?(...)??)
output result: UMFE
output timesc: 0.150984
output y_star: (...((.(...))).)
output constr: (??????(...)???)
output result: UMFE
output timesc: 3.4987e-05
output y_star: ((...)(...).(...).(...)(...))
output constr: ((...)(...)?(...)?(...)(...))
output result: UMFE
output timesc: 4.6614e-05
output y_star: ((.(...).)..)
output constr: (??(...)????)
output result: UMFE
output timesc: 0.00358914
output y_star: (((...)...(...)..).)
output constr: (?(...)???(...)????)
output result: UMFE
output timesc: 0.00126846
output y_star: (..(...).(...)((...)).)
output constr: (??(...)?(...)?(...)??)
output result: UMFE
output timesc: 0.000146501
output y_star: ((...).((...).).(...))
output constr: ((...)??(...)???(...))
output result: UMFE
output timesc: 0.00122164
output y_star: (.((((...)))(...).))
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 0.257728
output y_star: ((...)(((...).))...)
output constr: ((...)??(...)??????)
output result: UMFE
output timesc: 4.769e-05
output y_star: ((.(.(...)((...)))))
output constr: (????(...)?(...)???)
output result: UMFE
output timesc: 4.81498
output y_star: (...(.....).)
output constr: (???????????)
output result: UMFE
output timesc: 0.00588153
output y_star: (..(...).(...)(...).)
output constr: (??(...)?(...)(...)?)
output result: UMFE
output timesc: 0.000141805
output y_star: ((...)..((...)))
output constr: ((...)?????????)
output result: UMFE
output timesc: 0.000142924
output y_star: (...((....)).)
output constr: (????????????)
output result: UMFE
output timesc: 0.000127831
output y_star: ((.(...).).....)
output constr: (??(...)???????)
output result: UMFE
output timesc: 0.00631284
output y_star: (((...).((...).).))
output constr: (?(...)??(...)????)
output result: UMFE
output timesc: 0.380951
output y_star: (((...).(...).))
output constr: (?(...)?(...)??)
output result: UMFE
output timesc: 6.6735e-05
output y_star: ((...)..(.((...)).))
output constr: ((...)?????(...)???)
output result: UMFE
output timesc: 0.0300215
output y_star: (((...)((...).).(...)))
output constr: (?(...)?(...)???(...)?)
output result: UMFE
output timesc: 0.261114
output y_star: (((.(...)).....))
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.210851
output y_star: (((.....))(...))
output constr: (?????????(...))
output result: UMFE
output timesc: 7.9647e-05
output y_star: (((((...)..))(...)))
output constr: (???(...)????(...)?)
output result: UMFE
output timesc: 0.0509702
output y_star: ((.(...)).((...)).)
output constr: (??(...)???(...)??)
output result: UMFE
output timesc: 0.120586
output y_star: (.(.(...)((...))..))
output constr: (???(...)?(...)????)
output result: UMFE
output timesc: 0.476449
output y_star: (.(...)(...)..(.(...)))
output constr: (?(...)(...)????(...)?)
output result: UMFE
output timesc: 0.00290576
output y_star: (...(...))
output constr: (???(...))
output result: UMFE
output timesc: 0.000128598
output y_star: ((...)....((...)).)
output constr: ((...)?????(...)??)
output result: UMFE
output timesc: 0.000146701
output y_star: (.((...).)(...).)
output constr: (??(...)??(...)?)
output result: UMFE
output timesc: 0.00158758
output y_star: (((...).).(...)(...)..)
output constr: (?(...)???(...)(...)??)
output result: UMFE
output timesc: 0.00108771
output y_star: ((.(...).)(...)(...)(...))
output constr: (??(...)??(...)(...)(...))
output result: UMFE
output timesc: 0.00567434
output y_star: ((...)(...)(..(...)..))
output constr: ((...)(...)???(...)???)
output result: UMFE
output timesc: 0.0514562
output y_star: (...((...).)(...)(...))
output constr: (????(...)??(...)(...))
output result: UMFE
output timesc: 0.0011717
output y_star: (.(..(...)((...))))
output constr: (????(...)?(...)??)
output result: UMFE
output timesc: 0.0315547
output y_star: ((.(...))(((...))))
output constr: (??(...)???(...)??)
output result: UMFE
output timesc: 0.063489
output y_star: ((..(...).(...)(...)))
output constr: (???(...)?(...)(...)?)
output result: UMFE
output timesc: 0.000173348
output y_star: (((.(...)(...).(...))))
output constr: (???(...)(...)?(...)??)
output result: UMFE
output timesc: 0.000216748
output y_star: (.(...)((((...)))))
output constr: (?(...)???(...)???)
output result: UMFE
output timesc: 0.000126648
output y_star: (((((...).)..)))
output constr: (???(...)??????)
output result: UMFE
output timesc: 0.000115697
output y_star: (((((...).)).(...)))
output constr: (???(...)????(...)?)
output result: UMFE
output timesc: 0.000123505
output y_star: ((...)(.(...)).(...)..)
output constr: ((...)??(...)??(...)??)
output result: UMFE
output timesc: 0.00140396
output y_star: ((((((...))))(...)))
output constr: (????(...)???(...)?)
output result: UMFE
output timesc: 0.000167472
output y_star: (((((...).).))..)
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.000134744
output y_star: (((...)(...).(...).(...)))
output constr: (?(...)(...)?(...)?(...)?)
output result: UMFE
output timesc: 0.000144569
output y_star: (...(...)((...).)(...))
output constr: (???(...)?(...)??(...))
output result: UMFE
output timesc: 0.00152902
output y_star: (....(...)(...))
output constr: (????(...)(...))
output result: UMFE
output timesc: 0.000129472
output y_star: (((...)((...))(...)(...)))
output constr: (?(...)?(...)?(...)(...)?)
output result: UMFE
output timesc: 0.000152025
output y_star: ((...)..(...)(...)..)
output constr: ((...)??(...)(...)??)
output result: UMFE
output timesc: 0.000141394
output y_star: ((.(((...)..))))
output constr: (????(...)?????)
output result: UMFE
output timesc: 0.000135465
output y_star: ((..((...)).)(...).)
output constr: (????(...)???(...)?)
output result: UMFE
output timesc: 0.102957
output y_star: (.((...)(((...).))))
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 0.122886
output y_star: (.(..((...)).)..)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 80.4996
output y_star: (.(((...)))..)
output constr: (????????????)
output result: UMFE
output timesc: 6.0068e-05
output y_star: ((...(...).((...))))
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 8.179e-05
output y_star: ((((...).(...)(...)).))
output constr: (??(...)?(...)(...)???)
output result: UMFE
output timesc: 0.0414818
output y_star: ((.((((...))).)))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 1.99755
output y_star: ((...).(.(...))..(...))
output constr: ((...)???(...)???(...))
output result: UMFE
output timesc: 0.00152639
output y_star: (.(...).((...)).)
output constr: (?(...)??(...)??)
output result: UMFE
output timesc: 0.000137508
output y_star: (((.(...))).(...)..)
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.000144729
output y_star: (.(..(...)..)...)
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.649662
output y_star: (..(...)(...)(...))
output constr: (??(...)(...)(...))
output result: UMFE
output timesc: 7.1954e-05
output y_star: (.((...)..).)
output constr: (??(...)????)
output result: UMFE
output timesc: 0.00414511
output y_star: ((((.(...).(...)))))
output constr: (????(...)?(...)???)
output result: UMFE
output timesc: 0.000148096
output y_star: ((...)(...)(.((...))))
output constr: ((...)(...)???(...)??)
output result: UMFE
output timesc: 0.00445043
output y_star: ((.(.(...))))
output constr: (????(...)??)
output result: UMFE
output timesc: 0.000130537
output y_star: (.((...)..(...).(...)))
output constr: (??(...)??(...)?(...)?)
output result: UMFE
output timesc: 0.00131257
output y_star: (((...).)(...)..)
output constr: (?(...)??(...)??)
output result: UMFE
output timesc: 0.00119637
output y_star: (..(.((...))).)
output constr: (?????(...)???)
output result: UMFE
output timesc: 0.00013072
output y_star: (((...)(...)(.(...))).)
output constr: (?(...)(...)??(...)???)
output result: UMFE
output timesc: 0.106436
output y_star: (((...).)(.(...))(...))
output constr: (?(...)????(...)?(...))
output result: UMFE
output timesc: 0.105117
output y_star: (((.(...).))(...)..)
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.000195317
output y_star: (((....)).(...).)
output constr: (?????????(...)?)
output result: UMFE
output timesc: 0.000181403
output y_star: (((((...))..).).)
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.00919734
output y_star: (.(....)(...).)
output constr: (???????(...)?)
output result: UMFE
output timesc: 0.0937039
output y_star: (((.(...).))..)
output constr: (???(...)?????)
output result: UMFE
output timesc: 0.000177838
output y_star: ((...)(...)...((...)))
output constr: ((...)(...)????(...)?)
output result: UMFE
output timesc: 0.000194556
output y_star: (....(((...)))(...))
output constr: (??????(...)??(...))
output result: UMFE
output timesc: 0.000188168
output y_star: ((...((...))..))
output constr: (?????(...)????)
output result: UMFE
output timesc: 0.00018275
output y_star: (((((...)).)(...).))
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 1.96727
output y_star: (((...)..(...)..).)
output constr: (?(...)??(...)????)
output result: UMFE
output timesc: 0.00277722
output y_star: ((...)((...)).(.(...)))
output constr: ((...)?(...)????(...)?)
output result: UMFE
output timesc: 0.234721
output y_star: ((...).(...)...(...).)
output constr: ((...)?(...)???(...)?)
output result: UMFE
output timesc: 5.5341e-05
output y_star: (.(...)..(...)...(...))
output constr: (?(...)??(...)???(...))
output result: UMFE
output timesc: 6.1907e-05
output y_star: ((...)(.(...)..).)
output constr: ((...)??(...)????)
output result: UMFE
output timesc: 0.00709916
output y_star: ((.(...)..(...)...))
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 0.000143045
output y_star: (((.(...)))(...)(...))
output constr: (???(...)??(...)(...))
output result: UMFE
output timesc: 0.000147907
output y_star: ((...)..(...)....)
output constr: ((...)??(...)????)
output result: UMFE
output timesc: 0.000138687
output y_star: (.((...).).((...)))
output constr: (??(...)????(...)?)
output result: UMFE
output timesc: 0.134293
output y_star: ((...)...(.(...)..))
output constr: ((...)?????(...)???)
output result: UMFE
output timesc: 0.00738682
output y_star: ((((...)..)))
output constr: (??(...)????)
output result: UMFE
output timesc: 0.000136042
output y_star: (((...).(...)....))
output constr: (?(...)?(...)?????)
output result: UMFE
output timesc: 0.000145364
output y_star: (.((...)....).)
output constr: (??(...)??????)
output result: UMFE
output timesc: 0.00360356
output y_star: ((....(...)..).)
output constr: (?????(...)????)
output result: UMFE
output timesc: 0.0275895
output y_star: ((...)..((...)).)
output constr: ((...)???(...)??)
output result: UMFE
output timesc: 0.000140329
output y_star: ((...(.(...).).))
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.000132688
output y_star: ((((...)(.(...)))).)
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 0.126169
output y_star: (.((...).)(...))
output constr: (??(...)??(...))
output result: UMFE
output timesc: 0.000986263
output y_star: ((((...)(.(...)))))
output constr: (??(...)??(...)???)
output result: UMFE
output timesc: 0.0689214
output y_star: ((...(.(...))))
output constr: (??????(...)??)
output result: UMFE
output timesc: 9.1633e-05
output y_star: (((...))((...))..)
output constr: (?(...)??(...)???)
output result: UMFE
output timesc: 7.9138e-05
output y_star: ((...)...(...)..)
output constr: ((...)???(...)??)
output result: UMFE
output timesc: 6.9624e-05
output y_star: ((...)((...))(.(...).))
output constr: ((...)?(...)???(...)??)
output result: UMFE
output timesc: 0.274386
output y_star: (.((((...)))).(...))
output constr: (????(...)????(...))
output result: UMFE
output timesc: 9.1872e-05
output y_star: (((...))(...).(...).)
output constr: (?(...)?(...)?(...)?)
output result: UMFE
output timesc: 6.7804e-05
output y_star: (.(((...))).)
output constr: (???(...)???)
output result: UMFE
output timesc: 3.9123e-05
output y_star: (((...))(...).((...).))
output constr: (?(...)?(...)??(...)??)
output result: UMFE
output timesc: 3.95941
output y_star: ((.((...))(...)(...)).)
output constr: (???(...)?(...)(...)??)
output result: UMFE
output timesc: 0.189849
output y_star: (((...).)..(...).(...))
output constr: (?(...)????(...)?(...))
output result: UMFE
output timesc: 0.00177458
output y_star: (..(...)...(...).(...))
output constr: (??(...)???(...)?(...))
output result: UMFE
output timesc: 0.000143988
output y_star: ((..(.(...)(...)).))
output constr: (?????(...)(...)???)
output result: UMFE
output timesc: 0.0704062
output y_star: ((((.(...)))...))
output constr: (????(...)??????)
output result: UMFE
output timesc: 9.2466e-05
output y_star: (((...))(.((...))))
output constr: (?(...)????(...)??)
output result: UMFE
output timesc: 0.0179005
output y_star: ((...)(((...)..)).)
output constr: ((...)??(...)?????)
output result: UMFE
output timesc: 0.00014159
output y_star: ((...)...(...)..(...))
output constr: ((...)???(...)??(...))
output result: UMFE
output timesc: 0.000144735
output y_star: ((..(...)(...)..).)
output constr: (???(...)(...)????)
output result: UMFE
output timesc: 0.00082799
output y_star: (((...).).(...)....)
output constr: (?(...)???(...)????)
output result: UMFE
output timesc: 0.00106999
output y_star: (.(.(.((...)))))
output constr: (??????(...)???)
output result: UMFE
output timesc: 0.00020324
output y_star: (...((...)(...))...)
output constr: (????(...)(...)????)
output result: UMFE
output timesc: 0.0421437
output y_star: (.(.(...)((...).)))
output constr: (???(...)?(...)???)
output result: UMFE
output timesc: 0.0752907
output y_star: ((((...).)).((...)))
output constr: (??(...)?????(...)?)
output result: UMFE
output timesc: 0.000202443
output y_star: ((...(...).....))
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.000134197
output y_star: ((((...)).(...)..).)
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 0.0225504
output y_star: (.(...)..(...).....)
output constr: (?(...)??(...)?????)
output result: UMFE
output timesc: 0.000182538
output y_star: (.(.(...)(...).(...)).)
output constr: (???(...)(...)?(...)??)
output result: UMFE
output timesc: 0.00390271
output y_star: (.(((...)))(...)...)
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.000442082
output y_star: ((((...))..))
output constr: (???????????)
output result: UMFE
output timesc: 0.000515133
output y_star: (((...))((...))((...)))
output constr: (?(...)??(...)??(...)?)
output result: UMFE
output timesc: 0.000454481
output y_star: ((.(.(...))(...).))
output constr: (????(...)?(...)??)
output result: UMFE
output timesc: 0.118165
output y_star: ((...)(((...)..))..)
output constr: ((...)??(...)??????)
output result: UMFE
output timesc: 0.000120494
output y_star: (..(.(...))(.(...)))
output constr: (????(...)???(...)?)
output result: UMFE
output timesc: 0.0737178
output y_star: ((((...).(...).)).)
output constr: (??(...)?(...)????)
output result: UMFE
output timesc: 0.000139793
output y_star: (((((...).))(...).))
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.000144587
output y_star: (.(.....(...)))
output constr: (???????(...)?)
output result: UMFE
output timesc: 0.00120216
output y_star: ((.(...).(...)(...)(...)))
output constr: (??(...)?(...)(...)(...)?)
output result: UMFE
output timesc: 0.000191477
output y_star: (.(.((...))).)
output constr: (????(...)???)
output result: UMFE
output timesc: 0.000181694
output y_star: ((.(...).)((...))(...))
output constr: (??(...)???(...)?(...))
output result: UMFE
output timesc: 0.218557
output y_star: (((...).)...(...)..)
output constr: (?(...)?????(...)??)
output result: UMFE
output timesc: 0.00159244
output y_star: (.(....)(...))
output constr: (???????(...))
output result: UMFE
output timesc: 0.0235468
output y_star: (..((...)(...)...).)
output constr: (???(...)(...)?????)
output result: UMFE
output timesc: 0.00708326
output y_star: ((...(...).(...)))
output constr: (????(...)?(...)?)
output result: UMFE
output timesc: 0.00014129
output y_star: (..(.(...).)...)
output constr: (????(...)?????)
output result: UMFE
output timesc: 0.138378
output y_star: (((...).(...)...).)
output constr: (?(...)?(...)?????)
output result: UMFE
output timesc: 0.00124348
output y_star: (((((...)))).)
output constr: (???(...)????)
output result: UMFE
output timesc: 0.000129228
output y_star: (...((...).)(...).)
output constr: (????(...)??(...)?)
output result: UMFE
output timesc: 0.00105596
output y_star: ((((...).)(...)..))
output constr: (??(...)??(...)???)
output result: UMFE
output timesc: 0.0422659
output y_star: (.(...).((....)))
output constr: (?(...)?????????)
output result: UMFE
output timesc: 0.0001149
output y_star: (..(...).(...).(...)(...))
output constr: (??(...)?(...)?(...)(...))
output result: UMFE
output timesc: 0.000119223
output y_star: ((...)(((...)).))
output constr: ((...)??(...)???)
output result: UMFE
output timesc: 0.053519
output y_star: (..(...)(...)...(...))
output constr: (??(...)(...)???(...))
output result: UMFE
output timesc: 0.00014218
output y_star: (.(...)(.(...)..))
output constr: (?(...)??(...)???)
output result: UMFE
output timesc: 0.0102651
output y_star: (.((..((...)))).)
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.000135476
output y_star: ((.(...))....(...))
output constr: (??(...)?????(...))
output result: UMFE
output timesc: 0.00107159
output y_star: (.((.(...))).(...).)
output constr: (????(...)???(...)?)
output result: UMFE
output timesc: 0.000148363
output y_star: (...(...)(.(...).))
output constr: (???(...)??(...)??)
output result: UMFE
output timesc: 0.00397339
output y_star: (.((.((...)))).)
output constr: (?????(...)????)
output result: UMFE
output timesc: 0.000134259
output y_star: ((...).(...).(((...))))
output constr: ((...)?(...)???(...)??)
output result: UMFE
output timesc: 0.000148858
output y_star: (((...)(...)....(...)))
output constr: (?(...)(...)????(...)?)
output result: UMFE
output timesc: 0.000145237
output y_star: ((...).(...)(.((...))))
output constr: ((...)?(...)???(...)??)
output result: UMFE
output timesc: 0.00287495
output y_star: (.(...)...(...)(...)(...))
output constr: (?(...)???(...)(...)(...))
output result: UMFE
output timesc: 0.000144212
output y_star: ((..(...)(...)(...)(...)))
output constr: (???(...)(...)(...)(...)?)
output result: UMFE
output timesc: 0.000149259
output y_star: (..(...)((...).)(...))
output constr: (??(...)?(...)??(...))
output result: UMFE
output timesc: 0.00158974
output y_star: (((((...)))))
output constr: (???(...)???)
output result: UMFE
output timesc: 0.000130786
output y_star: (((...).(((...)))))
output constr: (?(...)???(...)???)
output result: UMFE
output timesc: 0.000151219
output y_star: (((.((...).)(...))))
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 6.60763
output y_star: (.(...).(...)...)
output constr: (?(...)?(...)???)
output result: UMFE
output timesc: 4.1243e-05
output y_star: (.(...).(((...)).).)
output constr: (?(...)???(...)????)
output result: UMFE
output timesc: 3.00963
output y_star: ((...)(...).(...).....)
output constr: ((...)(...)?(...)?????)
output result: UMFE
output timesc: 7.9778e-05
output y_star: (((...))...(...).)
output constr: (?(...)????(...)?)
output result: UMFE
output timesc: 5.9273e-05
output y_star: (..((...)...)..)
output constr: (???(...)??????)
output result: UMFE
output timesc: 0.0465564
output y_star: ((.(.(...).)..).)
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.794128
output y_star: (.(..(...).))
output constr: (????(...)??)
output result: UMFE
output timesc: 0.00943916
output y_star: ((..(......)))
output constr: (????????????)
output result: UMFE
output timesc: 8.5545
output y_star: ((((...)(...)))....)
output constr: (??(...)(...)??????)
output result: UMFE
output timesc: 0.00487656
output y_star: (.((((...).)(...))))
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 0.211456
output y_star: (.(...)..(...)...)
output constr: (?(...)??(...)???)
output result: UMFE
output timesc: 7.2441e-05
output y_star: ((((...)).)..)
output constr: (????????????)
output result: UMFE
output timesc: 0.0700467
output y_star: ((((...)(.(...)).)))
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 0.576651
output y_star: (.(...).(...)(...)..)
output constr: (?(...)?(...)(...)??)
output result: UMFE
output timesc: 5.8974e-05
output y_star: (((...)..((...)).))
output constr: (?(...)???(...)???)
output result: UMFE
output timesc: 5.4307e-05
output y_star: (.((...).).)
output constr: (??(...)???)
output result: UMFE
output timesc: 3.784e-05
output y_star: (.((...)((...))..).)
output constr: (??(...)?(...)?????)
output result: UMFE
output timesc: 0.593266
output y_star: ((...).((...))(.(...)))
output constr: ((...)??(...)???(...)?)
output result: UMFE
output timesc: 0.0373987
output y_star: (.((.(...)).(...)).)
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 0.270249
output y_star: ((...)((...).)(...)...)
output constr: ((...)?(...)??(...)???)
output result: UMFE
output timesc: 0.00257742
output y_star: (.((...).((...).)))
output constr: (??(...)??(...)???)
output result: UMFE
output timesc: 0.0767749
output y_star: ((.(...)(.(...))).)
output constr: (??(...)??(...)???)
output result: UMFE
output timesc: 0.0644669
output y_star: ((.(...)((...))(...)).)
output constr: (??(...)?(...)?(...)??)
output result: UMFE
output timesc: 0.181459
output y_star: (.(.(((...).))).)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 6.2392e-05
output y_star: (.(...)..((.(...))))
output constr: (?(...)?????(...)??)
output result: UMFE
output timesc: 3.7298e-05
output y_star: ((...)(.(...)..)(...))
output constr: ((...)??(...)???(...))
output result: UMFE
output timesc: 0.0124086
output y_star: (((.(.(...)).)).)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.429347
output y_star: (...(...)...(...).)
output constr: (???(...)???(...)?)
output result: UMFE
output timesc: 6.4386e-05
output y_star: (..(.(...))((...)).)
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 0.0240011
output y_star: (..((...))((...))(...))
output constr: (???(...)??(...)?(...))
output result: UMFE
output timesc: 0.000149705
output y_star: (..(((...).)).(...))
output constr: (????(...)????(...))
output result: UMFE
output timesc: 0.000145368
output y_star: ((...)(.((...)).))
output constr: ((...)???(...)???)
output result: UMFE
output timesc: 0.0429749
output y_star: ((.(...).))
output constr: (?????????)
output result: UMFE
output timesc: 0.055357
output y_star: ((((...).)..).)
output constr: (??(...)??????)
output result: UMFE
output timesc: 0.0129844
output y_star: (.((...)))
output constr: (??(...)?)
output result: UMFE
output timesc: 0.000165289
output y_star: (.......(.(...)))
output constr: (?????????(...)?)
output result: UMFE
output timesc: 0.000170238
output y_star: (.(.(...)(...)(...))..)
output constr: (???(...)(...)(...)???)
output result: UMFE
output timesc: 0.00830412
output y_star: (..(...)(...).....)
output constr: (??(...)(...)?????)
output result: UMFE
output timesc: 0.000189264
output y_star: ((...)(...)(((...)))(...))
output constr: ((...)(...)??(...)??(...))
output result: UMFE
output timesc: 0.000198454
output y_star: ((...)(.(.(...).).))
output constr: ((...)????(...)????)
output result: UMFE
output timesc: 0.291461
output y_star: (((...))((...)))
output constr: (????????(...)?)
output result: UMFE
output timesc: 0.00011853
output y_star: (((...))..(.(...)))
output constr: (?(...)?????(...)?)
output result: UMFE
output timesc: 0.148988
output y_star: (((..(...).(...))))
output constr: (????(...)?(...)??)
output result: UMFE
output timesc: 6.4652e-05
output y_star: ((....).)
output constr: (???????)
output result: UMFE
output timesc: 0.00541171
output y_star: (........)
output constr: (????????)
output result: UMFE
output timesc: 0.000125226
output y_star: (((...).).(...)((...)))
output constr: (?(...)???(...)?(...)?)
output result: UMFE
output timesc: 0.186406
output y_star: (.(...).(...).(...)..)
output constr: (?(...)?(...)?(...)??)
output result: UMFE
output timesc: 8.3747e-05
output y_star: (.....(...)((...).))
output constr: (?????(...)?(...)??)
output result: UMFE
output timesc: 0.00159177
output y_star: ((..(((...)))))
output constr: (?????(...)???)
output result: UMFE
output timesc: 0.000136524
output y_star: ((.(.....).))
output constr: (???????????)
output result: UMFE
output timesc: 0.000130283
output y_star: ((..(...)((...).)).)
output constr: (???(...)?(...)????)
output result: UMFE
output timesc: 0.0669201
output y_star: (.(...)..(...).(...)(...))
output constr: (?(...)??(...)?(...)(...))
output result: UMFE
output timesc: 0.00015073
output y_star: (((...))..)
output constr: (?(...)???)
output result: UMFE
output timesc: 0.000129224
output y_star: ((.(.((...).)).))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 10.4379
output y_star: (.((....(...))))
output constr: (???????(...)??)
output result: UMFE
output timesc: 4.018e-05
output y_star: (..(((...)(...).)))
output constr: (????(...)(...)???)
output result: UMFE
output timesc: 4.4884e-05
output y_star: (.(...)..(...).(...).)
output constr: (?(...)??(...)?(...)?)
output result: UMFE
output timesc: 4.6439e-05
output y_star: (.(....)((...)).)
output constr: (????????(...)??)
output result: UMFE
output timesc: 0.862178
output y_star: (.(...)((...).)(...).)
output constr: (?(...)?(...)??(...)?)
output result: UMFE
output timesc: 0.00188675
output y_star: ((...)((...))....)
output constr: ((...)?(...)?????)
output result: UMFE
output timesc: 0.000179293
output y_star: (......(...)(...))
output constr: (??????(...)(...))
output result: UMFE
output timesc: 0.000174599
output y_star: (((((...).))..).)
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.0332615
output y_star: (.(..(...)(...)))
output constr: (????(...)(...)?)
output result: UMFE
output timesc: 0.00114179
output y_star: (...(...)....(...))
output constr: (???(...)????(...))
output result: UMFE
output timesc: 0.00017859
output y_star: (((.....)).(...))
output constr: (??????????(...))
output result: UMFE
output timesc: 0.000170005
output y_star: (........(...).)
output constr: (????????(...)?)
output result: UMFE
output timesc: 0.000162744
output y_star: (.((...)(...)((...).)))
output constr: (??(...)(...)?(...)???)
output result: UMFE
output timesc: 0.122758
output y_star: ((.(.(...)...).))
output constr: (????(...)??????)
output result: UMFE
output timesc: 7.329e-05
output y_star: (((...))..(...)(...).)
output constr: (?(...)???(...)(...)?)
output result: UMFE
output timesc: 8.1127e-05
output y_star: ((.((...(...)))))
output constr: (???????(...)???)
output result: UMFE
output timesc: 4.9027e-05
output y_star: (((...).).(.(...).))
output constr: (?(...)?????(...)??)
output result: UMFE
output timesc: 0.270922
output y_star: (....((...))..)
output constr: (?????(...)???)
output result: UMFE
output timesc: 0.000176171
output y_star: ((...).....((...)))
output constr: ((...)??????(...)?)
output result: UMFE
output timesc: 0.000183181
output y_star: ((...)((...(...))).)
output constr: ((...)?????(...)???)
output result: UMFE
output timesc: 0.00417588
output y_star: (.(...)(...).(...).(...).)
output constr: (?(...)(...)?(...)?(...)?)
output result: UMFE
output timesc: 0.000188581
output y_star: ((...)(...).(...)(.(...)))
output constr: ((...)(...)?(...)??(...)?)
output result: UMFE
output timesc: 0.00169658
output y_star: ((.(...)(((...))).))
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 0.000200755
output y_star: ((...)(.(...))...(...))
output constr: ((...)??(...)????(...))
output result: UMFE
output timesc: 0.00131189
output y_star: (.((...)(...)((...))).)
output constr: (??(...)(...)?(...)???)
output result: UMFE
output timesc: 0.224266
output y_star: (..(...).(...)((...).))
output constr: (??(...)?(...)?(...)??)
output result: UMFE
output timesc: 0.00176034
output y_star: (((((...)).)..).)
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.0100303
output y_star: ((..(((...)(...)))))
output constr: (?????(...)(...)???)
output result: UMFE
output timesc: 0.000142351
output y_star: (.(...)((((...)).)))
output constr: (?(...)???(...)????)
output result: UMFE
output timesc: 0.000144768
output y_star: (.((...))..(...)...)
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.000140959
output y_star: (.(((...).)))
output constr: (???(...)???)
output result: UMFE
output timesc: 0.000128378
output y_star: ((((...).(...)))...)
output constr: (??(...)?(...)?????)
output result: UMFE
output timesc: 0.0057107
output y_star: ((...).(..(...).)(...))
output constr: ((...)????(...)??(...))
output result: UMFE
output timesc: 0.00800576
output y_star: (.(.(...)((...)).))
output constr: (???(...)?(...)???)
output result: UMFE
output timesc: 0.120493
output y_star: ((...)(...).(((...))).)
output constr: ((...)(...)???(...)???)
output result: UMFE
output timesc: 7.4555e-05
output y_star: (((..((...))))..)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 5.03211
output y_star: ((...)..(((...)))..)
output constr: ((...)????(...)????)
output result: UMFE
output timesc: 8.0854e-05
output y_star: (.(......(...)))
output constr: (????????(...)?)
output result: UMFE
output timesc: 0.00617124
output y_star: (.(...)((...)).(...).)
output constr: (?(...)?(...)??(...)?)
output result: UMFE
output timesc: 0.000160271
output y_star: (((......)))
output constr: (??????????)
output result: UMFE
output timesc: 0.000126574
output y_star: (..(...)((...))(...)(...))
output constr: (??(...)?(...)?(...)(...))
output result: UMFE
output timesc: 0.000148107
output y_star: ((.(((...))).)..)
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.228316
output y_star: (.((...))(.....))
output constr: (??(...)????????)
output result: UMFE
output timesc: 0.0317164
output y_star: (((((.(...)))).))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 6.5313e-05
output y_star: ((..(...)....).)
output constr: (???(...)??????)
output result: UMFE
output timesc: 0.0395332
output y_star: ((((...)...))(...))
output constr: (??(...)?????(...))
output result: UMFE
output timesc: 0.0055503
output y_star: (..(...)(...)(.(...)).)
output constr: (??(...)(...)??(...)??)
output result: UMFE
output timesc: 0.00122603
output y_star: ((.(...)..(...)..))
output constr: (??(...)??(...)???)
output result: UMFE
output timesc: 0.000181943
output y_star: (.((...).....).)
output constr: (??(...)???????)
output result: UMFE
output timesc: 0.00440815
output y_star: (...(..(...))..)
output constr: (??????(...)???)
output result: UMFE
output timesc: 0.0266855
output y_star: (((.(...))..(...).))
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.0262799
output y_star: (.(.((...))(...)))
output constr: (????(...)?(...)?)
output result: UMFE
output timesc: 0.0315282
output y_star: ((.(((...).)).))
output constr: (????(...)?????)
output result: UMFE
output timesc: 0.00020058
output y_star: (.(((...)..)))
output constr: (???(...)????)
output result: UMFE
output timesc: 0.000149875
output y_star: (.(.(.....).))
output constr: (????????????)
output result: UMFE
output timesc: 0.0262654
output y_star: (((...))(.(...)))
output constr: (?????????(...)?)
output result: UMFE
output timesc: 0.351113
output y_star: (((((...)))..).)
output constr: (???(...)??????)
output result: UMFE
output timesc: 0.0150052
output y_star: ((.(...))(...).(...)..)
output constr: (??(...)?(...)?(...)??)
output result: UMFE
output timesc: 0.00135026
output y_star: ((.(...))(.(...)).)
output constr: (??(...)???(...)??)
output result: UMFE
output timesc: 0.0662272
output y_star: (.(.(...).(...))..)
output constr: (???(...)?(...)???)
output result: UMFE
output timesc: 0.00738744
output y_star: (.((.(...).).)(...))
output constr: (????(...)????(...))
output result: UMFE
output timesc: 3.933
output y_star: (.((...)..(...)))
output constr: (??(...)??(...)?)
output result: UMFE
output timesc: 0.00222999
output y_star: (((.(...)(...).).))
output constr: (???(...)(...)????)
output result: UMFE
output timesc: 0.00628911
output y_star: (.(.(..(...)))..)
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.0407471
output y_star: ((.(...).((...).)).)
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 0.0484013
output y_star: (((...)..((...).)).)
output constr: (?(...)???(...)????)
output result: UMFE
output timesc: 0.0676352
output y_star: (.(.(...)..(...)))
output constr: (???(...)??(...)?)
output result: UMFE
output timesc: 0.00113143
output y_star: ((.(((...)).).))
output constr: (????(...)?????)
output result: UMFE
output timesc: 0.00018199
output y_star: (.(((...)).).(...))
output constr: (???(...)????(...))
output result: UMFE
output timesc: 0.401562
output y_star: ((...)..(...).(...).)
output constr: ((...)??(...)?(...)?)
output result: UMFE
output timesc: 8.4987e-05
output y_star: (((...)((...))...).)
output constr: (?(...)?(...)??????)
output result: UMFE
output timesc: 0.121529
output y_star: ((...)(...)(...)..((...)))
output constr: ((...)(...)(...)???(...)?)
output result: UMFE
output timesc: 8.5166e-05
output y_star: ((...).((((...)))))
output constr: ((...)????(...)???)
output result: UMFE
output timesc: 4.3217e-05
output y_star: ((...)((...))(...)(...)..)
output constr: ((...)?(...)?(...)(...)??)
output result: UMFE
output timesc: 8.4762e-05
output y_star: (...........)
output constr: (???????????)
output result: UMFE
output timesc: 2.7906e-05
output y_star: ((((.(...).).)).)
output constr: (????(...)??????)
output result: UMFE
output timesc: 3.2116e-05
output y_star: (((...)(...)..))
output constr: (?(...)(...)???)
output result: UMFE
output timesc: 2.8394e-05
output y_star: ((.(...).(...)...))
output constr: (??(...)?(...)????)
output result: UMFE
output timesc: 3.4293e-05
output y_star: (.(.(.(...).)).)
output constr: (?????(...)????)
output result: UMFE
output timesc: 2.5711e-05
output y_star: (..(...)(((...)).).)
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 0.935329
output y_star: ((..(...)((...).).))
output constr: (???(...)?(...)????)
output result: UMFE
output timesc: 0.374615
output y_star: ((...)((...).)(...))
output constr: ((...)?(...)??(...))
output result: UMFE
output timesc: 0.0014138
output y_star: (((...))..(.(...)).)
output constr: (?(...)?????(...)??)
output result: UMFE
output timesc: 4.97437
output y_star: (..(...)(...)((...)).)
output constr: (??(...)(...)?(...)??)
output result: UMFE
output timesc: 4.2362e-05
output y_star: (..(...)(...)..(...).)
output constr: (??(...)(...)??(...)?)
output result: UMFE
output timesc: 3.7021e-05
output y_star: ((...).(...)((...))(...).)
output constr: ((...)?(...)?(...)?(...)?)
output result: UMFE
output timesc: 4.1894e-05
output y_star: ((((...)...(...))))
output constr: (??(...)???(...)??)
output result: UMFE
output timesc: 3.9838e-05
output y_star: (((...)(...)....).)
output constr: (?(...)(...)??????)
output result: UMFE
output timesc: 0.00370946
output y_star: ((..(..(...)..)))
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.123304
output y_star: (((...)....(...)..))
output constr: (?(...)????(...)???)
output result: UMFE
output timesc: 8.5414e-05
output y_star: (.(...).(...)(...).)
output constr: (?(...)?(...)(...)?)
output result: UMFE
output timesc: 6.6724e-05
output y_star: (.(...((...))..))
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.443903
output y_star: (((...).(...).(...).).)
output constr: (?(...)?(...)?(...)???)
output result: UMFE
output timesc: 0.00305121
output y_star: (((...)((...).)(...)))
output constr: (?(...)?(...)??(...)?)
output result: UMFE
output timesc: 0.127569
output y_star: (..(...).(.....))
output constr: (??(...)????????)
output result: UMFE
output timesc: 0.0269649
output y_star: ((..((...))..))
output constr: (????(...)????)
output result: UMFE
output timesc: 0.000132808
output y_star: (.(((...(...)))))
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.000142992
output y_star: ((...(...)((...))).)
output constr: (????(...)?(...)???)
output result: UMFE
output timesc: 0.0321585
output y_star: (((...)....(...).).)
output constr: (?(...)????(...)???)
output result: UMFE
output timesc: 0.0015665
output y_star: ((...).(...)..(.(...)))
output constr: ((...)?(...)????(...)?)
output result: UMFE
output timesc: 0.00117463
output y_star: (((((...).))))
output constr: (???(...)????)
output result: UMFE
output timesc: 0.000134047
output y_star: (.((...).(...).(...)))
output constr: (??(...)?(...)?(...)?)
output result: UMFE
output timesc: 0.00131064
output y_star: (.(.(.((...).))))
output constr: (??????(...)????)
output result: UMFE
output timesc: 10.3458
output y_star: ((...).((...).)(...))
output constr: ((...)??(...)??(...))
output result: UMFE
output timesc: 0.00265156
output y_star: (..((...)).(...)..)
output constr: (???(...)??(...)??)
output result: UMFE
output timesc: 0.000161466
output y_star: (.(((..(...))).))
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.0322857
output y_star: ((.(..(...)(...)).))
output constr: (?????(...)(...)???)
output result: UMFE
output timesc: 0.0281369
output y_star: (((...)(...)(...).(...)))
output constr: (?(...)(...)(...)?(...)?)
output result: UMFE
output timesc: 9.8163e-05
output y_star: (((...)(((...)))).)
output constr: (?(...)??(...)????)
output result: UMFE
output timesc: 0.0666534
output y_star: ((.(.(...))..(...)))
output constr: (????(...)???(...)?)
output result: UMFE
output timesc: 0.138219
output y_star: ((.(...)..).((...)))
output constr: (??(...)?????(...)?)
output result: UMFE
output timesc: 0.405239
output y_star: (.....(...).(...)(...))
output constr: (?????(...)?(...)(...))
output result: UMFE
output timesc: 8.3883e-05
output y_star: (..(.(...)(...))..)
output constr: (????(...)(...)???)
output result: UMFE
output timesc: 0.0338721
output y_star: (.(.(...))(...)....)
output constr: (???(...)?(...)????)
output result: UMFE
output timesc: 0.000991859
output y_star: (..(...)....(...)..)
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 0.000142514
output y_star: (.((...)).(...)(...))
output constr: (??(...)??(...)(...))
output result: UMFE
output timesc: 0.000147542
output y_star: (((.(...)(...)..).))
output constr: (???(...)(...)?????)
output result: UMFE
output timesc: 0.00311813
output y_star: ((...)...((...).).)
output constr: ((...)????(...)???)
output result: UMFE
output timesc: 0.000855253
output y_star: (.(.(...))((...)))
output constr: (???(...)??(...)?)
output result: UMFE
output timesc: 0.0308431
output y_star: (....(...).(...)...)
output constr: (????(...)?(...)???)
output result: UMFE
output timesc: 3.8769e-05
output y_star: ((...).(..(...)..))
output constr: ((...)????(...)???)
output result: UMFE
output timesc: 0.0324652
output y_star: (((...))(...)(...))
output constr: (???????(...)(...))
output result: UMFE
output timesc: 0.0127114
output y_star: (....(...).(...)(...))
output constr: (????(...)?(...)(...))
output result: UMFE
output timesc: 0.000186859
output y_star: ((...)((...).).)
output constr: ((...)?(...)???)
output result: UMFE
output timesc: 0.0011355
output y_star: (.(....(...)(...).))
output constr: (??????(...)(...)??)
output result: UMFE
output timesc: 0.001015
output y_star: ((...)...((...).)(...))
output constr: ((...)????(...)??(...))
output result: UMFE
output timesc: 0.00134682
output y_star: (..(..(...).(...)).)
output constr: (?????(...)?(...)??)
output result: UMFE
output timesc: 0.00764727
output y_star: ((...)(...).(...)...)
output constr: ((...)(...)?(...)???)
output result: UMFE
output timesc: 0.000187412
output y_star: (((...))..(...)...)
output constr: (?(...)???(...)???)
output result: UMFE
output timesc: 0.00018621
output y_star: ((...(((...))).))
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.000192951
output y_star: ((((...).))(...).(...))
output constr: (??(...)???(...)?(...))
output result: UMFE
output timesc: 0.000196004
output y_star: (((.(...).).)(...))
output constr: (???(...)????(...))
output result: UMFE
output timesc: 0.398517
output y_star: (((...))(...)..)
output constr: (?(...)?(...)??)
output result: UMFE
output timesc: 9.3814e-05
output y_star: (((..(...).).).)
output constr: (????(...)?????)
output result: UMFE
output timesc: 0.0524488
output y_star: ((...)(...)((...))...)
output constr: ((...)(...)?(...)????)
output result: UMFE
output timesc: 0.000146655
output y_star: ((...).(...)...)
output constr: ((...)?(...)???)
output result: UMFE
output timesc: 0.000136875
output y_star: ((.(...)(((...)))).)
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 0.253973
output y_star: ((((...)..))...)
output constr: (??(...)???????)
output result: UMFE
output timesc: 4.8705e-05
output y_star: (((...))(.(...)..).)
output constr: (?(...)???(...)????)
output result: UMFE
output timesc: 0.720663
output y_star: (.((...)(...).....))
output constr: (??(...)(...)??????)
output result: UMFE
output timesc: 0.00155395
output y_star: (((...))((...))...)
output constr: (?(...)??(...)????)
output result: UMFE
output timesc: 0.000148113
output y_star: (((.(...)(...).)).)
output constr: (???(...)(...)????)
output result: UMFE
output timesc: 0.000141679
output y_star: ((((...)))....(...))
output constr: (??(...)??????(...))
output result: UMFE
output timesc: 0.000152527
output y_star: (.(..((...).)..))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.717206
output y_star: (.((...)(.(...).)).)
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 0.298012
output y_star: (...(...)...(...)..)
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.00020018
output y_star: (((...)(.(...))))
output constr: (?(...)??(...)??)
output result: UMFE
output timesc: 0.00930048
output y_star: ((..((...))))
output constr: (???????????)
output result: UMFE
output timesc: 0.000133093
output y_star: ((((...)...))(...).)
output constr: (??(...)?????(...)?)
output result: UMFE
output timesc: 0.00585147
output y_star: (.(...)(...)..(...)(...).)
output constr: (?(...)(...)??(...)(...)?)
output result: UMFE
output timesc: 0.000144064
output y_star: ((.(...)(.(...))(...)))
output constr: (??(...)??(...)?(...)?)
output result: UMFE
output timesc: 0.186045
output y_star: ((...)...((...)).)
output constr: ((...)????(...)??)
output result: UMFE
output timesc: 7.9824e-05
output y_star: (.(...)(...).((...)))
output constr: (?(...)(...)??(...)?)
output result: UMFE
output timesc: 7.9816e-05
output y_star: ((...).(...).(...)...)
output constr: ((...)?(...)?(...)???)
output result: UMFE
output timesc: 9.1854e-05
output y_star: ((((...)(...).(...))).)
output constr: (??(...)(...)?(...)???)
output result: UMFE
output timesc: 9.7172e-05
output y_star: ((...)(...)(...).(...).(...))
output constr: ((...)(...)(...)?(...)?(...))
output result: UMFE
output timesc: 5.6263e-05
output y_star: (.(((...)((...).))))
output constr: (???(...)?(...)????)
output result: UMFE
output timesc: 23.4043
output y_star: ((((...)(...)(...)).))
output constr: (??(...)(...)(...)???)
output result: UMFE
output timesc: 0.00854648
output y_star: (..(...)(.(...)))
output constr: (??(...)??(...)?)
output result: UMFE
output timesc: 0.00167365
output y_star: (..(...)(.(...))(...).)
output constr: (??(...)??(...)?(...)?)
output result: UMFE
output timesc: 0.00190697
output y_star: ((.((...)(...).(...))))
output constr: (???(...)(...)?(...)??)
output result: UMFE
output timesc: 0.133722
output y_star: (((...)....(...)).)
output constr: (?(...)????(...)??)
output result: UMFE
output timesc: 0.00130927
output y_star: (.(((...)(...).)))
output constr: (???(...)(...)???)
output result: UMFE
output timesc: 0.000137439
output y_star: (((.(...)(...)).))
output constr: (???(...)(...)???)
output result: UMFE
output timesc: 0.00315897
output y_star: (.((...).((...).)).)
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 0.287392
output y_star: (..((...)(...).).)
output constr: (???(...)(...)???)
output result: UMFE
output timesc: 0.00735555
output y_star: (((...).(..(...).)))
output constr: (?(...)????(...)???)
output result: UMFE
output timesc: 34.9177
output y_star: ((.((.(...)(...)))))
output constr: (?????(...)(...)???)
output result: UMFE
output timesc: 6.2084e-05
output y_star: ((.(...)).(...)(...)..)
output constr: (??(...)??(...)(...)??)
output result: UMFE
output timesc: 0.00635528
output y_star: ((...(...)..(...)))
output constr: (????(...)??(...)?)
output result: UMFE
output timesc: 0.000275758
output y_star: (..(...)..((...))..)
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.000256089
output y_star: (...((...)).....)
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.000252184
output y_star: (((((...).)))(...))
output constr: (???(...)????(...))
output result: UMFE
output timesc: 0.000270654
output y_star: ((...)..(...).(...)..)
output constr: ((...)??(...)?(...)??)
output result: UMFE
output timesc: 0.000263218
output y_star: ((...)(..(...).)(...).)
output constr: ((...)???(...)??(...)?)
output result: UMFE
output timesc: 0.0159193
output y_star: ((.((...)(...).).).)
output constr: (???(...)(...)?????)
output result: UMFE
output timesc: 0.0567415
output y_star: ((...)(...)(...)(.(...).))
output constr: ((...)(...)(...)??(...)??)
output result: UMFE
output timesc: 0.00606835
output y_star: (((((...)..)))(...))
output constr: (???(...)?????(...))
output result: UMFE
output timesc: 0.000144932
output y_star: (.((...))(...).((...)))
output constr: (??(...)?(...)??(...)?)
output result: UMFE
output timesc: 0.000149919
output y_star: ((...)(...)((...).)(...))
output constr: ((...)(...)?(...)??(...))
output result: UMFE
output timesc: 0.00157899
output y_star: (.(.(((...)))..))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 12.1525
output y_star: (..(...)(...).(.(...)))
output constr: (??(...)(...)???(...)?)
output result: UMFE
output timesc: 0.00830499
output y_star: ((..(...)..)(...))
output constr: (???(...)???(...))
output result: UMFE
output timesc: 0.0689001
output y_star: (.(...)(...).....)
output constr: (?(...)(...)?????)
output result: UMFE
output timesc: 0.000142199
output y_star: ((..(...).)((...)).)
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.417046
output y_star: ((...)((((...))))(...))
output constr: ((...)???(...)???(...))
output result: UMFE
output timesc: 0.000108885
output y_star: (..((...))(...)((...)))
output constr: (???(...)?(...)?(...)?)
output result: UMFE
output timesc: 8.9436e-05
output y_star: ((........)..)
output constr: (????????????)
output result: UMFE
output timesc: 0.00083619
output y_star: (((...))...(...).(...))
output constr: (?(...)????(...)?(...))
output result: UMFE
output timesc: 0.000152024
output y_star: (((.(...))(...)(...)).)
output constr: (???(...)?(...)(...)??)
output result: UMFE
output timesc: 0.105972
output y_star: (((.(...)))(...)..)
output constr: (???(...)??(...)??)
output result: UMFE
output timesc: 0.000140473
output y_star: ((((.(...))).).)
output constr: (????(...)?????)
output result: UMFE
output timesc: 0.000131527
output y_star: ((...)(...)(((...))).)
output constr: ((...)(...)??(...)???)
output result: UMFE
output timesc: 0.000152801
output y_star: ((.((...))(...)...))
output constr: (???(...)?(...)????)
output result: UMFE
output timesc: 0.00016176
output y_star: (((...).((...))).)
output constr: (?(...)??(...)???)
output result: UMFE
output timesc: 0.0321731
output y_star: ((...)..(...).((...)))
output constr: ((...)??(...)??(...)?)
output result: UMFE
output timesc: 0.000178042
output y_star: (.(..(...)....).)
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.144555
output y_star: ((.(...)).......)
output constr: (??(...)????????)
output result: UMFE
output timesc: 0.00510324
output y_star: ((...)(...)...((...).))
output constr: ((...)(...)????(...)??)
output result: UMFE
output timesc: 0.00171604
output y_star: (.((.(...).).).)
output constr: (????(...)?????)
output result: UMFE
output timesc: 0.000188398
output y_star: ((.((...)).(...).))
output constr: (???(...)??(...)??)
output result: UMFE
output timesc: 0.000178419
output y_star: ((..((...))(...)))
output constr: (????(...)?(...)?)
output result: UMFE
output timesc: 0.000175416
output y_star: (...(...)(((...))).)
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.000180226
output y_star: (((...)(...)((...)).))
output constr: (?(...)(...)?(...)???)
output result: UMFE
output timesc: 0.000184535
output y_star: ((((.(...))))(...))
output constr: (????(...)???(...))
output result: UMFE
output timesc: 0.000181609
output y_star: (((...).)((...).)(...))
output constr: (?(...)???(...)??(...))
output result: UMFE
output timesc: 0.112231
output y_star: (.((...)(...)(...).))
output constr: (??(...)(...)(...)??)
output result: UMFE
output timesc: 0.00138985
output y_star: ((...)....(...)..)
output constr: ((...)????(...)??)
output result: UMFE
output timesc: 0.000237576
output y_star: ((..((.(...))).))
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.000228336
output y_star: ((...)(...)..((...)).)
output constr: ((...)(...)???(...)??)
output result: UMFE
output timesc: 0.00023771
output y_star: (.(...)(.(...))(...)(...))
output constr: (?(...)??(...)?(...)(...))
output result: UMFE
output timesc: 0.00177821
output y_star: (.(...).(...)(.(...)))
output constr: (?(...)?(...)??(...)?)
output result: UMFE
output timesc: 0.00211262
output y_star: ((((...).)).(...).)
output constr: (??(...)????(...)?)
output result: UMFE
output timesc: 0.000259964
output y_star: ((...)(...).(.(...)))
output constr: ((...)(...)???(...)?)
output result: UMFE
output timesc: 0.00138887
output y_star: ((.(..(...)..).))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.000164814
output y_star: (((...))...(...)(...))
output constr: (?(...)????(...)(...))
output result: UMFE
output timesc: 0.000185707
output y_star: (.(...)((...).)(...)(...))
output constr: (?(...)?(...)??(...)(...))
output result: UMFE
output timesc: 0.00177097
output y_star: (..(((...))).)
output constr: (????(...)???)
output result: UMFE
output timesc: 0.000195436
output y_star: ((...)(...)(...))
output constr: ((...)(...)(...))
output result: UMFE
output timesc: 0.000228896
output y_star: ((.(...))(...).(...))
output constr: (??(...)?(...)?(...))
output result: UMFE
output timesc: 0.00151623
output y_star: (.(.(...))(...)((...)))
output constr: (???(...)?(...)?(...)?)
output result: UMFE
output timesc: 0.188473
output y_star: (.((((...).))))
output constr: (????(...)????)
output result: UMFE
output timesc: 6.8674e-05
output y_star: (.(......).(...))
output constr: (??????????(...))
output result: UMFE
output timesc: 1.73401
output y_star: (((...)((...)).).)
output constr: (?(...)?(...)????)
output result: UMFE
output timesc: 0.0342219
output y_star: (.(...).....(...))
output constr: (?(...)?????(...))
output result: UMFE
output timesc: 0.000154804
output y_star: ((...).(...)(...)...(...))
output constr: ((...)?(...)(...)???(...))
output result: UMFE
output timesc: 0.000155181
output y_star: (((...).)((...)).(...))
output constr: (?(...)???(...)??(...))
output result: UMFE
output timesc: 0.0388282
output y_star: (((...)((...)).))
output constr: (?(...)?(...)???)
output result: UMFE
output timesc: 0.000148937
output y_star: (.(...)(.(...)..).)
output constr: (?(...)??(...)????)
output result: UMFE
output timesc: 0.00737538
output y_star: (((...)).(.((...))))
output constr: (?(...)?????(...)??)
output result: UMFE
output timesc: 0.0727692
output y_star: ((...)(.(...).)..)
output constr: ((...)??(...)????)
output result: UMFE
output timesc: 0.00321843
output y_star: (...(((.(...)))))
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.000132692
output y_star: (((...))(.(...))(...).)
output constr: (?(...)???(...)?(...)?)
output result: UMFE
output timesc: 0.0480964
output y_star: (((..(...)(...).)))
output constr: (????(...)(...)???)
output result: UMFE
output timesc: 0.000146732
output y_star: (..(.(...).)(...)..)
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 0.00317471
output y_star: (((...).)..((...).))
output constr: (?(...)?????(...)??)
output result: UMFE
output timesc: 0.281627
output y_star: ((...).((((...)).)))
output constr: ((...)????(...)????)
output result: UMFE
output timesc: 0.000193811
output y_star: (.(...).((...))..)
output constr: (?(...)??(...)???)
output result: UMFE
output timesc: 0.000183193
output y_star: ((...(...)....))
output constr: (????(...)?????)
output result: UMFE
output timesc: 0.000173652
output y_star: ((((...)..(...).).))
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 0.00657626
output y_star: (...(.(((...)))))
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.000178045
output y_star: ((...)(...)(.(...)))
output constr: ((...)(...)??(...)?)
output result: UMFE
output timesc: 0.00146329
output y_star: (.(((...))...)..)
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.114658
output y_star: ((((.(...))).(...)))
output constr: (????(...)???(...)?)
output result: UMFE
output timesc: 0.000100243
output y_star: (.(...)(.(...).).)
output constr: (?(...)??(...)???)
output result: UMFE
output timesc: 0.00264444
output y_star: ((...)...(...).)
output constr: ((...)???(...)?)
output result: UMFE
output timesc: 0.000138375
output y_star: ((..(...).)(...).(...))
output constr: (???(...)??(...)?(...))
output result: UMFE
output timesc: 0.0117714
output y_star: (((...)).((...).))
output constr: (?(...)???(...)??)
output result: UMFE
output timesc: 0.214833
output y_star: (((...).((...))(...)))
output constr: (?(...)??(...)?(...)?)
output result: UMFE
output timesc: 8.356e-05
output y_star: ((.(...)).((...).).)
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.27353
output y_star: ((((..(...)))(...)))
output constr: (?????(...)??(...)?)
output result: UMFE
output timesc: 0.0512369
output y_star: (((((...).)).)(...))
output constr: (???(...)?????(...))
output result: UMFE
output timesc: 3.58281
output y_star: (((...).)(((...))).)
output constr: (?(...)????(...)???)
output result: UMFE
output timesc: 0.259673
output y_star: ((...)..(..(...).))
output constr: ((...)?????(...)??)
output result: UMFE
output timesc: 0.00770851
output y_star: (.(...).(((...)))(...))
output constr: (?(...)???(...)??(...))
output result: UMFE
output timesc: 0.000147564
output y_star: ((.(.(...)(...))))
output constr: (????(...)(...)??)
output result: UMFE
output timesc: 0.0392644
output y_star: (((...)...(...)(...).))
output constr: (?(...)???(...)(...)??)
output result: UMFE
output timesc: 0.000144495
output y_star: (((((...)(...)))).)
output constr: (???(...)(...)????)
output result: UMFE
output timesc: 0.00014792
output y_star: (((((...).(...).))))
output constr: (???(...)?(...)????)
output result: UMFE
output timesc: 0.000145655
output y_star: ((...((...))...))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.000137887
output y_star: ((...)(.(...)).((...)))
output constr: ((...)??(...)???(...)?)
output result: UMFE
output timesc: 0.191295
output y_star: ((...)..(((...)).).)
output constr: ((...)????(...)????)
output result: UMFE
output timesc: 2.01757
output y_star: ((...).(.(...).)(...).)
output constr: ((...)???(...)??(...)?)
output result: UMFE
output timesc: 0.00780683
output y_star: ((...).(...)(.(...)))
output constr: ((...)?(...)??(...)?)
output result: UMFE
output timesc: 0.00445477
output y_star: (.(..(...)(...)...))
output constr: (????(...)(...)????)
output result: UMFE
output timesc: 0.000859977
output y_star: (...(..(...))...)
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.0300185
output y_star: ((.(.(...))(...).).)
output constr: (????(...)?(...)???)
output result: UMFE
output timesc: 0.275515
output y_star: (.(...(...)..).)
output constr: (?????(...)????)
output result: UMFE
output timesc: 0.138097
output y_star: (.((...)(...).)..)
output constr: (??(...)(...)????)
output result: UMFE
output timesc: 0.00738369
output y_star: (.(...)(...).(...).)
output constr: (?(...)(...)?(...)?)
output result: UMFE
output timesc: 0.000182496
output y_star: ((((...).)(...).(...)))
output constr: (??(...)??(...)?(...)?)
output result: UMFE
output timesc: 0.0604733
output y_star: (.(...).(...)(.(...).))
output constr: (?(...)?(...)??(...)??)
output result: UMFE
output timesc: 0.00434548
output y_star: (..(...)((...))((...)))
output constr: (??(...)?(...)??(...)?)
output result: UMFE
output timesc: 0.000146489
output y_star: ((..(...)..(...).))
output constr: (???(...)??(...)??)
output result: UMFE
output timesc: 0.00014143
output y_star: ((.((...)...).).)
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.0645821
output y_star: (.(...).(...)(...).(...).)
output constr: (?(...)?(...)(...)?(...)?)
output result: UMFE
output timesc: 0.000120258
output y_star: (.(...).(...).((...)))
output constr: (?(...)?(...)??(...)?)
output result: UMFE
output timesc: 0.000118607
output y_star: (.(...)..(.....))
output constr: (?(...)?????????)
output result: UMFE
output timesc: 0.0263327
output y_star: ((...)(.(...).)....)
output constr: ((...)??(...)??????)
output result: UMFE
output timesc: 0.00282194
output y_star: (((...))(...))
output constr: (?(...)?(...))
output result: UMFE
output timesc: 0.000130748
output y_star: (..((.(...)(...))))
output constr: (?????(...)(...)??)
output result: UMFE
output timesc: 0.000138239
output y_star: (..((((...)(...)))))
output constr: (?????(...)(...)???)
output result: UMFE
output timesc: 0.000139975
output y_star: (....(...)...(...))
output constr: (????(...)???(...))
output result: UMFE
output timesc: 0.000135697
output y_star: (..((...).)(...)(...).)
output constr: (???(...)??(...)(...)?)
output result: UMFE
output timesc: 0.00120403
output y_star: (.((((...)))))
output constr: (????????????)
output result: UMFE
output timesc: 0.000132741
output y_star: (.(.(..((...)))))
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.00806874
output y_star: ((...(...)...).)
output constr: (????(...)?????)
output result: UMFE
output timesc: 0.0402025
output y_star: (((((...).))(...)).)
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.126211
output y_star: ((..(.(...)).))
output constr: (?????(...)???)
output result: UMFE
output timesc: 0.0897246
output y_star: (((...).)..(...)(...))
output constr: (?(...)????(...)(...))
output result: UMFE
output timesc: 0.00108042
output y_star: (((.(...)))((...)))
output constr: (???(...)???(...)?)
output result: UMFE
output timesc: 0.000150322
output y_star: ((...).(....)...)
output constr: ((...)??????????)
output result: UMFE
output timesc: 0.449603
output y_star: ((...).(..(...).).)
output constr: ((...)????(...)???)
output result: UMFE
output timesc: 0.00513249
output y_star: (....)
output constr: (????)
output result: UMFE
output timesc: 0.000171504
output y_star: (..(...)(...).)
output constr: (??(...)(...)?)
output result: UMFE
output timesc: 0.00018126
output y_star: (((.(...).(...)(...))))
output constr: (???(...)?(...)(...)??)
output result: UMFE
output timesc: 0.000203822
output y_star: ((...).(.(...)..)(...))
output constr: ((...)???(...)???(...))
output result: UMFE
output timesc: 0.0080918
output y_star: ((.(.(...))((...))))
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 0.243542
output y_star: ((.(...)((...).)(...)))
output constr: (??(...)?(...)??(...)?)
output result: UMFE
output timesc: 0.520345
output y_star: (.(...).((..(...))))
output constr: (?(...)?????(...)??)
output result: UMFE
output timesc: 0.000136759
output y_star: (...(((...)))(...))
output constr: (?????(...)??(...))
output result: UMFE
output timesc: 6.6354e-05
output y_star: ((.(...)...).)
output constr: (??(...)?????)
output result: UMFE
output timesc: 0.00978447
output y_star: (.(.(....)(...)))
output constr: (?????????(...)?)
output result: UMFE
output timesc: 0.684406
output y_star: (((...)(.(...))(...).))
output constr: (?(...)??(...)?(...)??)
output result: UMFE
output timesc: 0.181286
output y_star: (((......)).)
output constr: (???????????)
output result: UMFE
output timesc: 9.6466e-05
output y_star: ((....(...)((...))))
output constr: (?????(...)?(...)??)
output result: UMFE
output timesc: 4.2661e-05
output y_star: (.(...).(....)..)
output constr: (?(...)?????????)
output result: UMFE
output timesc: 1.76928
output y_star: ((.(...).)(...)..(...))
output constr: (??(...)??(...)??(...))
output result: UMFE
output timesc: 0.00427337
output y_star: (....(...)...(...).)
output constr: (????(...)???(...)?)
output result: UMFE
output timesc: 0.000181936
output y_star: (((...)...(...)).)
output constr: (?(...)???(...)??)
output result: UMFE
output timesc: 0.0013448
output y_star: ((((...).).(...).).)
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.0493663
output y_star: (((..(...)..)(...)))
output constr: (????(...)???(...)?)
output result: UMFE
output timesc: 0.507765
output y_star: ((.(...)..)(...))
output constr: (??(...)???(...))
output result: UMFE
output timesc: 0.0108843
output y_star: ((.(...).)...)
output constr: (??(...)?????)
output result: UMFE
output timesc: 0.0054449
output y_star: (..(.(((...)))))
output constr: (??????(...)???)
output result: UMFE
output timesc: 0.000137
output y_star: ((...).((...))(...))
output constr: ((...)????????(...))
output result: UMFE
output timesc: 0.0101568
output y_star: (..((...))(...)....)
output constr: (???(...)?(...)????)
output result: UMFE
output timesc: 0.000143471
output y_star: (...((...)).((...)))
output constr: (????(...)???(...)?)
output result: UMFE
output timesc: 0.000149675
output y_star: (.(...)((.((...)))))
output constr: (?(...)????(...)???)
output result: UMFE
output timesc: 0.000147156
output y_star: (((...).(...)....).)
output constr: (?(...)?(...)??????)
output result: UMFE
output timesc: 0.000989543
output y_star: (.((...)(...)(...)(...)).)
output constr: (??(...)(...)(...)(...)??)
output result: UMFE
output timesc: 0.00473587
output y_star: (.((...)(.(...)).).)
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 0.273972
output y_star: (((...))(...)...(...))
output constr: (?(...)?(...)???(...))
output result: UMFE
output timesc: 0.000158905
output y_star: (.(((...)...).).)
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.000146834
output y_star: (.(((...))((...))).)
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.302327
output y_star: (((...(...)...)))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 4.7843e-05
output y_star: (...(((...))))
output constr: (????????????)
output result: UMFE
output timesc: 5.4331e-05
output y_star: ((.((...)(...).).))
output constr: (???(...)(...)????)
output result: UMFE
output timesc: 0.0294284
output y_star: (((...))....(...)..)
output constr: (?(...)?????(...)??)
output result: UMFE
output timesc: 5.9769e-05
output y_star: ((...).(.(...).)...)
output constr: ((...)???(...)?????)
output result: UMFE
output timesc: 0.00553863
output y_star: (..((...))((...))..)
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.000142133
output y_star: (.(.(.(...).)..))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.916297
output y_star: (.(........))
output constr: (???????????)
output result: UMFE
output timesc: 0.00102495
output y_star: ((.((...)))..(...))
output constr: (???(...)????(...))
output result: UMFE
output timesc: 0.00378221
output y_star: (((...)(.((...)).)))
output constr: (?(...)???(...)????)
output result: UMFE
output timesc: 0.323149
output y_star: (.(.....).)
output constr: (?????????)
output result: UMFE
output timesc: 0.00407408
output y_star: (....(.(...)).(...))
output constr: (??????(...)??(...))
output result: UMFE
output timesc: 0.00145904
output y_star: (((...))..(...)(...))
output constr: (?(...)???(...)(...))
output result: UMFE
output timesc: 0.000146963
output y_star: (.((...)...(...)(...)))
output constr: (??(...)???(...)(...)?)
output result: UMFE
output timesc: 0.00137405
output y_star: ((.(...)(...)(...)..).)
output constr: (??(...)(...)(...)????)
output result: UMFE
output timesc: 0.000891102
output y_star: (...((...).)(...)..)
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 0.0010248
output y_star: ((...)((((...))))..)
output constr: ((...)???(...)?????)
output result: UMFE
output timesc: 0.000148038
output y_star: (.(...).(..(...)..))
output constr: (?(...)????(...)???)
output result: UMFE
output timesc: 0.0405756
output y_star: (..(.(...)(...).).)
output constr: (????(...)(...)???)
output result: UMFE
output timesc: 0.00511375
output y_star: (...(...)((...)).)
output constr: (???(...)?(...)??)
output result: UMFE
output timesc: 0.000137786
output y_star: (.(.((...)..).))
output constr: (????(...)?????)
output result: UMFE
output timesc: 0.0427671
output y_star: ((..(...)(...)(...).))
output constr: (???(...)(...)(...)??)
output result: UMFE
output timesc: 0.000144421
output y_star: (..(..(...).)(...))
output constr: (?????(...)??(...))
output result: UMFE
output timesc: 0.00728374
output y_star: (.(...)....(...)(...))
output constr: (?(...)????(...)(...))
output result: UMFE
output timesc: 0.00015099
output y_star: ((.(.(...).))(...).)
output constr: (????(...)???(...)?)
output result: UMFE
output timesc: 0.01727
output y_star: ((...)((....))(...))
output constr: ((...)????????(...))
output result: UMFE
output timesc: 0.000182801
output y_star: (.(.((...)))..)
output constr: (????(...)????)
output result: UMFE
output timesc: 0.0565228
output y_star: ((...).(...)(((...)).))
output constr: ((...)?(...)??(...)???)
output result: UMFE
output timesc: 0.127651
output y_star: (...(((...))).)
output constr: (?????(...)???)
output result: UMFE
output timesc: 4.1652e-05
output y_star: ((..(...).).(...).)
output constr: (???(...)???(...)?)
output result: UMFE
output timesc: 0.00735688
output y_star: (..(...)(.(...).).)
output constr: (??(...)??(...)???)
output result: UMFE
output timesc: 0.00300763
output y_star: (((...))((...)).(...).)
output constr: (?(...)??(...)??(...)?)
output result: UMFE
output timesc: 0.000151358
output y_star: ((.(...)...))
output constr: (??(...)????)
output result: UMFE
output timesc: 0.000127942
output y_star: (.(((...)(.(...)))))
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.134026
output y_star: ((.((...))(...)..).)
output constr: (???(...)?(...)????)
output result: UMFE
output timesc: 0.117183
output y_star: (((((...)).)...))
output constr: (???(...)???????)
output result: UMFE
output timesc: 9.2513e-05
output y_star: (.((...))(.((...))))
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 0.0638675
output y_star: ((((..(...)))..))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 5.187
output y_star: (((...)..(.(...).)))
output constr: (?(...)????(...)???)
output result: UMFE
output timesc: 0.1933
output y_star: ((((...)).).(...)..)
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 1.01989
output y_star: ((.(...).((...)).))
output constr: (??(...)??(...)???)
output result: UMFE
output timesc: 6.1858e-05
output y_star: (..(...)......)
output constr: (??(...)??????)
output result: UMFE
output timesc: 2.5553e-05
output y_star: (((...))(.(...))...)
output constr: (?(...)???(...)????)
output result: UMFE
output timesc: 0.057694
output y_star: (.((((...)(...)))))
output constr: (????(...)(...)???)
output result: UMFE
output timesc: 9.1768e-05
output y_star: ((.(((...)).)))
output constr: (????(...)????)
output result: UMFE
output timesc: 0.365961
output y_star: (..(((...)(...))))
output constr: (????(...)(...)??)
output result: UMFE
output timesc: 4.8229e-05
output y_star: (((.(...)).(...).).)
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.0500925
output y_star: ((....(...).(...).))
output constr: (?????(...)?(...)??)
output result: UMFE
output timesc: 0.000136164
output y_star: (.((.((...))..)))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.000137581
output y_star: (...((..(...))))
output constr: (???????(...)??)
output result: UMFE
output timesc: 0.000129635
output y_star: ((.(((...)))).(...))
output constr: (????(...)????(...))
output result: UMFE
output timesc: 0.0163961
output y_star: (((...))(...))
output constr: (???????(...))
output result: UMFE
output timesc: 0.000134733
output y_star: ((...)..(...).((...).))
output constr: ((...)??(...)??(...)??)
output result: UMFE
output timesc: 0.00121057
output y_star: (.(...)(...)(...).....)
output constr: (?(...)(...)(...)?????)
output result: UMFE
output timesc: 0.000142456
output y_star: (.(((...)(...)(...).)))
output constr: (???(...)(...)(...)???)
output result: UMFE
output timesc: 0.000143039
output y_star: ((((...))...(...).))
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 0.000148123
output y_star: ((.(...)((...))...))
output constr: (??(...)?(...)?????)
output result: UMFE
output timesc: 0.000143036
output y_star: ((.((...).)...).)
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.194542
output y_star: (((...).)....)
output constr: (?(...)??????)
output result: UMFE
output timesc: 0.000110929
output y_star: (....(...)(...)..)
output constr: (????(...)(...)??)
output result: UMFE
output timesc: 8.9079e-05
output y_star: ((((...)(.(...).))))
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 0.408881
output y_star: (.(...)(...).(...)(...).)
output constr: (?(...)(...)?(...)(...)?)
output result: UMFE
output timesc: 8.8854e-05
output y_star: (((....)(...).))
output constr: (???????(...)??)
output result: UMFE
output timesc: 0.212769
output y_star: ((...).(...)((...)))
output constr: ((...)?(...)???????)
output result: UMFE
output timesc: 8.5218e-05
output y_star: ((((...).))(...)...)
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 6.6579e-05
output y_star: (((...))..(...))
output constr: (?????????(...))
output result: UMFE
output timesc: 6.7554e-05
output y_star: ((...).(...)(.(...))..)
output constr: ((...)?(...)??(...)???)
output result: UMFE
output timesc: 0.00132334
output y_star: ((..(...)(...)...).)
output constr: (???(...)(...)?????)
output result: UMFE
output timesc: 0.000996942
output y_star: (....(.(...).)..)
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.147279
output y_star: (..((...)(...)(...)).)
output constr: (???(...)(...)(...)??)
output result: UMFE
output timesc: 0.0114983
output y_star: (....(...)...)
output constr: (????(...)???)
output result: UMFE
output timesc: 0.00013081
output y_star: (.(...)(.((...))..))
output constr: (?(...)???(...)????)
output result: UMFE
output timesc: 0.291613
output y_star: ((((...).))((...)))
output constr: (??(...)????(...)?)
output result: UMFE
output timesc: 7.67e-05
output y_star: (..(...).((...)).)
output constr: (??(...)??(...)??)
output result: UMFE
output timesc: 4.3018e-05
output y_star: ((......)...)
output constr: (???????????)
output result: UMFE
output timesc: 0.0578714
output y_star: ((...)...(...).(...)..)
output constr: ((...)???(...)?(...)??)
output result: UMFE
output timesc: 0.000192944
output y_star: (.((..(...)))(...).)
output constr: (?????(...)??(...)?)
output result: UMFE
output timesc: 0.00434522
output y_star: (..((.(...).))(...))
output constr: (?????(...)???(...))
output result: UMFE
output timesc: 0.000179336
output y_star: (.((...))...((...)))
output constr: (??(...)?????(...)?)
output result: UMFE
output timesc: 0.000192307
output y_star: ((((...).)).(...))
output constr: (??(...)????(...))
output result: UMFE
output timesc: 0.000175096
output y_star: (((...))((...).)..)
output constr: (?(...)??(...)????)
output result: UMFE
output timesc: 0.0924398
output y_star: ((...)(...)..((...).).)
output constr: ((...)(...)???(...)???)
output result: UMFE
output timesc: 0.00091433
output y_star: ((.(..((...))).))
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.0582911
output y_star: (.(((...).)(...)..))
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.0780952
output y_star: (.(.(((...).))))
output constr: (?????(...)????)
output result: UMFE
output timesc: 0.000159872
output y_star: (.((...)((...).).))
output constr: (??(...)?(...)????)
output result: UMFE
output timesc: 0.0687536
output y_star: (.(...)((..(...))).)
output constr: (?(...)????(...)???)
output result: UMFE
output timesc: 0.000242564
output y_star: (((...))((...)).)
output constr: (?(...)??(...)??)
output result: UMFE
output timesc: 0.000246008
output y_star: ((...)(...)..(...)((...)))
output constr: ((...)(...)??(...)?(...)?)
output result: UMFE
output timesc: 0.000245822
output y_star: (((.((...)..).)))
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.372963
output y_star: ((.((...)).).)
output constr: (???(...)????)
output result: UMFE
output timesc: 0.0292317
output y_star: (.(.(...))(((...))))
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.246943
output y_star: ((.(.(...)..(...))))
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 0.992765
output y_star: (.(...).(((...))))
output constr: (?(...)???(...)??)
output result: UMFE
output timesc: 6.2424e-05
output y_star: ((......((...))))
output constr: (????????(...)??)
output result: UMFE
output timesc: 7.1069e-05
output y_star: ((...((...))(...)))
output constr: (?????(...)?(...)?)
output result: UMFE
output timesc: 4.5949e-05
output y_star: (.(...)(((...)))(...))
output constr: (?(...)??(...)??(...))
output result: UMFE
output timesc: 8.1543e-05
output y_star: ((.(....(...)).))
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.0392084
output y_star: (...(...)(.(...)..))
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.0106939
output y_star: ((.((...))(...)(...).))
output constr: (???(...)?(...)(...)??)
output result: UMFE
output timesc: 0.000146303
output y_star: ((.(...)..((...))).)
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.0218861
output y_star: ((...)..((...)).(...))
output constr: ((...)???(...)??(...))
output result: UMFE
output timesc: 0.000145476
output y_star: (((..(...))).)
output constr: (????(...)???)
output result: UMFE
output timesc: 0.00409275
output y_star: ((...).....(...).)
output constr: ((...)?????(...)?)
output result: UMFE
output timesc: 0.000138419
output y_star: ((((((...)))(...))))
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 0.000158807
output y_star: ((.(((...).)))(...))
output constr: (????(...)????(...))
output result: UMFE
output timesc: 0.0299797
output y_star: ((......)....)
output constr: (????????????)
output result: UMFE
output timesc: 0.0578311
output y_star: ((.(...))((...).)..)
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 0.0675939
output y_star: ((...)((...))(...)..(...))
output constr: ((...)?(...)?(...)??(...))
output result: UMFE
output timesc: 0.000199985
output y_star: (.(...(...)...))
output constr: (?????(...)????)
output result: UMFE
output timesc: 0.0371836
output y_star: (((...)(...)...(...)))
output constr: (?(...)(...)???(...)?)
output result: UMFE
output timesc: 0.000203076
output y_star: (.((.(...)(...)).).)
output constr: (????(...)(...)????)
output result: UMFE
output timesc: 0.0129775
output y_star: ((...)...(((...))).)
output constr: ((...)?????(...)???)
output result: UMFE
output timesc: 0.000189165
output y_star: (.((...)(...)...)..)
output constr: (??(...)(...)??????)
output result: UMFE
output timesc: 0.00760822
output y_star: (....(...)(.(...)).)
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 0.00118893
output y_star: (.(((...))(...)..))
output constr: (???(...)?(...)???)
output result: UMFE
output timesc: 0.0315793
output y_star: (....((...).)(...).)
output constr: (?????(...)??(...)?)
output result: UMFE
output timesc: 0.00129017
output y_star: (....((...))...)
output constr: (?????(...)????)
output result: UMFE
output timesc: 0.000230261
output y_star: (((.(...)..))...)
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.000223074
output y_star: (.((...(...).)))
output constr: (??????(...)???)
output result: UMFE
output timesc: 0.00022514
output y_star: (((.((...)).).).)
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.151651
output y_star: ((...)((..(...)))..)
output constr: ((...)????(...)????)
output result: UMFE
output timesc: 8.5474e-05
output y_star: (....(...)..((...)))
output constr: (????(...)???(...)?)
output result: UMFE
output timesc: 8.4251e-05
output y_star: (.(...)(...)((...).).)
output constr: (?(...)(...)?(...)???)
output result: UMFE
output timesc: 0.00152403
output y_star: (...(...).(...)(...)..)
output constr: (???(...)?(...)(...)??)
output result: UMFE
output timesc: 0.000184849
output y_star: ((...)(.((...))).(...))
output constr: ((...)???(...)???(...))
output result: UMFE
output timesc: 0.00500859
output y_star: (..(...)(...).((...)).)
output constr: (??(...)(...)??(...)??)
output result: UMFE
output timesc: 0.000184731
output y_star: ((...)(...).((...).).)
output constr: ((...)(...)??(...)???)
output result: UMFE
output timesc: 0.00134636
output y_star: ((...)...((...))..)
output constr: ((...)????(...)???)
output result: UMFE
output timesc: 0.000184211
output y_star: (.((.(...)).)..)
output constr: (????(...)?????)
output result: UMFE
output timesc: 0.0425544
output y_star: (.(...)((.(...).).))
output constr: (?(...)???(...)????)
output result: UMFE
output timesc: 0.390295
output y_star: (((..(.(...)).)))
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.857878
output y_star: (..(...).(...).)
output constr: (??(...)?(...)?)
output result: UMFE
output timesc: 5.1038e-05
output y_star: ((((...).)(...)(...)))
output constr: (??(...)??(...)(...)?)
output result: UMFE
output timesc: 0.0672238
output y_star: ((...).(...)(...)(...)...)
output constr: ((...)?(...)(...)(...)???)
output result: UMFE
output timesc: 8.1698e-05
output y_star: (..(...)...(...).)
output constr: (??(...)???(...)?)
output result: UMFE
output timesc: 4.6405e-05
output y_star: (((...))(.(...).).)
output constr: (?(...)???(...)???)
output result: UMFE
output timesc: 0.152677
output y_star: (.(..(...).)(...).)
output constr: (????(...)??(...)?)
output result: UMFE
output timesc: 0.00748491
output y_star: (...(....)(...))
output constr: (?????????(...))
output result: UMFE
output timesc: 0.106815
output y_star: (((...))((...)))
output constr: (?(...)??(...)?)
output result: UMFE
output timesc: 0.000185141
output y_star: (((...).(.(...))).)
output constr: (?(...)???(...)???)
output result: UMFE
output timesc: 0.0653007
output y_star: (..(.(((...)))).)
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.00018822
output y_star: (.(((...))(...)..).)
output constr: (???(...)?(...)????)
output result: UMFE
output timesc: 0.148813
output y_star: (.(.(..(...).)))
output constr: (??????(...)???)
output result: UMFE
output timesc: 0.0481154
output y_star: (.((...))(...)(...)(...).)
output constr: (??(...)?(...)(...)(...)?)
output result: UMFE
output timesc: 0.000150001
output y_star: (((...)..(...)(...)).)
output constr: (?(...)??(...)(...)??)
output result: UMFE
output timesc: 0.00143527
output y_star: (((...).(...)(...)))
output constr: (?(...)?(...)(...)?)
output result: UMFE
output timesc: 0.000145802
output y_star: ((.((...).(...))))
output constr: (???(...)?(...)??)
output result: UMFE
output timesc: 0.0775416
output y_star: (.(...)((.(...))))
output constr: (?(...)???(...)??)
output result: UMFE
output timesc: 0.000137267
output y_star: ((.(...)).(...)(...))
output constr: (??(...)??(...)(...))
output result: UMFE
output timesc: 0.00116894
output y_star: (.(...).((...).)..)
output constr: (?(...)??(...)????)
output result: UMFE
output timesc: 0.000975321
output y_star: ((..(...)..)..(...))
output constr: (???(...)?????(...))
output result: UMFE
output timesc: 0.0316308
output y_star: ((((.(...)(...)))).)
output constr: (????(...)(...)????)
output result: UMFE
output timesc: 0.000147126
output y_star: (.(...).(...)..)
output constr: (?(...)?(...)??)
output result: UMFE
output timesc: 0.000131497
output y_star: ((...)..(.(...))(...).)
output constr: ((...)????(...)?(...)?)
output result: UMFE
output timesc: 0.00134187
output y_star: (..(...)(...).(...)(...))
output constr: (??(...)(...)?(...)(...))
output result: UMFE
output timesc: 0.000146267
output y_star: (((...)(...)).)
output constr: (?(...)(...)??)
output result: UMFE
output timesc: 0.00102985
output y_star: ((...)((.(...))))
output constr: ((...)???(...)??)
output result: UMFE
output timesc: 0.000135772
output y_star: (((.(...).))(...).)
output constr: (???(...)???(...)?)
output result: UMFE
output timesc: 0.000139855
output y_star: (((...))((..(...))))
output constr: (?(...)?????(...)??)
output result: UMFE
output timesc: 0.000143019
output y_star: (((.(...)...(...))))
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.000140451
output y_star: ((((...).))(...))
output constr: (??(...)???(...))
output result: UMFE
output timesc: 0.000133808
output y_star: (.(((...)...(...))))
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.000144281
output y_star: (.((...)).((...))..)
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.000140267
output y_star: (..((...))((...)))
output constr: (???(...)??(...)?)
output result: UMFE
output timesc: 0.000134231
output y_star: (.((.(...).)).(...))
output constr: (????(...)????(...))
output result: UMFE
output timesc: 0.000143065
output y_star: ((.(....).)..)
output constr: (????????????)
output result: UMFE
output timesc: 0.381311
output y_star: ((.(...)..))
output constr: (??(...)???)
output result: UMFE
output timesc: 0.000173728
output y_star: ((...)(...)(.(...)).)
output constr: ((...)(...)??(...)??)
output result: UMFE
output timesc: 0.0012392
output y_star: (((.(...)..(...).)))
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.000191082
output y_star: ((.(.(...).)..))
output constr: (????(...)?????)
output result: UMFE
output timesc: 0.525389
output y_star: (((...)(((...))).))
output constr: (?(...)??(...)????)
output result: UMFE
output timesc: 7.3776e-05
output y_star: ((.(...)(((...).))))
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 5.3071e-05
output y_star: (.(.....(...).).)
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.0340897
output y_star: ((...)...((...)))
output constr: ((...)??????????)
output result: UMFE
output timesc: 0.000145568
output y_star: (.(...)(...)(...)..)
output constr: (?(...)(...)(...)??)
output result: UMFE
output timesc: 0.000147775
output y_star: (.(.(...)(...)).)
output constr: (???(...)(...)??)
output result: UMFE
output timesc: 0.00449569
output y_star: (((...)).(.(...))..)
output constr: (?(...)????(...)???)
output result: UMFE
output timesc: 0.220027
output y_star: (.((...).(...)).)
output constr: (??(...)?(...)??)
output result: UMFE
output timesc: 0.0043636
output y_star: ((...).(...)(.(...))(...))
output constr: ((...)?(...)??(...)?(...))
output result: UMFE
output timesc: 0.00252633
output y_star: ((((...).)(...)(...).))
output constr: (??(...)??(...)(...)??)
output result: UMFE
output timesc: 0.0442387
output y_star: (.(...).(....).)
output constr: (?(...)????????)
output result: UMFE
output timesc: 0.433532
output y_star: (..(...)..(...).(...))
output constr: (??(...)??(...)?(...))
output result: UMFE
output timesc: 0.000198605
output y_star: (.((...))((...))..)
output constr: (??(...)??(...)???)
output result: UMFE
output timesc: 0.000197569
output y_star: ((...)(.(...))..(...).)
output constr: ((...)??(...)???(...)?)
output result: UMFE
output timesc: 0.00129236
output y_star: ((.(...)....).)
output constr: (??(...)??????)
output result: UMFE
output timesc: 0.00741822
output y_star: (.(.(.(...).))(...))
output constr: (?????(...)???(...))
output result: UMFE
output timesc: 0.0123529
output y_star: ((...)((...(...).)))
output constr: ((...)?????(...)???)
output result: UMFE
output timesc: 0.000189613
output y_star: ((.....(...)(...)))
output constr: (??????(...)(...)?)
output result: UMFE
output timesc: 0.000192621
output y_star: (((((...))..)))
output constr: (???(...)?????)
output result: UMFE
output timesc: 0.000180265
output y_star: ((......)(...).)
output constr: (????????(...)?)
output result: UMFE
output timesc: 0.424645
output y_star: (.((..(...).).).)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.171376
output y_star: ((.(...)....(...)).)
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 0.00119759
output y_star: ((.(.(...).).)(...))
output constr: (????(...)????(...))
output result: UMFE
output timesc: 0.280794
output y_star: (((...)((...))(...)))
output constr: (?(...)?(...)?(...)?)
output result: UMFE
output timesc: 0.024075
output y_star: (.(.(...).)((...)).)
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.0996856
output y_star: ((...).(....))
output constr: ((...)???????)
output result: UMFE
output timesc: 0.0246503
output y_star: (.(....(...))..)
output constr: (??????(...)???)
output result: UMFE
output timesc: 0.00732843
output y_star: (...(...)((...).).)
output constr: (???(...)?(...)???)
output result: UMFE
output timesc: 0.00111483
output y_star: (..((.(...)..)))
output constr: (?????(...)????)
output result: UMFE
output timesc: 0.000129749
output y_star: ((...)(...).(((...))))
output constr: ((...)(...)???(...)??)
output result: UMFE
output timesc: 0.000149671
output y_star: (..(.(...)).(...))
output constr: (????(...)??(...))
output result: UMFE
output timesc: 0.00085759
output y_star: ((...).((...).).)
output constr: ((...)??(...)???)
output result: UMFE
output timesc: 0.00103142
output y_star: ((.((...).)..).)
output constr: (???(...)??????)
output result: UMFE
output timesc: 0.187965
output y_star: (.(..(...)..(...).))
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 0.0012936
output y_star: (((...).((...).)(...)))
output constr: (?(...)??(...)??(...)?)
output result: UMFE
output timesc: 0.527343
output y_star: ((...)....(...).)
output constr: ((...)????(...)?)
output result: UMFE
output timesc: 4.0854e-05
output y_star: (.((...)....)..)
output constr: (??(...)???????)
output result: UMFE
output timesc: 0.00879279
output y_star: (((..(...))).(...))
output constr: (????(...)???(...))
output result: UMFE
output timesc: 0.000147343
output y_star: (((...))..(...)(...)(...))
output constr: (?(...)???(...)(...)(...))
output result: UMFE
output timesc: 0.000154818
output y_star: (((.(((...))))).)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.000139099
output y_star: (...((...)).(...)..)
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 0.000138429
output y_star: (...(((...).)))
output constr: (?????(...)???)
output result: UMFE
output timesc: 0.000126841
output y_star: ((...)(...)(.(...)..))
output constr: ((...)(...)??(...)???)
output result: UMFE
output timesc: 0.0114482
output y_star: ((...)((.....)))
output constr: ((...)?????????)
output result: UMFE
output timesc: 0.000134101
output y_star: (...(.(...).)(...).)
output constr: (?????(...)??(...)?)
output result: UMFE
output timesc: 0.00295903
output y_star: (.(.(...))(...)(...).)
output constr: (???(...)?(...)(...)?)
output result: UMFE
output timesc: 0.00103929
output y_star: (.(...)((...))(...)(...))
output constr: (?(...)?(...)?(...)(...))
output result: UMFE
output timesc: 0.000145517
output y_star: (.......(...))
output constr: (???????(...))
output result: UMFE
output timesc: 0.000128044
output y_star: ((...).(...).((...).))
output constr: ((...)?(...)??(...)??)
output result: UMFE
output timesc: 0.00114573
output y_star: ((.(...)..).(...)..)
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 0.0074942
output y_star: (((((...))(...).).))
output constr: (???(...)?(...)????)
output result: UMFE
output timesc: 0.0723951
output y_star: (...(.(...))(...))
output constr: (?????(...)?(...))
output result: UMFE
output timesc: 0.00118388
output y_star: (....(...)..(...).)
output constr: (????(...)??(...)?)
output result: UMFE
output timesc: 0.00014008
output y_star: (((...)(...)..(...).))
output constr: (?(...)(...)??(...)??)
output result: UMFE
output timesc: 0.000144245
output y_star: ((.(...))((.(...))))
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 0.122445
output y_star: ((.(...).((...))).)
output constr: (??(...)??(...)???)
output result: UMFE
output timesc: 0.0218502
output y_star: (...(..(...).)(...))
output constr: (??????(...)??(...))
output result: UMFE
output timesc: 0.00737258
output y_star: (((...))....)
output constr: (???????????)
output result: UMFE
output timesc: 0.00666707
output y_star: ((...)(((...)).)..)
output constr: ((...)??(...)?????)
output result: UMFE
output timesc: 0.0470324
output y_star: ((.(.(...)..)..))
output constr: (????(...)??????)
output result: UMFE
output timesc: 122.409
output y_star: ((...).((...)).((...)))
output constr: ((...)??(...)???(...)?)
output result: UMFE
output timesc: 0.000122075
output y_star: (.(...)(...)(...).)
output constr: (?(...)(...)(...)?)
output result: UMFE
output timesc: 4.8646e-05
output y_star: (((..(...)..))(...))
output constr: (????(...)????(...))
output result: UMFE
output timesc: 6.2048e-05
output y_star: (((.(...(...)))))
output constr: (???????(...)???)
output result: UMFE
output timesc: 5.7758e-05
output y_star: (.((.(...))(...))..)
output constr: (????(...)?(...)???)
output result: UMFE
output timesc: 0.26831
output y_star: (.((...))..)
output constr: (??????????)
output result: UMFE
output timesc: 0.000177262
output y_star: (.(...)..((...).).)
output constr: (?(...)???(...)???)
output result: UMFE
output timesc: 0.00357798
output y_star: ((...).(((...)))(...).)
output constr: ((...)???(...)??(...)?)
output result: UMFE
output timesc: 0.000195321
output y_star: ((.(((...)(...).))))
output constr: (????(...)(...)????)
output result: UMFE
output timesc: 0.000195987
output y_star: (((.((...)(...).))))
output constr: (????(...)(...)????)
output result: UMFE
output timesc: 1.19885
output y_star: (.(...)((...)))
output constr: (?(...)?(...)?)
output result: UMFE
output timesc: 6.0003e-05
output y_star: (.(...)..((...)))
output constr: (?(...)???(...)?)
output result: UMFE
output timesc: 3.0343e-05
output y_star: ((((...))(...)(...)))
output constr: (??(...)?(...)(...)?)
output result: UMFE
output timesc: 6.5561e-05
output y_star: (.(......(...)).)
output constr: (????????(...)??)
output result: UMFE
output timesc: 4.0205e-05
output y_star: (.(((...)).)...)
output constr: (???(...)??????)
output result: UMFE
output timesc: 3.3366e-05
output y_star: (((...).).......)
output constr: (?(...)?????????)
output result: UMFE
output timesc: 2.6747e-05
output y_star: ((((...).(...)..)).)
output constr: (??(...)?(...)?????)
output result: UMFE
output timesc: 8.1142e-05
output y_star: (.((.(...)..)).)
output constr: (????(...)?????)
output result: UMFE
output timesc: 2.7907e-05
output y_star: (((...))(..(...)..))
output constr: (?(...)????(...)???)
output result: UMFE
output timesc: 0.517226
output y_star: (.(...).(.(...).))
output constr: (?(...)???(...)??)
output result: UMFE
output timesc: 0.0070761
output y_star: ((.(...)(.(...).)).)
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 0.273145
output y_star: ((...)((((...).)).))
output constr: ((...)???(...)?????)
output result: UMFE
output timesc: 3.41259
output y_star: (((...))..(((...))))
output constr: (?(...)?????(...)??)
output result: UMFE
output timesc: 8.3328e-05
output y_star: ((...).(...)(...).(...))
output constr: ((...)?(...)(...)?(...))
output result: UMFE
output timesc: 6.4999e-05
output y_star: (.(...)(...)(((...))).)
output constr: (?(...)(...)??(...)???)
output result: UMFE
output timesc: 4.9906e-05
output y_star: ((...)..(..(...)..))
output constr: ((...)?????(...)???)
output result: UMFE
output timesc: 0.0351307
output y_star: ((...).(...)(.(...)..))
output constr: ((...)?(...)??(...)???)
output result: UMFE
output timesc: 0.0111551
output y_star: (.(....)(...)..)
output constr: (???????(...)??)
output result: UMFE
output timesc: 0.415349
output y_star: (.(((...))))
output constr: (???(...)??)
output result: UMFE
output timesc: 3.7173e-05
output y_star: (.((.(...).))..)
output constr: (????(...)?????)
output result: UMFE
output timesc: 3.9915e-05
output y_star: (...(.(...))(...)(...))
output constr: (?????(...)?(...)(...))
output result: UMFE
output timesc: 0.000957371
output y_star: (.(.(...).((...)).))
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.0813778
output y_star: ((...).((...))...(...))
output constr: ((...)??(...)????(...))
output result: UMFE
output timesc: 5.5305e-05
output y_star: ((.((...).)....))
output constr: (???(...)???????)
output result: UMFE
output timesc: 4.8184e-05
output y_star: (..........)
output constr: (??????????)
output result: UMFE
output timesc: 3.3655e-05
output y_star: ((...).(.(.(...).)))
output constr: ((...)?????(...)???)
output result: UMFE
output timesc: 0.012542
output y_star: (.((...)).(....))
output constr: (??(...)????????)
output result: UMFE
output timesc: 0.939186
output y_star: (((...(.(...)))))
output constr: (???????(...)???)
output result: UMFE
output timesc: 4.836e-05
output y_star: ((...)..((...)).(...).)
output constr: ((...)???(...)??(...)?)
output result: UMFE
output timesc: 5.0048e-05
output y_star: (....(......))
output constr: (????????????)
output result: UMFE
output timesc: 23.1976
output y_star: ((.(.(...)(...))..))
output constr: (????(...)(...)????)
output result: UMFE
output timesc: 0.183214
output y_star: (..((...)(...)..)..)
output constr: (???(...)(...)?????)
output result: UMFE
output timesc: 0.0322552
output y_star: (.(((...)...)))
output constr: (???(...)?????)
output result: UMFE
output timesc: 0.000137347
output y_star: (.(.(...).)(...)...)
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.00281274
output y_star: ((.(.(...)).)..)
output constr: (????(...)?????)
output result: UMFE
output timesc: 0.0423593
output y_star: ((...).(...)..(...)(...))
output constr: ((...)?(...)??(...)(...))
output result: UMFE
output timesc: 0.000146074
output y_star: ((...)......)
output constr: ((...)??????)
output result: UMFE
output timesc: 0.000128114
output y_star: (((...))..((...)))
output constr: (?(...)????(...)?)
output result: UMFE
output timesc: 0.000142433
output y_star: ((.((...))(...)).)
output constr: (???(...)?(...)??)
output result: UMFE
output timesc: 0.0315697
output y_star: ((...).((...).)((...)))
output constr: ((...)??(...)???(...)?)
output result: UMFE
output timesc: 0.0516784
output y_star: (.((.((...)(...)))))
output constr: (?????(...)(...)???)
output result: UMFE
output timesc: 3.68927
output y_star: ((...)(...)((...)).)
output constr: ((...)(...)????????)
output result: UMFE
output timesc: 8.1292e-05
output y_star: ((...).((...))((...)))
output constr: ((...)??(...)??(...)?)
output result: UMFE
output timesc: 8.7753e-05
output y_star: ((((...)))..)
output constr: (???????????)
output result: UMFE
output timesc: 5.4091e-05
output y_star: (.(..((...).).).)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 227.065
output y_star: ((.(...).(...).(...)))
output constr: (??(...)?(...)?(...)?)
output result: UMFE
output timesc: 0.00012067
output y_star: ((.(...).((...))..))
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 0.000109408
output y_star: (((...))(.(...)))
output constr: (?(...)???(...)?)
output result: UMFE
output timesc: 0.031056
output y_star: (..(...)(...)(...)....)
output constr: (??(...)(...)(...)????)
output result: UMFE
output timesc: 0.000190025
output y_star: ((..(...)...).)
output constr: (???(...)?????)
output result: UMFE
output timesc: 0.041339
output y_star: (.((..(...)..).))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.178146
output y_star: (.(.....((...))))
output constr: (????????(...)??)
output result: UMFE
output timesc: 0.00291067
output y_star: (.(...)..(...)((...)))
output constr: (?(...)??(...)?(...)?)
output result: UMFE
output timesc: 0.000200781
output y_star: (.....(.((...))))
output constr: (????????(...)??)
output result: UMFE
output timesc: 0.000183106
output y_star: (..(...)..)
output constr: (??(...)??)
output result: UMFE
output timesc: 0.00016985
output y_star: ((((...)..))(...).)
output constr: (??(...)????(...)?)
output result: UMFE
output timesc: 0.000193088
output y_star: (.(...)..)
output constr: (?(...)??)
output result: UMFE
output timesc: 0.0001742
output y_star: ((...)..((....)))
output constr: ((...)??????????)
output result: UMFE
output timesc: 0.000180985
output y_star: (..(...).(...)..(...).)
output constr: (??(...)?(...)??(...)?)
output result: UMFE
output timesc: 0.000189692
output y_star: ((...)..(...).(...)(...))
output constr: ((...)??(...)?(...)(...))
output result: UMFE
output timesc: 0.000196311
output y_star: ((..((...).)(...)))
output constr: (????(...)??(...)?)
output result: UMFE
output timesc: 0.286758
output y_star: (.((.(...).)(...).))
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 0.262776
output y_star: (((...).....))
output constr: (?(...)??????)
output result: UMFE
output timesc: 0.000173192
output y_star: (.(...)....((...)))
output constr: (?(...)?????(...)?)
output result: UMFE
output timesc: 0.000191254
output y_star: (.(...)..((...))(...).)
output constr: (?(...)???(...)?(...)?)
output result: UMFE
output timesc: 0.000194386
output y_star: (.(((...))....).)
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.011055
output y_star: (...((...))..(...))
output constr: (????(...)???(...))
output result: UMFE
output timesc: 0.000191171
output y_star: (((...).((...))..))
output constr: (?(...)??(...)????)
output result: UMFE
output timesc: 0.000190216
output y_star: (...(...).(.(...)))
output constr: (???(...)???(...)?)
output result: UMFE
output timesc: 0.0011791
output y_star: (((...)(...).((...))))
output constr: (?(...)(...)??(...)??)
output result: UMFE
output timesc: 0.000197527
output y_star: (((...).).)
output constr: (?(...)???)
output result: UMFE
output timesc: 0.000168786
output y_star: (((...)((...))...))
output constr: (?(...)?(...)?????)
output result: UMFE
output timesc: 0.000187827
output y_star: (.(..(...)..)(...).)
output constr: (????(...)???(...)?)
output result: UMFE
output timesc: 0.0325867
output y_star: (((....).))
output constr: (?????????)
output result: UMFE
output timesc: 0.00017673
output y_star: (...(...)..(.(...)))
output constr: (???(...)????(...)?)
output result: UMFE
output timesc: 0.00119945
output y_star: ((.((...).(...)..)))
output constr: (???(...)?(...)????)
output result: UMFE
output timesc: 0.159282
output y_star: ((.(...)..)(...).)
output constr: (??(...)???(...)?)
output result: UMFE
output timesc: 0.010362
output y_star: ((...)...(.(...).).)
output constr: ((...)?????(...)???)
output result: UMFE
output timesc: 0.00224314
output y_star: (.(...).((...))..(...))
output constr: (?(...)??(...)???(...))
output result: UMFE
output timesc: 0.000142224
output y_star: (...(...).((...))(...))
output constr: (???(...)??(...)?(...))
output result: UMFE
output timesc: 0.000143509
output y_star: (((..(...)(...))))
output constr: (????(...)(...)??)
output result: UMFE
output timesc: 0.000131781
output y_star: (.(.((...).)(...).))
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 0.251377
output y_star: (.(...)((.(...).)))
output constr: (?(...)???(...)???)
output result: UMFE
output timesc: 0.000188837
output y_star: (....(...).(...)..)
output constr: (????(...)?(...)??)
output result: UMFE
output timesc: 0.000191164
output y_star: (.((.(...).)))
output constr: (????(...)???)
output result: UMFE
output timesc: 0.000176394
output y_star: (((...)).(.(...)))
output constr: (?(...)????(...)?)
output result: UMFE
output timesc: 0.0381934
output y_star: (...(((...)))(...).)
output constr: (?????(...)??(...)?)
output result: UMFE
output timesc: 0.000156798
output y_star: (((.....(...))))
output constr: (???????(...)??)
output result: UMFE
output timesc: 0.000167369
output y_star: ((..(((...)))..))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.000113174
output y_star: (.(.(...))((...))(...))
output constr: (???(...)??(...)?(...))
output result: UMFE
output timesc: 0.0323372
output y_star: (.((...))(...))
output constr: (??(...)?(...))
output result: UMFE
output timesc: 0.000228711
output y_star: (.(.((...))))
output constr: (???????????)
output result: UMFE
output timesc: 0.000182038
output y_star: ((.(.(...).)))
output constr: (????????????)
output result: UMFE
output timesc: 13.1739
output y_star: (.(.(...).).....)
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.0443561
output y_star: ((.((...)))(...).(...))
output constr: (???(...)??(...)?(...))
output result: UMFE
output timesc: 0.00366199
output y_star: ((((.....)).))
output constr: (????????????)
output result: UMFE
output timesc: 0.000165167
output y_star: (((.(...).)(...)..))
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.148821
output y_star: (.(.((...)(...).).))
output constr: (????(...)(...)????)
output result: UMFE
output timesc: 0.0450666
output y_star: (((((...)))).)
output constr: (????????????)
output result: UMFE
output timesc: 0.000138653
output y_star: (((((...).)..).))
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.000143709
output y_star: ((.((...)).....))
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.000133694
output y_star: (.((((...).)))..)
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.000136735
output y_star: ((...(...)(...).).)
output constr: (????(...)(...)???)
output result: UMFE
output timesc: 0.00102108
output y_star: ((...)((...))..(...).)
output constr: ((...)?(...)???(...)?)
output result: UMFE
output timesc: 0.000144952
output y_star: ((((...)))....)
output constr: (??(...)??????)
output result: UMFE
output timesc: 0.000134079
output y_star: ((((...)).).)
output constr: (???????????)
output result: UMFE
output timesc: 0.000132051
output y_star: (((.(...).))...)
output constr: (???(...)??????)
output result: UMFE
output timesc: 0.000132597
output y_star: (.(((...)..(...).)))
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.000140232
output y_star: ((.(...)..).(...))
output constr: (??(...)????(...))
output result: UMFE
output timesc: 0.00796322
output y_star: (((...).(....)).)
output constr: (?(...)?????????)
output result: UMFE
output timesc: 0.704387
output y_star: ((.(...)...((...))))
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 0.00018101
output y_star: (.((...).(...)..).)
output constr: (??(...)?(...)????)
output result: UMFE
output timesc: 0.00385929
output y_star: (((...)).(...)((...)))
output constr: (?(...)??(...)?(...)?)
output result: UMFE
output timesc: 0.000440012
output y_star: ((.(...)((...))).)
output constr: (??(...)?(...)???)
output result: UMFE
output timesc: 0.0328895
output y_star: (....((...)))
output constr: (?????(...)?)
output result: UMFE
output timesc: 0.000462008
output y_star: (.(..(((...).))))
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.0226848
output y_star: (.((...).....)..)
output constr: (??(...)????????)
output result: UMFE
output timesc: 0.00768139
output y_star: (((.(((...))))))
output constr: (?????(...)????)
output result: UMFE
output timesc: 0.000177589
output y_star: ((...)(...).)
output constr: ((...)(...)?)
output result: UMFE
output timesc: 0.000176
output y_star: (...(...).(((...))))
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.000193828
output y_star: (((...)).(...).((...)))
output constr: (?(...)??(...)??(...)?)
output result: UMFE
output timesc: 0.000196875
output y_star: (.(..(...)(...)(...)).)
output constr: (????(...)(...)(...)??)
output result: UMFE
output timesc: 0.00317085
output y_star: (..(...)..((...).))
output constr: (??(...)???(...)??)
output result: UMFE
output timesc: 0.00118879
output y_star: ((...).(.((...)).).)
output constr: ((...)????(...)????)
output result: UMFE
output timesc: 0.0185135
output y_star: (.(...)((...))((...)).)
output constr: (?(...)?(...)??(...)??)
output result: UMFE
output timesc: 0.000192226
output y_star: (.(.((...)).))
output constr: (????????????)
output result: UMFE
output timesc: 0.000174279
output y_star: (((...).)((...)))
output constr: (?(...)?????????)
output result: UMFE
output timesc: 0.274715
output y_star: (..(....)(...)..)
output constr: (????????(...)??)
output result: UMFE
output timesc: 1.69236
output y_star: (..(...)...(...)...)
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.000183302
output y_star: (.(.(...)..)((...)))
output constr: (???(...)????(...)?)
output result: UMFE
output timesc: 0.492636
output y_star: ((.((...).).)(...).)
output constr: (???(...)????(...)?)
output result: UMFE
output timesc: 0.0647612
output y_star: (.((...)..(...)..))
output constr: (??(...)??(...)???)
output result: UMFE
output timesc: 0.00100184
output y_star: (.(...)((...)).)
output constr: (?(...)????????)
output result: UMFE
output timesc: 0.00014321
output y_star: (.(...).(...).(...).)
output constr: (?(...)?(...)?(...)?)
output result: UMFE
output timesc: 0.000141638
output y_star: ((...)((...).)(...)(...).)
output constr: ((...)?(...)??(...)(...)?)
output result: UMFE
output timesc: 0.00205224
output y_star: (((...).)...(...).)
output constr: (?(...)?????(...)?)
output result: UMFE
output timesc: 0.00115134
output y_star: (((((...))..))..)
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.000161022
output y_star: ((....(.(...)).))
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.0983675
output y_star: (.(......)..)
output constr: (???????????)
output result: UMFE
output timesc: 1.06277
output y_star: ((.((...))..).(...))
output constr: (???(...)?????(...))
output result: UMFE
output timesc: 0.0998883
output y_star: (.(...)((...))...(...))
output constr: (?(...)?(...)????(...))
output result: UMFE
output timesc: 9.7189e-05
output y_star: (..((((...))))..)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 2.8652e-05
output y_star: (.((...)(...)(...)..).)
output constr: (??(...)(...)(...)????)
output result: UMFE
output timesc: 0.00301674
output y_star: (...(...).(...)((...)))
output constr: (???(...)?(...)?(...)?)
output result: UMFE
output timesc: 0.000147171
output y_star: (.....((...)))
output constr: (??????(...)?)
output result: UMFE
output timesc: 0.000129067
output y_star: ((...)...(...)(.(...)))
output constr: ((...)???(...)??(...)?)
output result: UMFE
output timesc: 0.00144471
output y_star: (((.(.(...).)).))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 4.77914
output y_star: (..((...)((...)))..)
output constr: (???(...)?(...)????)
output result: UMFE
output timesc: 0.525468
output y_star: (...(((...)..)).)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 4.9424e-05
output y_star: (((((...).)(...)).))
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 2.9457
output y_star: (((((...))))....)
output constr: (???(...)???????)
output result: UMFE
output timesc: 4.6858e-05
output y_star: ((..((...))((...))))
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 5.6964e-05
output y_star: (((.(...)((...)))))
output constr: (???(...)?(...)???)
output result: UMFE
output timesc: 4.6522e-05
output y_star: ((((.(...)).)))
output constr: (????(...)????)
output result: UMFE
output timesc: 0.0363303
output y_star: (..((.(...)...)))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 3.5651e-05
output y_star: (..(...)(((...))))
output constr: (??(...)??(...)??)
output result: UMFE
output timesc: 4.0267e-05
output y_star: (.(((...)))..(...))
output constr: (???(...)????(...))
output result: UMFE
output timesc: 4.366e-05
output y_star: (...((...)))
output constr: (??????????)
output result: UMFE
output timesc: 0.00825571
output y_star: (.((...))(.(...)))
output constr: (??(...)???(...)?)
output result: UMFE
output timesc: 0.032774
output y_star: (.(..(...).(...).))
output constr: (????(...)?(...)??)
output result: UMFE
output timesc: 0.00781642
output y_star: ((((.(...)))).)
output constr: (????(...)????)
output result: UMFE
output timesc: 0.000140446
output y_star: (..(..(...).)...)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.421102
output y_star: ((.(.(...).)).(...))
output constr: (????(...)????(...))
output result: UMFE
output timesc: 0.0143464
output y_star: ((((....(...)))))
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.000131706
output y_star: (.((...)(...)(...).(...)))
output constr: (??(...)(...)(...)?(...)?)
output result: UMFE
output timesc: 0.00135905
output y_star: ((.(...)(((...)))))
output constr: (??(...)??(...)???)
output result: UMFE
output timesc: 0.000149467
output y_star: (...(.(...))(...).)
output constr: (?????(...)?(...)?)
output result: UMFE
output timesc: 0.000953464
output y_star: (.(...)...(...)....)
output constr: (?(...)???(...)????)
output result: UMFE
output timesc: 0.000138463
output y_star: (.((...)(...).(...).))
output constr: (??(...)(...)?(...)??)
output result: UMFE
output timesc: 0.00105852
output y_star: (..(.(...))(...)...)
output constr: (????(...)?(...)???)
output result: UMFE
output timesc: 0.000972458
output y_star: (((...)).(.(...)..))
output constr: (?(...)????(...)???)
output result: UMFE
output timesc: 8.5479
output y_star: (.(...)..(...)(...)..)
output constr: (?(...)??(...)(...)??)
output result: UMFE
output timesc: 7.9958e-05
output y_star: (.(...)(...)(...).(...).)
output constr: (?(...)(...)(...)?(...)?)
output result: UMFE
output timesc: 7.6107e-05
output y_star: ((((.((...))).)))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 1.38721
output y_star: (.((..(...))).)
output constr: (?????(...)???)
output result: UMFE
output timesc: 2.5508e-05
output y_star: (((...)).(...).(...).)
output constr: (?(...)??(...)?(...)?)
output result: UMFE
output timesc: 5.5548e-05
output y_star: ((...)((((...)).)))
output constr: ((...)???(...)????)
output result: UMFE
output timesc: 3.6376e-05
output y_star: (.(...)((...).)...)
output constr: (?(...)?(...)?????)
output result: UMFE
output timesc: 0.00204204
output y_star: ((...)(..((...)).).)
output constr: ((...)????(...)????)
output result: UMFE
output timesc: 0.0746395
output y_star: ((...).(...).(...)(...)..)
output constr: ((...)?(...)?(...)(...)??)
output result: UMFE
output timesc: 3.691e-05
output y_star: (((....(...))))
output constr: (??????(...)??)
output result: UMFE
output timesc: 2.8537e-05
output y_star: ((...)(...).(.(...))..)
output constr: ((...)(...)???(...)???)
output result: UMFE
output timesc: 0.000792503
output y_star: (((.(...)...)).)
output constr: (???(...)??????)
output result: UMFE
output timesc: 3.0936e-05
output y_star: (.(...)...(...)..)
output constr: (?(...)???(...)??)
output result: UMFE
output timesc: 3.1357e-05
output y_star: (.....)
output constr: (?????)
output result: UMFE
output timesc: 2.2279e-05
output y_star: (((((...).)))..)
output constr: (???(...)??????)
output result: UMFE
output timesc: 3.68e-05
output y_star: (.((...)...(...).).)
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.00342269
output y_star: (.(...)(...)..(...).(...))
output constr: (?(...)(...)??(...)?(...))
output result: UMFE
output timesc: 4.2517e-05
output y_star: ((.(.(...)).(...)))
output constr: (????(...)??(...)?)
output result: UMFE
output timesc: 0.13401
output y_star: ((((...)((...).))))
output constr: (??(...)?(...)????)
output result: UMFE
output timesc: 0.701722
output y_star: (((...).)((.(...))))
output constr: (?(...)?????(...)??)
output result: UMFE
output timesc: 0.134959
output y_star: (....((...)).)
output constr: (????????????)
output result: UMFE
output timesc: 0.0941382
output y_star: (((...).(...).(...)).)
output constr: (?(...)?(...)?(...)??)
output result: UMFE
output timesc: 0.0018449
output y_star: ((...)(...).(...).(...).)
output constr: ((...)(...)?(...)?(...)?)
output result: UMFE
output timesc: 0.000248016
output y_star: ((((.(...).)).).)
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.000234332
output y_star: (....(...)((...))..)
output constr: (????(...)?(...)???)
output result: UMFE
output timesc: 0.000239638
output y_star: ((.(((...)).)(...)))
output constr: (????(...)???(...)?)
output result: UMFE
output timesc: 4.6694
output y_star: (.(.(...)..).(...))
output constr: (???(...)????(...))
output result: UMFE
output timesc: 0.00531785
output y_star: (((...))(...).(...)..)
output constr: (?(...)?(...)?(...)??)
output result: UMFE
output timesc: 0.000145839
output y_star: ((.(...).(...)(...)..))
output constr: (??(...)?(...)(...)???)
output result: UMFE
output timesc: 0.000145178
output y_star: (.((...).)(...).(...))
output constr: (??(...)??(...)?(...))
output result: UMFE
output timesc: 0.00213192
output y_star: (.(..(...)..)(...))
output constr: (????(...)???(...))
output result: UMFE
output timesc: 0.0342087
output y_star: (..((...))(...)..(...))
output constr: (???(...)?(...)??(...))
output result: UMFE
output timesc: 0.000148713
output y_star: (...(.(...).).(...))
output constr: (?????(...)???(...))
output result: UMFE
output timesc: 0.00285219
output y_star: (((...).).(...).)
output constr: (?(...)???(...)?)
output result: UMFE
output timesc: 0.000943791
output y_star: (..(..(.(...)).))
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.168757
output y_star: ((((...))...))
output constr: (????????????)
output result: UMFE
output timesc: 0.000197136
output y_star: ((....(...)..(...)))
output constr: (?????(...)??(...)?)
output result: UMFE
output timesc: 0.000199276
output y_star: (...(...)(((...).)))
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.000202328
output y_star: (.(((.(...)(...)))))
output constr: (?????(...)(...)???)
output result: UMFE
output timesc: 0.000201003
output y_star: ((.((...))..))
output constr: (???(...)????)
output result: UMFE
output timesc: 0.0001893
output y_star: (((.(...)..(...))).)
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.000192302
output y_star: (.(((...)).).)
output constr: (????????????)
output result: UMFE
output timesc: 0.00018166
output y_star: (...(....).)
output constr: (??????????)
output result: UMFE
output timesc: 0.0584364
output y_star: (.((...))(.(...)).)
output constr: (??(...)???(...)??)
output result: UMFE
output timesc: 0.0394249
output y_star: ((...)((...).).....)
output constr: ((...)?(...)???????)
output result: UMFE
output timesc: 0.00115973
output y_star: ((((...)))(...)((...)))
output constr: (??(...)??(...)?(...)?)
output result: UMFE
output timesc: 0.000160357
output y_star: (.((...)).((...)))
output constr: (??(...)???(...)?)
output result: UMFE
output timesc: 0.000135632
output y_star: (.(.(...)(...)((...))))
output constr: (???(...)(...)?(...)??)
output result: UMFE
output timesc: 0.0322947
output y_star: ((...)(...)...(...)(...))
output constr: ((...)(...)???(...)(...))
output result: UMFE
output timesc: 0.000156079
output y_star: ((((...))..))
output constr: (??(...)????)
output result: UMFE
output timesc: 0.000149581
output y_star: ((...).(...)((...))...)
output constr: ((...)?(...)?(...)????)
output result: UMFE
output timesc: 0.000153268
output y_star: (..((...)(...))...)
output constr: (???(...)(...)????)
output result: UMFE
output timesc: 0.0407306
output y_star: ((...)(...)..(...)(...)..)
output constr: ((...)(...)??(...)(...)??)
output result: UMFE
output timesc: 0.000202251
output y_star: (.(...)((...))(...))
output constr: (?(...)???????(...))
output result: UMFE
output timesc: 0.0127494
output y_star: ((((....))(...)))
output constr: (?????????(...)?)
output result: UMFE
output timesc: 0.545167
output y_star: ((.(..(...)(...).)))
output constr: (?????(...)(...)???)
output result: UMFE
output timesc: 0.323549
output y_star: ((((...).....)))
output constr: (??(...)???????)
output result: UMFE
output timesc: 4.334e-05
output y_star: (((((...))).)(...).)
output constr: (???(...)????(...)?)
output result: UMFE
output timesc: 0.586088
output y_star: (...(...)..((...).))
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.00125083
output y_star: ((.(...)(...)((...)).))
output constr: (??(...)(...)?(...)???)
output result: UMFE
output timesc: 0.00015005
output y_star: (......)
output constr: (??????)
output result: UMFE
output timesc: 0.000123817
output y_star: (.((...).((...))..))
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 0.483492
output y_star: (((..((...))(...))))
output constr: (?????(...)?(...)??)
output result: UMFE
output timesc: 5.9194e-05
output y_star: ((.(((...))).(...)))
output constr: (????(...)???(...)?)
output result: UMFE
output timesc: 8.0447e-05
output y_star: ((...)(.(...))(...)(...))
output constr: ((...)??(...)?(...)(...))
output result: UMFE
output timesc: 0.00268136
output y_star: (.((.....(...))))
output constr: (????????(...)??)
output result: UMFE
output timesc: 0.000132816
output y_star: (.((.(...).))(...))
output constr: (????(...)???(...))
output result: UMFE
output timesc: 0.000149374
output y_star: (.(.(...)).(...)(...))
output constr: (???(...)??(...)(...))
output result: UMFE
output timesc: 0.0021802
output y_star: ((..(...).)..(...).)
output constr: (???(...)????(...)?)
output result: UMFE
output timesc: 0.00769995
output y_star: (...((.(...)..)))
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.000131936
output y_star: (((...)))
output constr: (?(...)?)
output result: UMFE
output timesc: 0.000127103
output y_star: ((...)..(......))
output constr: ((...)??????????)
output result: UMFE
output timesc: 1.79059
output y_star: (.(((...).).)...)
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.000133408
output y_star: (((..((...)))).)
output constr: (?????(...)????)
output result: UMFE
output timesc: 0.0146394
output y_star: (((((...)..)).).)
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.000136271
output y_star: ((...)(...)(...).(...).)
output constr: ((...)(...)(...)?(...)?)
output result: UMFE
output timesc: 0.000147326
output y_star: (((((...))))...)
output constr: (???(...)??????)
output result: UMFE
output timesc: 0.000138465
output y_star: (....((...)).(...))
output constr: (?????(...)??(...))
output result: UMFE
output timesc: 0.000141243
output y_star: (((...))...(...))
output constr: (??????????(...))
output result: UMFE
output timesc: 0.000135677
output y_star: ((((...)(...)(...)..)))
output constr: (??(...)(...)(...)????)
output result: UMFE
output timesc: 0.000146448
output y_star: (.(...)..((...).))
output constr: (?(...)???(...)??)
output result: UMFE
output timesc: 0.00115546
output y_star: (.(...)(.((...))).)
output constr: (?(...)???(...)???)
output result: UMFE
output timesc: 0.00377532
output y_star: ((...)((...))..(...))
output constr: ((...)?(...)???(...))
output result: UMFE
output timesc: 0.00014238
output y_star: (....(((...).)))
output constr: (??????(...)???)
output result: UMFE
output timesc: 0.00013508
output y_star: (((((...))).(...)))
output constr: (???(...)???(...)?)
output result: UMFE
output timesc: 0.000145298
output y_star: (.(...).(.(...))(...))
output constr: (?(...)???(...)?(...))
output result: UMFE
output timesc: 0.00110832
output y_star: (((...))..(...).)
output constr: (?????????(...)?)
output result: UMFE
output timesc: 0.000133609
output y_star: (...(.....)..)
output constr: (????????????)
output result: UMFE
output timesc: 0.015053
output y_star: (.((...)(.(...)).))
output constr: (??(...)??(...)???)
output result: UMFE
output timesc: 0.0638984
output y_star: (((...)(((...).))).)
output constr: (?(...)??(...)?????)
output result: UMFE
output timesc: 0.13154
output y_star: (.((.(...)).).)
output constr: (????(...)????)
output result: UMFE
output timesc: 0.0298842
output y_star: ((((.(...)))))
output constr: (????(...)???)
output result: UMFE
output timesc: 0.000159751
output y_star: (((...)(...)....))
output constr: (?(...)(...)?????)
output result: UMFE
output timesc: 0.000116562
output y_star: ((.((...)(...)(...)).))
output constr: (???(...)(...)(...)???)
output result: UMFE
output timesc: 0.0401484
output y_star: (.(.(...)).)
output constr: (???(...)??)
output result: UMFE
output timesc: 0.000196215
output y_star: (.(.(...).)((...)))
output constr: (???(...)???(...)?)
output result: UMFE
output timesc: 0.147487
output y_star: ((((...)).).)
output constr: (??(...)????)
output result: UMFE
output timesc: 5.4955e-05
output y_star: (.(..(...)(...))..)
output constr: (????(...)(...)???)
output result: UMFE
output timesc: 0.00737113
output y_star: ((((...).))..(...))
output constr: (??(...)?????(...))
output result: UMFE
output timesc: 0.000143274
output y_star: (((......).).)
output constr: (????????????)
output result: UMFE
output timesc: 0.399586
output y_star: (.(((...))(...).)..)
output constr: (???(...)?(...)????)
output result: UMFE
output timesc: 20.3094
output y_star: (.((...)(...).(...).).)
output constr: (??(...)(...)?(...)???)
output result: UMFE
output timesc: 0.0105054
output y_star: (.(.(...(...))))
output constr: (???????(...)??)
output result: UMFE
output timesc: 0.00740132
output y_star: ((((...)..).))
output constr: (??(...)?????)
output result: UMFE
output timesc: 0.000182644
output y_star: (.(...).(...)(...)((...)))
output constr: (?(...)?(...)(...)?(...)?)
output result: UMFE
output timesc: 0.000205546
output y_star: ((...)((((...)..))))
output constr: ((...)???(...)?????)
output result: UMFE
output timesc: 0.000205841
output y_star: (((...))(...)((...)))
output constr: (?(...)?(...)?(...)?)
output result: UMFE
output timesc: 0.00020768
output y_star: (((((...)).(...)).))
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.0754984
output y_star: ((.(...)).(...)...)
output constr: (??(...)??(...)???)
output result: UMFE
output timesc: 0.00133045
output y_star: (((..(...)(...).)).)
output constr: (????(...)(...)????)
output result: UMFE
output timesc: 0.000151027
output y_star: ((......)..)
output constr: (??????????)
output result: UMFE
output timesc: 0.0572826
output y_star: (.((.(...)..(...))))
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 0.0001414
output y_star: (.(....(...).))
output constr: (??????(...)??)
output result: UMFE
output timesc: 0.00666816
output y_star: (.(((...))..(...)))
output constr: (???(...)???(...)?)
output result: UMFE
output timesc: 0.0314746
output y_star: (.((((...).(...)))))
output constr: (????(...)?(...)???)
output result: UMFE
output timesc: 4.4521e-05
output y_star: (...(...)(...)((...)).)
output constr: (???(...)(...)?(...)??)
output result: UMFE
output timesc: 4.121e-05
output y_star: ((...)((.((...).))))
output constr: ((...)????(...)????)
output result: UMFE
output timesc: 0.304937
output y_star: (((.(...))(...)))
output constr: (???(...)?(...)?)
output result: UMFE
output timesc: 0.00801138
output y_star: (.((...)..(...)(...)).)
output constr: (??(...)??(...)(...)??)
output result: UMFE
output timesc: 0.00386017
output y_star: ((...)...(...).(...).)
output constr: ((...)???(...)?(...)?)
output result: UMFE
output timesc: 4.2256e-05
output y_star: (.(.(..(...)..)))
output constr: (??????(...)????)
output result: UMFE
output timesc: 2.8854e-05
output y_star: ((...).((...).)..(...))
output constr: ((...)??(...)????(...))
output result: UMFE
output timesc: 0.000857973
output y_star: (.(((...)(...))))
output constr: (???(...)(...)??)
output result: UMFE
output timesc: 3.4032e-05
output y_star: (.(.(...)((...).)).)
output constr: (???(...)?(...)????)
output result: UMFE
output timesc: 0.282985
output y_star: ((((....)))(...))
output constr: (??????????(...))
output result: UMFE
output timesc: 3.7933e-05
output y_star: (...(.(.(...).)))
output constr: (???????(...)???)
output result: UMFE
output timesc: 2.6791e-05
output y_star: (..(....).(...).)
output constr: (?????????(...)?)
output result: UMFE
output timesc: 1.71572
output y_star: (.(...)((.(...).)).)
output constr: (?(...)???(...)????)
output result: UMFE
output timesc: 3.9999e-05
output y_star: ((..((...))(...)..))
output constr: (????(...)?(...)???)
output result: UMFE
output timesc: 3.8631e-05
output y_star: (.(...).........)
output constr: (?(...)?????????)
output result: UMFE
output timesc: 2.7892e-05
output y_star: (.((...))(...).....)
output constr: (??(...)?(...)?????)
output result: UMFE
output timesc: 3.8467e-05
output y_star: ((((...))((...))))
output constr: (??(...)??(...)??)
output result: UMFE
output timesc: 4.1131e-05
output y_star: (..((...).(...)(...)).)
output constr: (???(...)?(...)(...)??)
output result: UMFE
output timesc: 0.0107133
output y_star: (....((...)).)
output constr: (?????(...)??)
output result: UMFE
output timesc: 2.6175e-05
output y_star: (.((.(...)))..)
output constr: (????(...)????)
output result: UMFE
output timesc: 2.7303e-05
output y_star: (((....(...).)).)
output constr: (??????(...)????)
output result: UMFE
output timesc: 3.1184e-05
output y_star: (..(...)(...)...)
output constr: (??(...)(...)???)
output result: UMFE
output timesc: 3.0096e-05
output y_star: (..(.(...))..)
output constr: (????(...)???)
output result: UMFE
output timesc: 2.4372e-05
output y_star: (((.(...).))....)
output constr: (???(...)???????)
output result: UMFE
output timesc: 2.9959e-05
output y_star: (.......(...).(...))
output constr: (???????(...)?(...))
output result: UMFE
output timesc: 3.571e-05
output y_star: ((((((...)))))..)
output constr: (????(...)??????)
output result: UMFE
output timesc: 3.8852e-05
output y_star: (((...)((..(...)))))
output constr: (?(...)????(...)???)
output result: UMFE
output timesc: 0.0510109
output y_star: (((.(...)))((...)).)
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 3.8481e-05
output y_star: (.(.(.(...).)(...)))
output constr: (?????(...)??(...)?)
output result: UMFE
output timesc: 0.265369
output y_star: (.((...)(...))..)
output constr: (??(...)(...)???)
output result: UMFE
output timesc: 0.00971471
output y_star: (.(...)(...)...(...)(...))
output constr: (?(...)(...)???(...)(...))
output result: UMFE
output timesc: 4.7428e-05
output y_star: ((.(((...))))(...).)
output constr: (????(...)???(...)?)
output result: UMFE
output timesc: 0.0171284
output y_star: (.(..(....).))
output constr: (????????????)
output result: UMFE
output timesc: 1.51345
output y_star: ((...)((...))(...))
output constr: ((...)???????(...))
output result: UMFE
output timesc: 0.0122009
output y_star: (.((.((...)).)).)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 3.6131e-05
output y_star: (((...)).....(...))
output constr: (?(...)??????(...))
output result: UMFE
output timesc: 4.1113e-05
output y_star: (.((...))(...)(...)..)
output constr: (??(...)?(...)(...)??)
output result: UMFE
output timesc: 4.5268e-05
output y_star: (.((((...)(...)))).)
output constr: (????(...)(...)????)
output result: UMFE
output timesc: 4.1626e-05
output y_star: (..((((...).).)))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 3.2212e-05
output y_star: ((...)..(...)(.(...)))
output constr: ((...)??(...)??(...)?)
output result: UMFE
output timesc: 0.00107556
output y_star: ((..(...)..)....)
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.0421507
output y_star: ((...)..(...)(...).)
output constr: ((...)??(...)(...)?)
output result: UMFE
output timesc: 3.5851e-05
output y_star: ((.(...)(...).(...)(...)))
output constr: (??(...)(...)?(...)(...)?)
output result: UMFE
output timesc: 3.8441e-05
output y_star: (.(...)(...)..(...))
output constr: (?(...)(...)??(...))
output result: UMFE
output timesc: 3.5615e-05
output y_star: (.(.(...))(...)(...))
output constr: (???(...)?(...)(...))
output result: UMFE
output timesc: 0.000899575
output y_star: (((...)...((...))).)
output constr: (?(...)????(...)???)
output result: UMFE
output timesc: 0.0318799
output y_star: ((...)(...)((.(...))))
output constr: ((...)(...)???(...)??)
output result: UMFE
output timesc: 4.6168e-05
output y_star: (((...))(...).(...)...)
output constr: (?(...)?(...)?(...)???)
output result: UMFE
output timesc: 4.3954e-05
output y_star: (.((...))(.(...)..))
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 5.80939
output y_star: (((...))..((...).).)
output constr: (?(...)????(...)???)
output result: UMFE
output timesc: 10.1139
output y_star: ((.((...))..).)
output constr: (???(...)?????)
output result: UMFE
output timesc: 0.105918
output y_star: ((.(...)(...)...).)
output constr: (??(...)(...)?????)
output result: UMFE
output timesc: 0.00224784
output y_star: (..(.(...)((...))).)
output constr: (????(...)?(...)???)
output result: UMFE
output timesc: 0.379575
output y_star: (((...)(...).(...)).)
output constr: (?(...)(...)?(...)??)
output result: UMFE
output timesc: 0.00158515
output y_star: (((((...).)(...))))
output constr: (???(...)??(...)??)
output result: UMFE
output timesc: 0.1845
output y_star: (..(((...)))(...)(...))
output constr: (????(...)??(...)(...))
output result: UMFE
output timesc: 3.7019e-05
output y_star: (.(..(...)(...)(...)))
output constr: (????(...)(...)(...)?)
output result: UMFE
output timesc: 0.000951753
output y_star: ((...)(((...)).)...)
output constr: ((...)??(...)??????)
output result: UMFE
output timesc: 0.0498783
output y_star: (...((...))(...).(...))
output constr: (????(...)?(...)?(...))
output result: UMFE
output timesc: 3.9357e-05
output y_star: (((...))..(...).(...).)
output constr: (?(...)???(...)?(...)?)
output result: UMFE
output timesc: 4.1376e-05
output y_star: ((...)((((...)(...)))))
output constr: ((...)???(...)(...)???)
output result: UMFE
output timesc: 5.4197e-05
output y_star: ((...).((...)).(...))
output constr: ((...)??(...)??(...))
output result: UMFE
output timesc: 4.4169e-05
output y_star: (((...))((((...)))))
output constr: (?(...)????(...)???)
output result: UMFE
output timesc: 4.7263e-05
output y_star: (((...)(...)(...)(...)..))
output constr: (?(...)(...)(...)(...)???)
output result: UMFE
output timesc: 4.4249e-05
output y_star: (((...).)((...))(...).)
output constr: (?(...)???(...)?(...)?)
output result: UMFE
output timesc: 0.0512893
output y_star: (((...)(...).(...)..).)
output constr: (?(...)(...)?(...)????)
output result: UMFE
output timesc: 0.000924434
output y_star: (..(.(.(...)).).)
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.786248
output y_star: (.(....((...))).)
output constr: (???????(...)???)
output result: UMFE
output timesc: 3.1794e-05
output y_star: ((((...)..).).)
output constr: (??(...)??????)
output result: UMFE
output timesc: 0.00389717
output y_star: ((...).(...).(...).(...).)
output constr: ((...)?(...)?(...)?(...)?)
output result: UMFE
output timesc: 4.677e-05
output y_star: (.(.(.(...))(...)).)
output constr: (?????(...)?(...)??)
output result: UMFE
output timesc: 0.269382
output y_star: (.(((...)))(...)(...).)
output constr: (???(...)??(...)(...)?)
output result: UMFE
output timesc: 4.7248e-05
output y_star: ((...)..((...))..)
output constr: ((...)???(...)???)
output result: UMFE
output timesc: 3.4879e-05
output y_star: ((...).((..(...).)))
output constr: ((...)?????(...)???)
output result: UMFE
output timesc: 4.2165e-05
output y_star: (.((...)(...).(...)).)
output constr: (??(...)(...)?(...)??)
output result: UMFE
output timesc: 0.00414141
output y_star: (.........(...))
output constr: (?????????(...))
output result: UMFE
output timesc: 2.7728e-05
output y_star: (..(...)...(...)(...).)
output constr: (??(...)???(...)(...)?)
output result: UMFE
output timesc: 4.0724e-05
output y_star: ((..(.(...))(...).))
output constr: (?????(...)?(...)??)
output result: UMFE
output timesc: 0.476418
output y_star: ((.(..(.(...)))))
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.010413
output y_star: (........(...)(...))
output constr: (????????(...)(...))
output result: UMFE
output timesc: 3.5126e-05
output y_star: (((...)((...)).(...)).)
output constr: (?(...)?(...)??(...)??)
output result: UMFE
output timesc: 0.180667
output y_star: ((.(...))..(...).)
output constr: (??(...)???(...)?)
output result: UMFE
output timesc: 0.00128113
output y_star: (((...)...(...)...))
output constr: (?(...)???(...)????)
output result: UMFE
output timesc: 0.000244258
output y_star: (.(.((...))(...)..))
output constr: (????(...)?(...)???)
output result: UMFE
output timesc: 0.138776
output y_star: (((..(...)..(...))))
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 9.0505e-05
output y_star: ((...)(...).(...)((...)))
output constr: ((...)(...)?(...)?(...)?)
output result: UMFE
output timesc: 7.2642e-05
output y_star: (...(((...)))..)
output constr: (?????(...)????)
output result: UMFE
output timesc: 5.8506e-05
output y_star: (.(...)(((...)).))
output constr: (?(...)??(...)???)
output result: UMFE
output timesc: 0.0775822
output y_star: (.(...)....(...).(...))
output constr: (?(...)????(...)?(...))
output result: UMFE
output timesc: 0.000149192
output y_star: (((...)(...)(...).).)
output constr: (?(...)(...)(...)???)
output result: UMFE
output timesc: 0.00105977
output y_star: ((((...)....)).)
output constr: (??(...)???????)
output result: UMFE
output timesc: 0.000131907
output y_star: (.(....).(...).)
output constr: (????????(...)?)
output result: UMFE
output timesc: 0.426405
output y_star: (.(...)(...)(.(...)..))
output constr: (?(...)(...)??(...)???)
output result: UMFE
output timesc: 0.0113707
output y_star: (((...))...(...)..)
output constr: (?(...)????(...)??)
output result: UMFE
output timesc: 0.000189988
output y_star: (..((...))(((...))))
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.000189223
output y_star: (.((((...)).).))
output constr: (????(...)?????)
output result: UMFE
output timesc: 2.58946
output y_star: (.((...))((...)))
output constr: (??(...)????????)
output result: UMFE
output timesc: 7.6862e-05
output y_star: ((...)(...)(((...)))..)
output constr: ((...)(...)??(...)????)
output result: UMFE
output timesc: 3.8881e-05
output y_star: ((((...))......))
output constr: (??(...)????????)
output result: UMFE
output timesc: 4.1132e-05
output y_star: (((...)...((...).)))
output constr: (?(...)????(...)???)
output result: UMFE
output timesc: 0.282
output y_star: (.((...)(...)))
output constr: (??(...)(...)?)
output result: UMFE
output timesc: 0.0010283
output y_star: (.(...)(...)(...)(...)(...))
output constr: (?(...)(...)(...)(...)(...))
output result: UMFE
output timesc: 0.000155042
output y_star: (((..((...)))))
output constr: (?????(...)???)
output result: UMFE
output timesc: 0.000135209
output y_star: ((...).((...))..)
output constr: ((...)??????????)
output result: UMFE
output timesc: 0.000144376
output y_star: ((...)(...).(...)((...).))
output constr: ((...)(...)?(...)?(...)??)
output result: UMFE
output timesc: 0.00167468
output y_star: (..(...).(....))
output constr: (??(...)???????)
output result: UMFE
output timesc: 0.429436
output y_star: ((...)(...)..((...))..)
output constr: ((...)(...)???(...)???)
output result: UMFE
output timesc: 0.000155287
output y_star: (..((...).)((...)).)
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.0255334
output y_star: (((...).)(.(...))..)
output constr: (?(...)????(...)???)
output result: UMFE
output timesc: 0.0674515
output y_star: ((.(((...).))(...)))
output constr: (????(...)???(...)?)
output result: UMFE
output timesc: 0.000144063
output y_star: ((..(...).(...).))
output constr: (???(...)?(...)??)
output result: UMFE
output timesc: 0.000132879
output y_star: (.(.(.(...)))..)
output constr: (?????(...)????)
output result: UMFE
output timesc: 0.0418756
output y_star: (((...)(((...).)).))
output constr: (?(...)??(...)?????)
output result: UMFE
output timesc: 0.000145798
output y_star: (.(..(...)((...).)))
output constr: (????(...)?(...)???)
output result: UMFE
output timesc: 0.0754596
output y_star: (..(((...).)))
output constr: (????(...)???)
output result: UMFE
output timesc: 0.000130203
output y_star: (.(.(...)(...)..))
output constr: (???(...)(...)???)
output result: UMFE
output timesc: 0.000637011
output y_star: (..(((.(...)))))
output constr: (??????(...)???)
output result: UMFE
output timesc: 2.957e-05
output y_star: ((.(...).).(...).)
output constr: (??(...)???(...)?)
output result: UMFE
output timesc: 0.00243916
output y_star: (.(...).(...)..(...).)
output constr: (?(...)?(...)??(...)?)
output result: UMFE
output timesc: 3.7843e-05
output y_star: (.(...)...(...).(...).)
output constr: (?(...)???(...)?(...)?)
output result: UMFE
output timesc: 4.1563e-05
output y_star: (.((...)((...).).).)
output constr: (??(...)?(...)?????)
output result: UMFE
output timesc: 0.278912
output y_star: ((...)((...))(...)...)
output constr: ((...)?(...)?(...)???)
output result: UMFE
output timesc: 3.8952e-05
output y_star: (.(...)..(.(...)..))
output constr: (?(...)????(...)???)
output result: UMFE
output timesc: 0.00694435
output y_star: ((((...))(...)))
output constr: (????????(...)?)
output result: UMFE
output timesc: 0.105422
output y_star: (.((.((...).).)))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 3.0941e-05
output y_star: ((((...))).((...)))
output constr: (??(...)????(...)?)
output result: UMFE
output timesc: 3.8503e-05
output y_star: ((.(((...)))..))
output constr: (????(...)?????)
output result: UMFE
output timesc: 2.7936e-05
output y_star: ((..((...)).(...).))
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 3.4468e-05
output y_star: (....((...)))
output constr: (???????????)
output result: UMFE
output timesc: 0.00681556
output y_star: ((..(...)(...).(...)))
output constr: (???(...)(...)?(...)?)
output result: UMFE
output timesc: 4.3263e-05
output y_star: (..(.(.(...)).))
output constr: (??????(...)???)
output result: UMFE
output timesc: 0.0477897
output y_star: ((..((...)).))
output constr: (????(...)???)
output result: UMFE
output timesc: 3.236e-05
output y_star: (..(((...)..)).)
output constr: (????(...)?????)
output result: UMFE
output timesc: 3.1798e-05
output y_star: ((.(...).).((...)).)
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 0.605381
output y_star: ((.(...))...(...).)
output constr: (??(...)????(...)?)
output result: UMFE
output timesc: 0.00275908
output y_star: (((...))(...).(...)(...).)
output constr: (?(...)?(...)?(...)(...)?)
output result: UMFE
output timesc: 4.7548e-05
output y_star: (((.(.((...))))))
output constr: (??????(...)????)
output result: UMFE
output timesc: 3.9979e-05
output y_star: ((.(...))((...)))
output constr: (??(...)??(...)?)
output result: UMFE
output timesc: 0.0112169
output y_star: (..(...)(....)..)
output constr: (??(...)????????)
output result: UMFE
output timesc: 1.75533
output y_star: ((.((...)))(...)(...))
output constr: (???(...)??(...)(...))
output result: UMFE
output timesc: 0.00246173
output y_star: (...(...).....)
output constr: (???(...)?????)
output result: UMFE
output timesc: 2.8962e-05
output y_star: ((...)(...)(...)(...).(...).)
output constr: ((...)(...)(...)(...)?(...)?)
output result: UMFE
output timesc: 4.7569e-05
output y_star: (((((...))))(...))
output constr: (???(...)???(...))
output result: UMFE
output timesc: 3.8366e-05
output y_star: ((...(...)(...)(...).))
output constr: (????(...)(...)(...)??)
output result: UMFE
output timesc: 4.2606e-05
output y_star: (.(...).....)
output constr: (?(...)?????)
output result: UMFE
output timesc: 2.736e-05
output y_star: (..(...).(...)..(...))
output constr: (??(...)?(...)??(...))
output result: UMFE
output timesc: 4.1918e-05
output y_star: (((...))....(...).)
output constr: (?(...)?????(...)?)
output result: UMFE
output timesc: 3.9579e-05
output y_star: (.(((((...))).)))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 4.3134e-05
output y_star: (.(..(..(...).)))
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.0412737
output y_star: (((.....).))
output constr: (??????????)
output result: UMFE
output timesc: 0.00387288
output y_star: (...(...).((...))..)
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 3.9866e-05
output y_star: ((.(.(...)(...).).))
output constr: (????(...)(...)????)
output result: UMFE
output timesc: 0.0180131
output y_star: ((...)....((...))(...))
output constr: ((...)?????(...)?(...))
output result: UMFE
output timesc: 4.7824e-05
output y_star: (((((...).(...)))))
output constr: (???(...)?(...)???)
output result: UMFE
output timesc: 4.2679e-05
output y_star: (.(...)((...(...))))
output constr: (?(...)?????(...)??)
output result: UMFE
output timesc: 0.00509765
output y_star: ((...)..(...).(...).(...))
output constr: ((...)??(...)?(...)?(...))
output result: UMFE
output timesc: 4.5253e-05
output y_star: (((...)(...).(...).))
output constr: (?(...)(...)?(...)??)
output result: UMFE
output timesc: 4.117e-05
output y_star: ((((...)).)(...))
output constr: (??(...)???(...))
output result: UMFE
output timesc: 0.0548528
output y_star: (((.((...))).(...)))
output constr: (????(...)???(...)?)
output result: UMFE
output timesc: 0.0789409
output y_star: (.(...(...).(...)))
output constr: (?????(...)?(...)?)
output result: UMFE
output timesc: 0.00077387
output y_star: (((((...).(...)))).)
output constr: (???(...)?(...)????)
output result: UMFE
output timesc: 4.2135e-05
output y_star: (((...).).....(...))
output constr: (?(...)???????(...))
output result: UMFE
output timesc: 0.000977184
output y_star: ((...)((...)).(...)(...).)
output constr: ((...)?(...)??(...)(...)?)
output result: UMFE
output timesc: 4.8737e-05
output y_star: (.(.(.(...))..).)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.703016
output y_star: (((((...)).)))
output constr: (???(...)????)
output result: UMFE
output timesc: 2.782e-05
output y_star: (...(...)......)
output constr: (???(...)??????)
output result: UMFE
output timesc: 2.4197e-05
output y_star: ((.(...)((...))))
output constr: (??(...)?(...)??)
output result: UMFE
output timesc: 3.0167e-05
output y_star: ((...)......((...)))
output constr: ((...)???????(...)?)
output result: UMFE
output timesc: 3.7203e-05
output y_star: ((.(...)...(...)..))
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 3.1528e-05
output y_star: (((...).).(...)...)
output constr: (?(...)???(...)???)
output result: UMFE
output timesc: 0.00100526
output y_star: (((...(...).))(...))
output constr: (?????(...)???(...))
output result: UMFE
output timesc: 4.1868e-05
output y_star: (((.(.(...)(...)))))
output constr: (?????(...)(...)???)
output result: UMFE
output timesc: 0.608614
output y_star: (..(((...))(...)).)
output constr: (????(...)?(...)??)
output result: UMFE
output timesc: 0.0963175
output y_star: ((.(...)).(...)....)
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 0.00119608
output y_star: (............)
output constr: (????????????)
output result: UMFE
output timesc: 2.439e-05
output y_star: ((...)((....)).)
output constr: ((...)?????????)
output result: UMFE
output timesc: 3.5501e-05
output y_star: ((..(...)..).(...))
output constr: (???(...)????(...))
output result: UMFE
output timesc: 0.0325305
output y_star: ((...)(...)...(...))
output constr: ((...)(...)???(...))
output result: UMFE
output timesc: 3.7289e-05
output y_star: ((...)(...).(...)(...)(...).)
output constr: ((...)(...)?(...)(...)(...)?)
output result: UMFE
output timesc: 4.6399e-05
output y_star: ((((.((...)).))))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 4.0073e-05
output y_star: ((.(...).).((...)))
output constr: (??(...)????(...)?)
output result: UMFE
output timesc: 0.147933
output y_star: ((.(...)...(...)))
output constr: (??(...)???(...)?)
output result: UMFE
output timesc: 3.2623e-05
output y_star: (...(.((...))))
output constr: (??????(...)??)
output result: UMFE
output timesc: 2.4918e-05
output y_star: ((.((.((...))))))
output constr: (??????(...)????)
output result: UMFE
output timesc: 3.1577e-05
output y_star: (.((...))(...).)
output constr: (??(...)?(...)?)
output result: UMFE
output timesc: 2.6268e-05
output y_star: (.((...).).(...)(...).)
output constr: (??(...)???(...)(...)?)
output result: UMFE
output timesc: 0.00118171
output y_star: ((((...)(...).)).)
output constr: (??(...)(...)????)
output result: UMFE
output timesc: 3.4784e-05
output y_star: (((...))(...)....)
output constr: (?(...)?(...)????)
output result: UMFE
output timesc: 3.1931e-05
output y_star: ((((...).)(...)))
output constr: (??(...)??(...)?)
output result: UMFE
output timesc: 0.0192177
output y_star: ((...)(...)(...)....)
output constr: ((...)(...)(...)????)
output result: UMFE
output timesc: 3.1955e-05
output y_star: (.....((...).)..)
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.0269666
output y_star: ((...)(...)..(...)....)
output constr: ((...)(...)??(...)????)
output result: UMFE
output timesc: 4.2767e-05
output y_star: (.....(...)..(...))
output constr: (?????(...)??(...))
output result: UMFE
output timesc: 3.6522e-05
output y_star: (((...).).(...))
output constr: (?(...)???(...))
output result: UMFE
output timesc: 0.000663505
output y_star: ((...)..(...)...(...).)
output constr: ((...)??(...)???(...)?)
output result: UMFE
output timesc: 4.2222e-05
output y_star: ((((...)..(...)).))
output constr: (??(...)??(...)???)
output result: UMFE
output timesc: 0.00337328
output y_star: (((.(...)).(...)).)
output constr: (???(...)??(...)??)
output result: UMFE
output timesc: 0.0643224
output y_star: (((...).).(...)(...).)
output constr: (?(...)???(...)(...)?)
output result: UMFE
output timesc: 0.000792002
output y_star: (.(..(...)..).)
output constr: (????(...)????)
output result: UMFE
output timesc: 0.166519
output y_star: (..(.(...).).)
output constr: (????????????)
output result: UMFE
output timesc: 1.75845
output y_star: (.(.(...).))
output constr: (??????????)
output result: UMFE
output timesc: 0.115669
output y_star: (.(.(...)(...).).)
output constr: (???(...)(...)???)
output result: UMFE
output timesc: 0.00177478
output y_star: (..((...).)(...).(...))
output constr: (???(...)??(...)?(...))
output result: UMFE
output timesc: 0.000869859
output y_star: ((.(..(...).).).)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.691533
output y_star: ((.(...))(...)..)
output constr: (??(...)?(...)??)
output result: UMFE
output timesc: 0.00113404
output y_star: (.(...)((....)))
output constr: (?(...)????????)
output result: UMFE
output timesc: 3.4492e-05
output y_star: (((...(...)(...)).))
output constr: (?????(...)(...)???)
output result: UMFE
output timesc: 0.00307451
output y_star: ((.(...)(...)....))
output constr: (??(...)(...)?????)
output result: UMFE
output timesc: 3.4109e-05
output y_star: (...((...).).(...).)
output constr: (????(...)???(...)?)
output result: UMFE
output timesc: 48.3522
output y_star: (((...)).((...)))
output constr: (?(...)???(...)?)
output result: UMFE
output timesc: 7.3814e-05
output y_star: (((....).).)
output constr: (??????????)
output result: UMFE
output timesc: 0.0373932
output y_star: (((...).)(...)..(...))
output constr: (?(...)??(...)??(...))
output result: UMFE
output timesc: 0.00151068
output y_star: (..(....)..(...))
output constr: (??????????(...))
output result: UMFE
output timesc: 1.7592
output y_star: ((((...)).)....)
output constr: (??(...)???????)
output result: UMFE
output timesc: 0.000145243
output y_star: (((...)).((...).)..)
output constr: (?(...)???(...)????)
output result: UMFE
output timesc: 0.387399
output y_star: (.(...)..(...))
output constr: (?(...)??(...))
output result: UMFE
output timesc: 5.0686e-05
output y_star: (((...)(((...)).)).)
output constr: (?(...)??(...)?????)
output result: UMFE
output timesc: 1.4119
output y_star: (.((...).)(...).(...).)
output constr: (??(...)??(...)?(...)?)
output result: UMFE
output timesc: 0.00258974
output y_star: (((...)......))
output constr: (?(...)???????)
output result: UMFE
output timesc: 0.000163638
output y_star: ((((((...).))).))
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.000169053
output y_star: ((...)..(...)......)
output constr: ((...)??(...)??????)
output result: UMFE
output timesc: 0.000173686
output y_star: (.......(...)..)
output constr: (???????(...)??)
output result: UMFE
output timesc: 0.000167839
output y_star: (.(.(.(...)).)(...))
output constr: (?????(...)???(...))
output result: UMFE
output timesc: 0.050128
output y_star: ((.(...)).((...))..)
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.121965
output y_star: (.(((...)))(...))
output constr: (??????????(...))
output result: UMFE
output timesc: 0.000112478
output y_star: ((.(((...)))))
output constr: (????(...)???)
output result: UMFE
output timesc: 0.000105109
output y_star: ((...(...).(...).).)
output constr: (????(...)?(...)???)
output result: UMFE
output timesc: 0.00115159
output y_star: ((..((...))...).)
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.42557
output y_star: (.(...)(...).(...)...)
output constr: (?(...)(...)?(...)???)
output result: UMFE
output timesc: 3.8334e-05
output y_star: (..((...))(...)(...)(...))
output constr: (???(...)?(...)(...)(...))
output result: UMFE
output timesc: 6.6516e-05
output y_star: (..(((...)))(...).)
output constr: (????(...)??(...)?)
output result: UMFE
output timesc: 7.4153e-05
output y_star: ((.(...)).(...)..(...))
output constr: (??(...)??(...)??(...))
output result: UMFE
output timesc: 0.0024492
output y_star: (((....))..)
output constr: (??????????)
output result: UMFE
output timesc: 0.000130926
output y_star: ((....)(...).)
output constr: (??????(...)?)
output result: UMFE
output timesc: 0.0230981
output y_star: ((...)(((...)...)))
output constr: ((...)??(...)?????)
output result: UMFE
output timesc: 0.000145052
output y_star: (((...).((...).)..))
output constr: (?(...)??(...)?????)
output result: UMFE
output timesc: 0.758292
output y_star: (((.(...)))..(...))
output constr: (???(...)????(...))
output result: UMFE
output timesc: 8.4427e-05
output y_star: (..(...)(...)(...).(...).)
output constr: (??(...)(...)(...)?(...)?)
output result: UMFE
output timesc: 3.8028e-05
output y_star: (.(((...).))..)
output constr: (???(...)?????)
output result: UMFE
output timesc: 4.0405e-05
output y_star: ((...)(...)(...)((...).))
output constr: ((...)(...)(...)?(...)??)
output result: UMFE
output timesc: 0.00288042
output y_star: (.(((...).)).(...))
output constr: (???(...)????(...))
output result: UMFE
output timesc: 0.00017424
output y_star: ((.(((.(...))))))
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.000137751
output y_star: ((...)..((...))...)
output constr: ((...)???(...)????)
output result: UMFE
output timesc: 0.000138043
output y_star: (((...))(...)......)
output constr: (?(...)?(...)??????)
output result: UMFE
output timesc: 0.000144108
output y_star: ((.(...)(...)..(...)).)
output constr: (??(...)(...)??(...)??)
output result: UMFE
output timesc: 0.00230614
output y_star: (.......(...).)
output constr: (???????(...)?)
output result: UMFE
output timesc: 0.000124368
output y_star: (((...)).(((...)).))
output constr: (?(...)????(...)???)
output result: UMFE
output timesc: 2.59294
output y_star: ((...(...)..(...).))
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 3.1792e-05
output y_star: (..(...).(((...)).))
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 1.06676
output y_star: ((((.(...)))(...)))
output constr: (????(...)??(...)?)
output result: UMFE
output timesc: 3.5478e-05
output y_star: (...(((...)).)(...))
output constr: (?????(...)???(...))
output result: UMFE
output timesc: 0.118023
output y_star: ((...)(...).((...).))
output constr: ((...)(...)??(...)??)
output result: UMFE
output timesc: 0.0011255
output y_star: (((...).((...).).).)
output constr: (?(...)??(...)?????)
output result: UMFE
output timesc: 0.260084
output y_star: ((..(...)..((...))))
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 3.8115e-05
output y_star: ((.(((...))))(...))
output constr: (????(...)???(...))
output result: UMFE
output timesc: 0.0173351
output y_star: ((.....(.(...))))
output constr: (????????(...)??)
output result: UMFE
output timesc: 3.3015e-05
output y_star: (....((.(...))).)
output constr: (???????(...)???)
output result: UMFE
output timesc: 2.7931e-05
output y_star: (.(((...)(...)...)))
output constr: (???(...)(...)?????)
output result: UMFE
output timesc: 3.8093e-05
output y_star: (....(...).((...)).)
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 3.8246e-05
output y_star: (.(...)(.(...).)(...))
output constr: (?(...)??(...)??(...))
output result: UMFE
output timesc: 0.00392771
output y_star: (..((...).)(...)(...))
output constr: (???(...)??(...)(...))
output result: UMFE
output timesc: 0.00089426
output y_star: (((...))(...)(...)(...).)
output constr: (?(...)?(...)(...)(...)?)
output result: UMFE
output timesc: 4.4308e-05
output y_star: (.(...(...)(...)))
output constr: (?????(...)(...)?)
output result: UMFE
output timesc: 0.000645437
output y_star: ((.(.(...).)(...).))
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 0.602374
output y_star: ((((...).).(...)..))
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.0372301
output y_star: ((..(...)...)(...))
output constr: (???(...)????(...))
output result: UMFE
output timesc: 0.0398292
output y_star: ((.(...)..)((...)))
output constr: (??(...)????(...)?)
output result: UMFE
output timesc: 0.123008
output y_star: (....((...).)(...))
output constr: (?????(...)??(...))
output result: UMFE
output timesc: 0.000915979
output y_star: ((.(...)...(...).))
output constr: (??(...)???(...)??)
output result: UMFE
output timesc: 4.3551e-05
output y_star: (((...).)..((...)))
output constr: (?(...)?????(...)?)
output result: UMFE
output timesc: 0.121725
output y_star: ((...)((..(...)..)))
output constr: ((...)????(...)????)
output result: UMFE
output timesc: 3.5399e-05
output y_star: ((...)((...))((...)).)
output constr: ((...)?(...)??(...)??)
output result: UMFE
output timesc: 3.9297e-05
output y_star: ((...).(..((...)).))
output constr: ((...)?????(...)???)
output result: UMFE
output timesc: 0.110651
output y_star: ((...).......)
output constr: ((...)???????)
output result: UMFE
output timesc: 2.4745e-05
output y_star: ((...)(...)((...).).)
output constr: ((...)(...)?(...)???)
output result: UMFE
output timesc: 0.000951615
output y_star: (.(..(...).(...)(...)))
output constr: (????(...)?(...)(...)?)
output result: UMFE
output timesc: 0.000872213
output y_star: (((..(...)...)).)
output constr: (????(...)??????)
output result: UMFE
output timesc: 3.1091e-05
output y_star: ((...)(.(...)))
output constr: ((...)??(...)?)
output result: UMFE
output timesc: 0.000990474
output y_star: (((..(...)..)).)
output constr: (????(...)?????)
output result: UMFE
output timesc: 3.0149e-05
output y_star: (((...)).(...).)
output constr: (?(...)??(...)?)
output result: UMFE
output timesc: 3.1074e-05
output y_star: (.(...)...(...)((...)))
output constr: (?(...)???(...)?(...)?)
output result: UMFE
output timesc: 4.0912e-05
output y_star: ((...(((...)))))
output constr: (??????(...)???)
output result: UMFE
output timesc: 3.5756e-05
output y_star: ((.(...)(...)))
output constr: (??(...)(...)?)
output result: UMFE
output timesc: 2.9122e-05
output y_star: (((...).(...)(...)).)
output constr: (?(...)?(...)(...)??)
output result: UMFE
output timesc: 0.00106033
output y_star: ((((...))).((...).))
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 5.75963
output y_star: ((.....).)
output constr: (????????)
output result: UMFE
output timesc: 0.00239466
output y_star: (.((...).((...))(...)))
output constr: (??(...)??(...)?(...)?)
output result: UMFE
output timesc: 0.187526
output y_star: ((((...)...).))
output constr: (??(...)??????)
output result: UMFE
output timesc: 2.9038e-05
output y_star: (.(..(.(...).).))
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.769498
output y_star: (.(...)(.(...)).(...))
output constr: (?(...)??(...)??(...))
output result: UMFE
output timesc: 0.00139727
output y_star: (.(....(...).).)
output constr: (??????(...)???)
output result: UMFE
output timesc: 0.0306955
output y_star: (((...)).(....).)
output constr: (?(...)?????????)
output result: UMFE
output timesc: 5.79524
output y_star: (.(.(...)..)..)
output constr: (???(...)?????)
output result: UMFE
output timesc: 0.130075
output y_star: (((...))..(...).)
output constr: (?(...)???(...)?)
output result: UMFE
output timesc: 4.0765e-05
output y_star: (....(...)(.(...)))
output constr: (????(...)??(...)?)
output result: UMFE
output timesc: 0.000941774
output y_star: (...((...))((...)))
output constr: (????(...)??(...)?)
output result: UMFE
output timesc: 4.3051e-05
output y_star: (....(...).(...)(...).)
output constr: (????(...)?(...)(...)?)
output result: UMFE
output timesc: 3.9802e-05
output y_star: ((...).(...).(...)(...)(...))
output constr: ((...)?(...)?(...)(...)(...))
output result: UMFE
output timesc: 4.8084e-05
output y_star: (.(.(...))(...)(...)..)
output constr: (???(...)?(...)(...)??)
output result: UMFE
output timesc: 0.000807137
output y_star: (.(.(((...)).)).)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 12.8869
output y_star: ((((.(...))).)(...))
output constr: (????(...)????(...))
output result: UMFE
output timesc: 24.5724
output y_star: ((...)(...)...(...).(...))
output constr: ((...)(...)???(...)?(...))
output result: UMFE
output timesc: 5.8545e-05
output y_star: ((.(.(...)).)...)
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.0459722
output y_star: (.(...)((...))(...).(...))
output constr: (?(...)?(...)?(...)?(...))
output result: UMFE
output timesc: 4.7057e-05
output y_star: ((...)(...)(...)(...)..)
output constr: ((...)(...)(...)(...)??)
output result: UMFE
output timesc: 3.8709e-05
output y_star: ((((((...)).))).)
output constr: (????(...)??????)
output result: UMFE
output timesc: 3.8601e-05
output y_star: ((...)(...))
output constr: ((...)(...))
output result: UMFE
output timesc: 2.833e-05
output y_star: (..(...)((...)).)
output constr: (??(...)?(...)??)
output result: UMFE
output timesc: 3.2413e-05
output y_star: (.(...)..(.(...).).)
output constr: (?(...)????(...)???)
output result: UMFE
output timesc: 0.00197203
output y_star: (((...)(...)(...)(...)).)
output constr: (?(...)(...)(...)(...)??)
output result: UMFE
output timesc: 0.00199429
output y_star: ((.((...).)(...)..))
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.160554
output y_star: ((...(...).))
output constr: (????(...)??)
output result: UMFE
output timesc: 7.0645e-05
output y_star: ((...)..(....))
output constr: ((...)????????)
output result: UMFE
output timesc: 0.0977156
output y_star: ((...).(..(...)..).)
output constr: ((...)????(...)????)
output result: UMFE
output timesc: 0.022689
output y_star: (((.(...)).(...)))
output constr: (???(...)??(...)?)
output result: UMFE
output timesc: 0.0350954
output y_star: ((.....(...).))
output constr: (??????(...)??)
output result: UMFE
output timesc: 0.000148427
output y_star: (.(..((...))...))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.303045
output y_star: (..(...)((((...)))))
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.000118282
output y_star: (.(...)(((...)))(...).)
output constr: (?(...)??(...)??(...)?)
output result: UMFE
output timesc: 0.000120358
output y_star: ((...)(...)(...)((...))..)
output constr: ((...)(...)(...)?(...)???)
output result: UMFE
output timesc: 0.000122735
output y_star: ((...).(.((...))..))
output constr: ((...)????(...)????)
output result: UMFE
output timesc: 0.233841
output y_star: (..(((...)))(...))
output constr: (????(...)??(...))
output result: UMFE
output timesc: 6.8131e-05
output y_star: ((...).(..(...)...))
output constr: ((...)????(...)????)
output result: UMFE
output timesc: 0.0349439
output y_star: (((((...))))..)
output constr: (???(...)?????)
output result: UMFE
output timesc: 0.000136736
output y_star: (((.....(...))).)
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.000131792
output y_star: (((....))....)
output constr: (????????????)
output result: UMFE
output timesc: 0.000130742
output y_star: (..((...).)(.(...)))
output constr: (???(...)????(...)?)
output result: UMFE
output timesc: 0.0687804
output y_star: ((.(...(...)..)))
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.105599
output y_star: (.((...))..((...)).)
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 4.1275e-05
output y_star: (((((...).)(...).)))
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.376493
output y_star: (.(((.(...).))).)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 3.3569e-05
output y_star: (.((((...))))..)
output constr: (????(...)?????)
output result: UMFE
output timesc: 4.9401e-05
output y_star: (.(...)(((...)))...)
output constr: (?(...)??(...)?????)
output result: UMFE
output timesc: 6.8065e-05
output y_star: (((...)..(.(...)).))
output constr: (?(...)????(...)???)
output result: UMFE
output timesc: 0.223826
output y_star: (((...).(...).((...))))
output constr: (?(...)?(...)??(...)??)
output result: UMFE
output timesc: 4.1881e-05
output y_star: ((...)(...)(...)((...).).)
output constr: ((...)(...)(...)?(...)???)
output result: UMFE
output timesc: 0.00156713
output y_star: (....(.(...).))
output constr: (??????(...)??)
output result: UMFE
output timesc: 0.000126448
output y_star: ((.(...).)(...)....)
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 0.00448885
output y_star: (...(..(...).)..)
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.435859
output y_star: (..(...).(...)...(...))
output constr: (??(...)?(...)???(...))
output result: UMFE
output timesc: 0.000118222
output y_star: ((...)...(((...)).))
output constr: ((...)?????(...)???)
output result: UMFE
output timesc: 0.115856
output y_star: ((.(...).)..((...)))
output constr: (??(...)?????(...)?)
output result: UMFE
output timesc: 0.589234
output y_star: (((...))...(...)...)
output constr: (?(...)????(...)???)
output result: UMFE
output timesc: 3.6908e-05
output y_star: (((...))(...)((...))..)
output constr: (?(...)?(...)?(...)???)
output result: UMFE
output timesc: 3.7417e-05
output y_star: ((.((...)).((...))))
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 4.6763e-05
output y_star: ((...).(...)(.(...).).)
output constr: ((...)?(...)??(...)???)
output result: UMFE
output timesc: 0.0050319
output y_star: ((((...)).)(...)(...))
output constr: (??(...)???(...)(...))
output result: UMFE
output timesc: 0.075695
output y_star: ((.((((...))))))
output constr: (?????(...)????)
output result: UMFE
output timesc: 3.9582e-05
output y_star: ((...)(...)(...)(((...))))
output constr: ((...)(...)(...)??(...)??)
output result: UMFE
output timesc: 4.7067e-05
output y_star: ((.(...)((...)).))
output constr: (??(...)?(...)???)
output result: UMFE
output timesc: 4.2842e-05
output y_star: (.....(..(...).))
output constr: (????????(...)??)
output result: UMFE
output timesc: 0.0069463
output y_star: (((...))((.(...).)))
output constr: (?(...)????(...)???)
output result: UMFE
output timesc: 4.4411e-05
output y_star: (.(...)(...).......)
output constr: (?(...)(...)???????)
output result: UMFE
output timesc: 3.665e-05
output y_star: ((((....))))
output constr: (??????????)
output result: UMFE
output timesc: 2.9652e-05
output y_star: ((..((...))))
output constr: (????(...)??)
output result: UMFE
output timesc: 2.7505e-05
output y_star: (.(.(...)).(.(...)))
output constr: (???(...)????(...)?)
output result: UMFE
output timesc: 0.260064
output y_star: (..((...).(...))..)
output constr: (???(...)?(...)???)
output result: UMFE
output timesc: 0.0459229
output y_star: (..((....)))
output constr: (??????????)
output result: UMFE
output timesc: 2.9204e-05
output y_star: (.(.(...)..)(...)..)
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.00677896
output y_star: (.(((...)..)).(...))
output constr: (???(...)?????(...))
output result: UMFE
output timesc: 4.0528e-05
output y_star: (((.......).))
output constr: (????????????)
output result: UMFE
output timesc: 3.5313e-05
output y_star: (.(.((...))..).)
output constr: (????(...)?????)
output result: UMFE
output timesc: 0.517428
output y_star: (.(.(...).(...)..).)
output constr: (???(...)?(...)????)
output result: UMFE
output timesc: 0.00453227
output y_star: (((...)..(((...)))))
output constr: (?(...)????(...)???)
output result: UMFE
output timesc: 4.4387e-05
output y_star: ((.(...).(.(...))))
output constr: (??(...)???(...)??)
output result: UMFE
output timesc: 0.0297035
output y_star: (..(...)(...)((...)))
output constr: (??(...)(...)?(...)?)
output result: UMFE
output timesc: 3.398e-05
output y_star: ((...)..((...).).)
output constr: ((...)???(...)???)
output result: UMFE
output timesc: 0.000619187
output y_star: (..(......).)
output constr: (???????????)
output result: UMFE
output timesc: 1.07427
output y_star: (...(.(...))..)
output constr: (?????(...)???)
output result: UMFE
output timesc: 2.7428e-05
output y_star: ((.(...))((...))(...))
output constr: (??(...)??(...)?(...))
output result: UMFE
output timesc: 0.0466702
output y_star: ((((...)).).(...)(...))
output constr: (??(...)????(...)(...))
output result: UMFE
output timesc: 0.0522933
output y_star: (((....))(...))
output constr: (????????(...))
output result: UMFE
output timesc: 3.4318e-05
output y_star: (((...)).(...)(...))
output constr: (????????(...)(...))
output result: UMFE
output timesc: 4.1701e-05
output y_star: (.((..(...).(...))))
output constr: (?????(...)?(...)??)
output result: UMFE
output timesc: 3.9317e-05
output y_star: (((.(...)...)))
output constr: (???(...)?????)
output result: UMFE
output timesc: 2.8696e-05
output y_star: (...(...)(...)...(...))
output constr: (???(...)(...)???(...))
output result: UMFE
output timesc: 4.1386e-05
output y_star: (((...))(...)(...)....)
output constr: (?(...)?(...)(...)????)
output result: UMFE
output timesc: 4.0381e-05
output y_star: ((..(...).(...)(...).))
output constr: (???(...)?(...)(...)??)
output result: UMFE
output timesc: 3.9722e-05
output y_star: ((((...))).(...).)
output constr: (??(...)???(...)?)
output result: UMFE
output timesc: 3.5348e-05
output y_star: (.......((...)).)
output constr: (????????(...)??)
output result: UMFE
output timesc: 2.6097e-05
output y_star: (((((...))).)..)
output constr: (???(...)??????)
output result: UMFE
output timesc: 3.295e-05
output y_star: ((.(...).(...).))
output constr: (??(...)?(...)??)
output result: UMFE
output timesc: 2.9581e-05
output y_star: (...(...).(...)..(...))
output constr: (???(...)?(...)??(...))
output result: UMFE
output timesc: 3.9696e-05
output y_star: (..(...)(.(...).)..)
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 0.00247892
output y_star: ((.((...))).(...)(...))
output constr: (???(...)???(...)(...))
output result: UMFE
output timesc: 0.00389165
output y_star: (.((....))...)
output constr: (????????????)
output result: UMFE
output timesc: 2.8321e-05
output y_star: (.(((...)(...)).)..)
output constr: (???(...)(...)?????)
output result: UMFE
output timesc: 0.0625092
output y_star: (...(...)(...)(.(...)))
output constr: (???(...)(...)??(...)?)
output result: UMFE
output timesc: 0.00105793
output y_star: (..(...).......)
output constr: (??(...)???????)
output result: UMFE
output timesc: 2.8313e-05
output y_star: (..(.((...))).(...))
output constr: (?????(...)???(...))
output result: UMFE
output timesc: 0.00258861
output y_star: (.(..(.(...))..))
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.858622
output y_star: (((...)((...).)(...).))
output constr: (?(...)?(...)??(...)??)
output result: UMFE
output timesc: 0.259656
output y_star: (((...).)..(...)...)
output constr: (?(...)????(...)???)
output result: UMFE
output timesc: 0.00130279
output y_star: ((..((...).).))
output constr: (????(...)????)
output result: UMFE
output timesc: 0.0854129
output y_star: (((.(.(...)).)))
output constr: (?????(...)????)
output result: UMFE
output timesc: 0.22394
output y_star: ((((...).).)...)
output constr: (??(...)???????)
output result: UMFE
output timesc: 3.0757e-05
output y_star: ((......(...).))
output constr: (???????(...)??)
output result: UMFE
output timesc: 2.252e-05
output y_star: (.((.((...))(...))))
output constr: (?????(...)?(...)??)
output result: UMFE
output timesc: 4.3788e-05
output y_star: ((...)(...)..(((...))))
output constr: ((...)(...)????(...)??)
output result: UMFE
output timesc: 4.0031e-05
output y_star: (((((...)).))..)
output constr: (???(...)??????)
output result: UMFE
output timesc: 2.7762e-05
output y_star: (.((...).)(.(...)))
output constr: (??(...)????(...)?)
output result: UMFE
output timesc: 0.0656629
output y_star: (..(...(...).).)
output constr: (??????(...)???)
output result: UMFE
output timesc: 0.113506
output y_star: ((...)(...)......)
output constr: ((...)(...)??????)
output result: UMFE
output timesc: 3.9487e-05
output y_star: (..((...)).....)
output constr: (???(...)??????)
output result: UMFE
output timesc: 2.9285e-05
output y_star: (((...).((...)).))
output constr: (?(...)??(...)???)
output result: UMFE
output timesc: 3.6053e-05
output y_star: ((...)(.((...))))
output constr: ((...)??????????)
output result: UMFE
output timesc: 2.34202
output y_star: (..((..(...)))..)
output constr: (??????(...)????)
output result: UMFE
output timesc: 3.2733e-05
output y_star: ((.((...)).)(...).)
output constr: (???(...)???(...)?)
output result: UMFE
output timesc: 0.0794949
output y_star: (.(...)(((...)).)..)
output constr: (?(...)??(...)?????)
output result: UMFE
output timesc: 0.084122
output y_star: ((((...)))(...)..(...))
output constr: (??(...)??(...)??(...))
output result: UMFE
output timesc: 3.6677e-05
output y_star: ((.(...))(.(...))(...))
output constr: (??(...)???(...)?(...))
output result: UMFE
output timesc: 0.106242
output y_star: (.((...)..((...).)))
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.0772529
output y_star: (.((...)((...)).))
output constr: (??(...)?(...)???)
output result: UMFE
output timesc: 0.0314892
output y_star: (((...).(...)...))
output constr: (?(...)?(...)????)
output result: UMFE
output timesc: 3.5456e-05
output y_star: (.((...)(...)((...))))
output constr: (??(...)(...)?(...)??)
output result: UMFE
output timesc: 0.046113
output y_star: ((.(...))((...))...)
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 0.0313698
output y_star: ((...(...)(...).))
output constr: (????(...)(...)??)
output result: UMFE
output timesc: 3.6709e-05
output y_star: (((...)..(....)))
output constr: (?(...)?????????)
output result: UMFE
output timesc: 21.0807
output y_star: (.(...)....(...)(...).)
output constr: (?(...)????(...)(...)?)
output result: UMFE
output timesc: 7.7483e-05
output y_star: (.((...)).((...).).)
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.32215
output y_star: ((...)(...)(...)(...)..(...))
output constr: ((...)(...)(...)(...)??(...))
output result: UMFE
output timesc: 4.1648e-05
output y_star: ((.((.(...)))).)
output constr: (?????(...)????)
output result: UMFE
output timesc: 0.119403
output y_star: ((...)(...)(...)..(...)..)
output constr: ((...)(...)(...)??(...)??)
output result: UMFE
output timesc: 4.0182e-05
output y_star: (((...)(...)(...).(...).))
output constr: (?(...)(...)(...)?(...)??)
output result: UMFE
output timesc: 3.7734e-05
output y_star: ((.(...).)(...)...)
output constr: (??(...)??(...)???)
output result: UMFE
output timesc: 0.00379274
output y_star: ((.((...).)(...)(...)))
output constr: (???(...)??(...)(...)?)
output result: UMFE
output timesc: 0.227377
output y_star: (.(..(((...)))).)
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.0570144
output y_star: (((...).).(...)..(...))
output constr: (?(...)???(...)??(...))
output result: UMFE
output timesc: 0.0011657
output y_star: (.((...).(...)(...)(...)))
output constr: (??(...)?(...)(...)(...)?)
output result: UMFE
output timesc: 28.4855
output y_star: ((....)((...)).)
output constr: (???????(...)??)
output result: UMFE
output timesc: 0.219337
output y_star: (....(...)(...)(...))
output constr: (????(...)(...)(...))
output result: UMFE
output timesc: 3.5898e-05
output y_star: (...((...).(...))..)
output constr: (????(...)?(...)???)
output result: UMFE
output timesc: 0.040657
output y_star: (.((...)...)..)
output constr: (??(...)??????)
output result: UMFE
output timesc: 0.00688821
output y_star: (((...).(....).))
output constr: (?(...)?????????)
output result: UMFE
output timesc: 5.76586
output y_star: ((.((...))(...).).)
output constr: (???(...)?(...)???)
output result: UMFE
output timesc: 0.155541
output y_star: (..(...(...).)..)
output constr: (??????(...)????)
output result: UMFE
output timesc: 8.4809e-05
output y_star: (((...).)((...))(...))
output constr: (?(...)???(...)?(...))
output result: UMFE
output timesc: 0.0552642
output y_star: (.((...).).(...).(...))
output constr: (??(...)???(...)?(...))
output result: UMFE
output timesc: 0.0011866
output y_star: ((...)(...)(...)(...).)
output constr: ((...)(...)(...)(...)?)
output result: UMFE
output timesc: 0.000157032
output y_star: (.(...).(..(...).).)
output constr: (?(...)????(...)???)
output result: UMFE
output timesc: 0.00515536
output y_star: (..((..(...))).)
output constr: (??????(...)???)
output result: UMFE
output timesc: 0.000136104
output y_star: (.((.(...))))
output constr: (????(...)??)
output result: UMFE
output timesc: 0.000127372
output y_star: (((...)(.(...).)))
output constr: (?(...)??(...)???)
output result: UMFE
output timesc: 0.0456237
output y_star: (((...).)..(.(...)))
output constr: (?(...)??????(...)?)
output result: UMFE
output timesc: 0.268331
output y_star: (.((...).(.(...))).)
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.280311
output y_star: (.(...(...)).)
output constr: (?????(...)??)
output result: UMFE
output timesc: 0.0028201
output y_star: ((...(...)((...).)))
output constr: (????(...)?(...)???)
output result: UMFE
output timesc: 0.255307
output y_star: (.(...).(((...)).))
output constr: (?(...)???(...)???)
output result: UMFE
output timesc: 0.556583
output y_star: ((.(...).(.(...))).)
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.0460248
output y_star: (..((....)).)
output constr: (???????????)
output result: UMFE
output timesc: 0.00012808
output y_star: ((.((...))).(...).)
output constr: (???(...)???(...)?)
output result: UMFE
output timesc: 0.0041688
output y_star: (.((((...)..)).))
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.0288071
output y_star: (.(...)......)
output constr: (?(...)??????)
output result: UMFE
output timesc: 0.000127562
output y_star: ((((...)))(((...))))
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 0.000150846
output y_star: (..((....(...))))
output constr: (????????(...)??)
output result: UMFE
output timesc: 0.000128251
output y_star: (.(...)((...))...)
output constr: (?(...)?(...)????)
output result: UMFE
output timesc: 0.00013422
output y_star: (((...)(...).(...).).)
output constr: (?(...)(...)?(...)???)
output result: UMFE
output timesc: 0.00119573
output y_star: (.((.(...)).(...).))
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 0.0448384
output y_star: ((.(...).)......)
output constr: (??(...)????????)
output result: UMFE
output timesc: 0.00328412
output y_star: ((((...))((...).)).)
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 0.247538
output y_star: ((.((...)..).).)
output constr: (???(...)??????)
output result: UMFE
output timesc: 0.0589856
output y_star: ((...)(.((...)).)(...))
output constr: ((...)???(...)???(...))
output result: UMFE
output timesc: 0.0400029
output y_star: (.(...).(...)(...)(...).)
output constr: (?(...)?(...)(...)(...)?)
output result: UMFE
output timesc: 8.0792e-05
output y_star: ((...)(.(..(...).)))
output constr: ((...)?????(...)???)
output result: UMFE
output timesc: 0.0633815
output y_star: ((...)(...).(((...)).))
output constr: ((...)(...)???(...)???)
output result: UMFE
output timesc: 0.152983
output y_star: (((.(...).)(...).))
output constr: (???(...)??(...)??)
output result: UMFE
output timesc: 0.146651
output y_star: (.(((...))(.(...))))
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 2.21231
output y_star: (.((...)(...)....).)
output constr: (??(...)(...)??????)
output result: UMFE
output timesc: 0.00281191
output y_star: ((.((...).(...))..))
output constr: (???(...)?(...)????)
output result: UMFE
output timesc: 0.269839
output y_star: (.((..(...)...)))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 2.8637e-05
output y_star: (((((...).)).)..)
output constr: (???(...)???????)
output result: UMFE
output timesc: 2.939e-05
output y_star: (.(...).(...).....)
output constr: (?(...)?(...)?????)
output result: UMFE
output timesc: 3.0902e-05
output y_star: (.((.(...).(...))).)
output constr: (????(...)?(...)???)
output result: UMFE
output timesc: 3.2975e-05
output y_star: ((..(...)(...)..))
output constr: (???(...)(...)???)
output result: UMFE
output timesc: 2.668e-05
output y_star: (..(...).(...)..)
output constr: (??(...)?(...)??)
output result: UMFE
output timesc: 2.4574e-05
output y_star: ((((.(...)..))))
output constr: (????(...)?????)
output result: UMFE
output timesc: 2.5732e-05
output y_star: (.....((...).))
output constr: (??????(...)??)
output result: UMFE
output timesc: 0.000851393
output y_star: ((.((....)).))
output constr: (????????????)
output result: UMFE
output timesc: 2.9518e-05
output y_star: (.((.(...).)(...)))
output constr: (????(...)??(...)?)
output result: UMFE
output timesc: 0.0674196
output y_star: (.((...)...(...)..))
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.000716671
output y_star: (...(....).(...))
output constr: (??????????(...))
output result: UMFE
output timesc: 0.443985
output y_star: (((...).)(...)...)
output constr: (?(...)??(...)???)
output result: UMFE
output timesc: 0.00103451
output y_star: (.(.(...)(...)....))
output constr: (???(...)(...)?????)
output result: UMFE
output timesc: 0.00069875
output y_star: ((((...)))(...)(...).)
output constr: (??(...)??(...)(...)?)
output result: UMFE
output timesc: 4.4917e-05
output y_star: (.((...).).....)
output constr: (??(...)???????)
output result: UMFE
output timesc: 0.0078645
output y_star: ((.(...))(...)((...)))
output constr: (??(...)?(...)?(...)?)
output result: UMFE
output timesc: 0.0497012
output y_star: ((..(...)(...).(...)).)
output constr: (???(...)(...)?(...)??)
output result: UMFE
output timesc: 0.0009386
output y_star: (((...)(..(...)..)))
output constr: (?(...)???(...)????)
output result: UMFE
output timesc: 0.514478
output y_star: (.(.(...).).(...)..)
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.0049515
output y_star: (..(.(...))....)
output constr: (????(...)?????)
output result: UMFE
output timesc: 0.0276882
output y_star: (.(....(...).(...)))
output constr: (??????(...)?(...)?)
output result: UMFE
output timesc: 0.000716173
output y_star: (.(.((...).)))
output constr: (????(...)???)
output result: UMFE
output timesc: 0.415761
output y_star: (((...))(.(...).)(...))
output constr: (?(...)???(...)??(...))
output result: UMFE
output timesc: 0.227543
output y_star: ((.(...))(...).....)
output constr: (??(...)?(...)?????)
output result: UMFE
output timesc: 0.00202498
output y_star: (.(((...))))
output constr: (??????????)
output result: UMFE
output timesc: 3.01e-05
output y_star: ((...).(((...).))..)
output constr: ((...)???(...)?????)
output result: UMFE
output timesc: 4.463e-05
output y_star: (((...).)(...)..(...).)
output constr: (?(...)??(...)??(...)?)
output result: UMFE
output timesc: 0.00149326
output y_star: (.((...)..(...)(...).))
output constr: (??(...)??(...)(...)??)
output result: UMFE
output timesc: 0.000758971
output y_star: (((...)...((...))))
output constr: (?(...)????(...)??)
output result: UMFE
output timesc: 4.0893e-05
output y_star: ((.(.(...))(...)))
output constr: (????(...)?(...)?)
output result: UMFE
output timesc: 0.0329561
output y_star: (.(.(...).)(...)(...).)
output constr: (???(...)??(...)(...)?)
output result: UMFE
output timesc: 0.00279438
output y_star: ((((...(...))).))
output constr: (??????(...)????)
output result: UMFE
output timesc: 3.3649e-05
output y_star: (((((...)...).)))
output constr: (???(...)???????)
output result: UMFE
output timesc: 3.2726e-05
output y_star: ((...)....(...)(...)..)
output constr: ((...)????(...)(...)??)
output result: UMFE
output timesc: 4.1148e-05
output y_star: (..(...).(...).....)
output constr: (??(...)?(...)?????)
output result: UMFE
output timesc: 3.8185e-05
output y_star: (.(....)(.(...)))
output constr: (?????????(...)?)
output result: UMFE
output timesc: 0.680718
output y_star: (((..(...).)).(...))
output constr: (????(...)????(...))
output result: UMFE
output timesc: 4.6187e-05
output y_star: (((...))(...)((...))(...))
output constr: (?(...)?(...)?(...)?(...))
output result: UMFE
output timesc: 4.9757e-05
output y_star: ((..(...).).((...)))
output constr: (???(...)????(...)?)
output result: UMFE
output timesc: 0.402124
output y_star: (......(.(...).))
output constr: (????????(...)??)
output result: UMFE
output timesc: 2.6369e-05
output y_star: (((...)).((...)).)
output constr: (?(...)???(...)??)
output result: UMFE
output timesc: 3.2218e-05
output y_star: (.(...).(.(...)..))
output constr: (?(...)???(...)???)
output result: UMFE
output timesc: 0.00685757
output y_star: (.((.....)).)
output constr: (???????????)
output result: UMFE
output timesc: 2.7392e-05
output y_star: (..(...)...((...)).)
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 3.9069e-05
output y_star: ((.((...).)((...))))
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.373993
output y_star: ((((.(...).).)))
output constr: (????(...)?????)
output result: UMFE
output timesc: 3.5191e-05
output y_star: (...((...).)((...)))
output constr: (????(...)???(...)?)
output result: UMFE
output timesc: 0.0481982
output y_star: (.(...)(...)....(...))
output constr: (?(...)(...)????(...))
output result: UMFE
output timesc: 3.7425e-05
output y_star: (..(.(.(...).)).)
output constr: (??????(...)????)
output result: UMFE
output timesc: 2.7908e-05
output y_star: (.((...)((...).)).)
output constr: (??(...)?(...)????)
output result: UMFE
output timesc: 0.0711392
output y_star: (..(...)...(.(...)))
output constr: (??(...)?????(...)?)
output result: UMFE
output timesc: 0.00078245
output y_star: (...(...)(...).(...)(...))
output constr: (???(...)(...)?(...)(...))
output result: UMFE
output timesc: 4.393e-05
output y_star: (.(...)..(.(...).))
output constr: (?(...)????(...)??)
output result: UMFE
output timesc: 0.00287163
output y_star: (.((.(.(...)))).)
output constr: (??????(...)????)
output result: UMFE
output timesc: 3.7767e-05
output y_star: ((..((...))(...)).)
output constr: (????(...)?(...)??)
output result: UMFE
output timesc: 0.117273
output y_star: (((.((...))(...).)))
output constr: (????(...)?(...)???)
output result: UMFE
output timesc: 3.7558e-05
output y_star: (.((...)).(...)((...)))
output constr: (??(...)??(...)?(...)?)
output result: UMFE
output timesc: 3.8593e-05
output y_star: (((...)(.((...))).))
output constr: (?(...)???(...)????)
output result: UMFE
output timesc: 0.160476
output y_star: ((..(...).)(...))
output constr: (???(...)??(...))
output result: UMFE
output timesc: 0.00980335
output y_star: ((...).((.....)))
output constr: ((...)??????????)
output result: UMFE
output timesc: 3.4741e-05
output y_star: (...((...)).(...))
output constr: (????(...)??(...))
output result: UMFE
output timesc: 3.1278e-05
output y_star: (.(..(...)(...)(...).))
output constr: (????(...)(...)(...)??)
output result: UMFE
output timesc: 0.000757607
output y_star: (.(((...).(...)..)))
output constr: (???(...)?(...)????)
output result: UMFE
output timesc: 3.8363e-05
output y_star: ((...)(.(...))(.(...)))
output constr: ((...)??(...)???(...)?)
output result: UMFE
output timesc: 0.116072
output y_star: ((((......))))
output constr: (????????????)
output result: UMFE
output timesc: 2.6117e-05
output y_star: ((.(...))..(...))
output constr: (??(...)???(...))
output result: UMFE
output timesc: 45.2888
output y_star: (.(...)..(.(...))(...))
output constr: (?(...)????(...)?(...))
output result: UMFE
output timesc: 0.00111834
output y_star: (....((...))(...)(...))
output constr: (?????(...)?(...)(...))
output result: UMFE
output timesc: 5.3991e-05
output y_star: ((...)(.((...))))
output constr: ((...)???(...)??)
output result: UMFE
output timesc: 0.00334704
output y_star: (((...)..((...).).))
output constr: (?(...)???(...)????)
output result: UMFE
output timesc: 0.402036
output y_star: (...(.(...)).(...).)
output constr: (?????(...)??(...)?)
output result: UMFE
output timesc: 0.00106449
output y_star: (.(...)(...)((...)))
output constr: (?(...)(...)???????)
output result: UMFE
output timesc: 0.000147509
output y_star: (((...)(...)..(...)).)
output constr: (?(...)(...)??(...)??)
output result: UMFE
output timesc: 0.00159503
output y_star: ((.(((...)))).)
output constr: (????(...)????)
output result: UMFE
output timesc: 0.0747489
output y_star: (..(((...)))..(...))
output constr: (????(...)????(...))
output result: UMFE
output timesc: 6.4381e-05
output y_star: ((((...))(...).))
output constr: (????????(...)??)
output result: UMFE
output timesc: 3.4955e-05
output y_star: ((.((.(...))))(...))
output constr: (?????(...)???(...))
output result: UMFE
output timesc: 0.0302814
output y_star: (.((.(...)(...).)).)
output constr: (????(...)(...)????)
output result: UMFE
output timesc: 0.000146771
output y_star: (.(.(...)..(...))..)
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.00733635
output y_star: (..(...)....(...).)
output constr: (??(...)????(...)?)
output result: UMFE
output timesc: 0.000139046
output y_star: ((...)..(.(...))...)
output constr: ((...)????(...)????)
output result: UMFE
output timesc: 0.000869223
output y_star: ((.(...).(...)..).)
output constr: (??(...)?(...)????)
output result: UMFE
output timesc: 0.000836645
output y_star: (((((...))).).(...))
output constr: (???(...)?????(...))
output result: UMFE
output timesc: 0.630194
output y_star: (.(...).((...)).)
output constr: (?(...)?????????)
output result: UMFE
output timesc: 6.1336e-05
output y_star: (((...)(...)(...)))
output constr: (?(...)(...)(...)?)
output result: UMFE
output timesc: 4.4625e-05
output y_star: (.(.(((...)(...)))))
output constr: (?????(...)(...)???)
output result: UMFE
output timesc: 6.8071e-05
output y_star: ((...).....(...).(...))
output constr: ((...)?????(...)?(...))
output result: UMFE
output timesc: 4.9721e-05
output y_star: (.(((...).)...).)
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.0127431
output y_star: ((..(.(...).)))
output constr: (?????(...)???)
output result: UMFE
output timesc: 0.00924806
output y_star: (.(.(...)..(...).))
output constr: (???(...)??(...)??)
output result: UMFE
output timesc: 0.00085304
output y_star: (((...))..((...).))
output constr: (?(...)????(...)??)
output result: UMFE
output timesc: 1.01478
output y_star: ((..(...)(...)(...)).)
output constr: (???(...)(...)(...)??)
output result: UMFE
output timesc: 0.00289438
output y_star: ((.(.(...)(...)).).)
output constr: (????(...)(...)????)
output result: UMFE
output timesc: 0.0593453
output y_star: ((...)(..(...).).)
output constr: ((...)???(...)???)
output result: UMFE
output timesc: 0.00698204
output y_star: (((.(...)((...))).))
output constr: (???(...)?(...)????)
output result: UMFE
output timesc: 0.0643156
output y_star: (((..((...))..)))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.000113586
output y_star: (.((....).))
output constr: (??????????)
output result: UMFE
output timesc: 3.0326
output y_star: (..((((...)))).)
output constr: (?????(...)????)
output result: UMFE
output timesc: 3.9885e-05
output y_star: (.((.(...))).(...))
output constr: (????(...)???(...))
output result: UMFE
output timesc: 4.7695e-05
output y_star: (.((...)..((...))).)
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.154304
output y_star: (.(...)(...)(...)(...)..)
output constr: (?(...)(...)(...)(...)??)
output result: UMFE
output timesc: 3.7297e-05
output y_star: ((.((...)).)..)
output constr: (???(...)?????)
output result: UMFE
output timesc: 0.0261932
output y_star: ((.(...)..(...).))
output constr: (??(...)??(...)??)
output result: UMFE
output timesc: 3.8828e-05
output y_star: ((((...)..(...)..)))
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 3.9763e-05
output y_star: (.(.(....))..)
output constr: (????????????)
output result: UMFE
output timesc: 0.392955
output y_star: (.(...)(...)...(...).)
output constr: (?(...)(...)???(...)?)
output result: UMFE
output timesc: 3.5136e-05
output y_star: (.(...)..((...))(...))
output constr: (?(...)???(...)?(...))
output result: UMFE
output timesc: 3.342e-05
output y_star: ((...)..(.(...)).)
output constr: ((...)????(...)??)
output result: UMFE
output timesc: 0.000882575
output y_star: (.(.(.(...)..).))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.698432
output y_star: (.((...).......))
output constr: (??(...)????????)
output result: UMFE
output timesc: 0.000975331
output y_star: (.(...)..(...).(...)..)
output constr: (?(...)??(...)?(...)??)
output result: UMFE
output timesc: 4.916e-05
output y_star: ((.(...))(...)(...).(...))
output constr: (??(...)?(...)(...)?(...))
output result: UMFE
output timesc: 0.00118848
output y_star: (...(...)(...)((...).))
output constr: (???(...)(...)?(...)??)
output result: UMFE
output timesc: 0.00119867
output y_star: ((.(.(...)).))
output constr: (????(...)???)
output result: UMFE
output timesc: 2.8457e-05
output y_star: ((.(...)(...)(...)...))
output constr: (??(...)(...)(...)????)
output result: UMFE
output timesc: 3.9745e-05
output y_star: ((.(...)......))
output constr: (??(...)???????)
output result: UMFE
output timesc: 2.9292e-05
output y_star: (.(.((...)).)(...).)
output constr: (????(...)???(...)?)
output result: UMFE
output timesc: 0.0272809
output y_star: (.(...).(((...)..)))
output constr: (?(...)???(...)????)
output result: UMFE
output timesc: 3.4581e-05
output y_star: ((...).((...))(...))
output constr: ((...)??(...)?(...))
output result: UMFE
output timesc: 3.1799e-05
output y_star: (.(...)....(...).)
output constr: (?(...)????(...)?)
output result: UMFE
output timesc: 2.7686e-05
output y_star: (((..(...)...).))
output constr: (????(...)??????)
output result: UMFE
output timesc: 2.5264e-05
output y_star: ((.(...).)((...).))
output constr: (??(...)???(...)??)
output result: UMFE
output timesc: 0.125326
output y_star: ((((.(...).))).)
output constr: (????(...)?????)
output result: UMFE
output timesc: 2.9415e-05
output y_star: ((...).....)
output constr: ((...)?????)
output result: UMFE
output timesc: 2.5057e-05
output y_star: (......((...).))
output constr: (???????(...)??)
output result: UMFE
output timesc: 0.000908968
output y_star: ((.(...).)(...)(...)..)
output constr: (??(...)??(...)(...)??)
output result: UMFE
output timesc: 0.00386392
output y_star: (..(((...)(...)..)))
output constr: (????(...)(...)????)
output result: UMFE
output timesc: 3.7216e-05
output y_star: ((..(.(...).)..))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 2.26159
output y_star: (.(...(...)(...)).)
output constr: (?????(...)(...)??)
output result: UMFE
output timesc: 0.0482959
output y_star: (.(...)(....).)
output constr: (?(...)???????)
output result: UMFE
output timesc: 0.104146
output y_star: ((...)(.(.(...)).).)
output constr: ((...)????(...)????)
output result: UMFE
output timesc: 0.0474602
output y_star: (((...).)(.(...)))
output constr: (?(...)????(...)?)
output result: UMFE
output timesc: 0.0166286
output y_star: ((...)..(...).(...)(...).)
output constr: ((...)??(...)?(...)(...)?)
output result: UMFE
output timesc: 5.1888e-05
output y_star: (.(...(...).(...).))
output constr: (?????(...)?(...)??)
output result: UMFE
output timesc: 0.000583433
output y_star: (((...).......).)
output constr: (?(...)?????????)
output result: UMFE
output timesc: 0.000844369
output y_star: (((.(.(...)..))))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 5.53967
output y_star: (...((...)).)
output constr: (???????????)
output result: UMFE
output timesc: 4.4889e-05
output y_star: (.((..(.(...)))))
output constr: (???????(...)???)
output result: UMFE
output timesc: 5.1789e-05
output y_star: (((..(...)))...)
output constr: (????(...)?????)
output result: UMFE
output timesc: 0.0280425
output y_star: (.(((...)....).))
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.698832
output y_star: (.(...)..(...)....)
output constr: (?(...)??(...)????)
output result: UMFE
output timesc: 3.6084e-05
output y_star: ((.((...).).).(...))
output constr: (???(...)?????(...))
output result: UMFE
output timesc: 0.0464645
output y_star: ((.(...)(...).))
output constr: (??(...)(...)??)
output result: UMFE
output timesc: 3.4394e-05
output y_star: (((((...)(...)))..))
output constr: (???(...)(...)?????)
output result: UMFE
output timesc: 4.0648e-05
output y_star: (...((..(...).)))
output constr: (???????(...)???)
output result: UMFE
output timesc: 3.303e-05
output y_star: (.((...)).((...)).)
output constr: (??(...)???(...)??)
output result: UMFE
output timesc: 3.9959e-05
output y_star: (..(((...))).(...).)
output constr: (????(...)???(...)?)
output result: UMFE
output timesc: 3.6539e-05
output y_star: ((.(...).).(...)..)
output constr: (??(...)???(...)??)
output result: UMFE
output timesc: 0.00280177
output y_star: ((.((...))).((...)))
output constr: (???(...)????(...)?)
output result: UMFE
output timesc: 0.0662904
output y_star: ((...)((...)).((...).))
output constr: ((...)?(...)???(...)??)
output result: UMFE
output timesc: 1.32178
output y_star: ((.(...)(..(...).)))
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 21.4996
output y_star: (.((....))(...))
output constr: (?????????(...))
output result: UMFE
output timesc: 6.412e-05
output y_star: ((.((...))...).)
output constr: (???(...)??????)
output result: UMFE
output timesc: 0.148653
output y_star: ((.(...)(((...)).)))
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 1.26717
output y_star: (.((...).(...)..))
output constr: (??(...)?(...)???)
output result: UMFE
output timesc: 0.00111001
output y_star: (((((...).).)))
output constr: (???(...)?????)
output result: UMFE
output timesc: 3.1639e-05
output y_star: (.(((...))(...).(...)))
output constr: (???(...)?(...)?(...)?)
output result: UMFE
output timesc: 0.0471971
output y_star: ((...)..(...)(...).(...))
output constr: ((...)??(...)(...)?(...))
output result: UMFE
output timesc: 3.6915e-05
output y_star: (((...))....((...)))
output constr: (?(...)??????(...)?)
output result: UMFE
output timesc: 3.7578e-05
output y_star: ((.((.(...)))(...)))
output constr: (?????(...)??(...)?)
output result: UMFE
output timesc: 3.4518e-05
output y_star: ((.(...)(...)((...).)))
output constr: (??(...)(...)?(...)???)
output result: UMFE
output timesc: 0.303611
output y_star: ((...)..(.(...)..).)
output constr: ((...)????(...)????)
output result: UMFE
output timesc: 0.00501887
output y_star: (...(...)((...).))
output constr: (???(...)?(...)??)
output result: UMFE
output timesc: 0.00104516
output y_star: (.(((...).))(...))
output constr: (???(...)???(...))
output result: UMFE
output timesc: 3.3496e-05
output y_star: (....(...)(.(...).))
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 0.0104785
output y_star: ((((...))).....)
output constr: (??(...)???????)
output result: UMFE
output timesc: 4.657e-05
output y_star: ((((...)(...).)))
output constr: (??(...)(...)???)
output result: UMFE
output timesc: 4.6699e-05
output y_star: ((.(...)(...)(.(...))))
output constr: (??(...)(...)??(...)??)
output result: UMFE
output timesc: 0.0512921
output y_star: (((...)..(...).).)
output constr: (?(...)??(...)???)
output result: UMFE
output timesc: 0.00130764
output y_star: ((.(...)(...)).)
output constr: (??(...)(...)??)
output result: UMFE
output timesc: 0.00100589
output y_star: ((...(...)(...)..))
output constr: (????(...)(...)???)
output result: UMFE
output timesc: 0.000141531
output y_star: ((..(...)..)(...)(...))
output constr: (???(...)???(...)(...))
output result: UMFE
output timesc: 0.051947
output y_star: ((.(.(..(...)))))
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.0084426
output y_star: ((.(((...))(...))))
output constr: (????(...)?(...)??)
output result: UMFE
output timesc: 0.525788
output y_star: (..((..(...).)))
output constr: (??????(...)???)
output result: UMFE
output timesc: 4.4299e-05
output y_star: (.(...)..(....))
output constr: (?(...)????????)
output result: UMFE
output timesc: 0.442123
output y_star: (..(.(...).(...))..)
output constr: (????(...)?(...)???)
output result: UMFE
output timesc: 0.0365007
output y_star: (.(((...).(...)(...))))
output constr: (???(...)?(...)(...)??)
output result: UMFE
output timesc: 0.000145641
output y_star: (.(...).(...)......)
output constr: (?(...)?(...)??????)
output result: UMFE
output timesc: 0.000138936
output y_star: (((((...)).(...))))
output constr: (???(...)??(...)??)
output result: UMFE
output timesc: 0.000146048
output y_star: (.(((...)))...(...))
output constr: (???(...)?????(...))
output result: UMFE
output timesc: 0.000149599
output y_star: (...(...).(...).(...).)
output constr: (???(...)?(...)?(...)?)
output result: UMFE
output timesc: 0.000148126
output y_star: (((...))...((...).))
output constr: (?(...)?????(...)??)
output result: UMFE
output timesc: 0.993064
output y_star: (((...)..(...).))
output constr: (?(...)??(...)??)
output result: UMFE
output timesc: 5.5262e-05
output y_star: (.(....).((...)))
output constr: (?????????(...)?)
output result: UMFE
output timesc: 6.58538
output y_star: ((...).((((...))).))
output constr: ((...)????(...)????)
output result: UMFE
output timesc: 1.18979
output y_star: (.(.(...)..((...))))
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.024657
output y_star: ((...)(.(...)..)..)
output constr: ((...)??(...)?????)
output result: UMFE
output timesc: 0.00712016
output y_star: (...)
output constr: (???)
output result: UMFE
output timesc: 0.000125744
output y_star: (......(...)(...)(...))
output constr: (??????(...)(...)(...))
output result: UMFE
output timesc: 0.00014323
output y_star: ((.......(...)))
output constr: (????????(...)?)
output result: UMFE
output timesc: 0.0001315
output y_star: ((((...))..(...).).)
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.0227917
output y_star: ((((...).)).)
output constr: (??(...)????)
output result: UMFE
output timesc: 0.000132281
output y_star: (..(.(((...))).))
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.225999
output y_star: ((.((...).).))
output constr: (???(...)????)
output result: UMFE
output timesc: 2.6904e-05
output y_star: ((((...)))(...).)
output constr: (??(...)??(...)?)
output result: UMFE
output timesc: 6.1195e-05
output y_star: ((..(...).)(...)...)
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.0104486
output y_star: ((((((...)(...))))))
output constr: (????(...)(...)????)
output result: UMFE
output timesc: 5.0502e-05
output y_star: (.(...)(...)....(...).)
output constr: (?(...)(...)????(...)?)
output result: UMFE
output timesc: 4.3602e-05
output y_star: (.(...)(...)(...)(...).)
output constr: (?(...)(...)(...)(...)?)
output result: UMFE
output timesc: 4.0527e-05
output y_star: (.(....(...)..))
output constr: (??????(...)???)
output result: UMFE
output timesc: 0.0367838
output y_star: (.(..(...).)..(...))
output constr: (????(...)????(...))
output result: UMFE
output timesc: 0.00492248
output y_star: ((...)((...)).....)
output constr: ((...)?(...)??????)
output result: UMFE
output timesc: 4.1186e-05
output y_star: (((((...)).)))
output constr: (????????????)
output result: UMFE
output timesc: 3.5975e-05
output y_star: (..(.(...)).((...)))
output constr: (????(...)???(...)?)
output result: UMFE
output timesc: 0.123845
output y_star: (.((.((...))))(...))
output constr: (?????(...)???(...))
output result: UMFE
output timesc: 4.1077e-05
output y_star: (((...).((...))..).)
output constr: (?(...)??(...)?????)
output result: UMFE
output timesc: 0.473178
output y_star: (.(.(...)(...).(...)))
output constr: (???(...)(...)?(...)?)
output result: UMFE
output timesc: 0.00219296
output y_star: (((((...)(...)))))
output constr: (???(...)(...)???)
output result: UMFE
output timesc: 3.7937e-05
output y_star: ((..((...)).))
output constr: (????????????)
output result: UMFE
output timesc: 1.4729
output y_star: (...((...).)..(...))
output constr: (????(...)????(...))
output result: UMFE
output timesc: 0.000823222
output y_star: (.((...)...(...)))
output constr: (??(...)???(...)?)
output result: UMFE
output timesc: 0.00104594
output y_star: (.((...))((...))(...).)
output constr: (??(...)??(...)?(...)?)
output result: UMFE
output timesc: 5.8373e-05
output y_star: (.((...))(...)..)
output constr: (??(...)?(...)??)
output result: UMFE
output timesc: 4.2345e-05
output y_star: ((..(((...)..))))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.0112615
output y_star: (.(.(...)..)..(...))
output constr: (???(...)?????(...))
output result: UMFE
output timesc: 0.00546593
output y_star: ((...)....(...)(...))
output constr: ((...)????(...)(...))
output result: UMFE
output timesc: 4.3905e-05
output y_star: ((((((...))(...)))))
output constr: (????(...)?(...)???)
output result: UMFE
output timesc: 5.2217e-05
output y_star: (.(.(...)(...)..(...)))
output constr: (???(...)(...)??(...)?)
output result: UMFE
output timesc: 0.000888231
output y_star: (.(...)((...)).)
output constr: (?(...)?(...)??)
output result: UMFE
output timesc: 3.6863e-05
output y_star: (..(...)..(...)((...)))
output constr: (??(...)??(...)?(...)?)
output result: UMFE
output timesc: 4.4318e-05
output y_star: ((...)..(...)((...)).)
output constr: ((...)??(...)?(...)??)
output result: UMFE
output timesc: 4.3673e-05
output y_star: (.(......))
output constr: (?????????)
output result: UMFE
output timesc: 0.0866262
output y_star: (..((...))..(...)(...))
output constr: (???(...)???(...)(...))
output result: UMFE
output timesc: 4.6574e-05
output y_star: (((...)((...).)..))
output constr: (?(...)?(...)?????)
output result: UMFE
output timesc: 0.177909
output y_star: (((.(...).)(...)))
output constr: (???(...)??(...)?)
output result: UMFE
output timesc: 0.0400264
output y_star: (.(.((...)))(...)(...))
output constr: (????(...)??(...)(...))
output result: UMFE
output timesc: 0.00209441
output y_star: (((...)(...).(...)(...).))
output constr: (?(...)(...)?(...)(...)??)
output result: UMFE
output timesc: 4.3631e-05
output y_star: (.((...)).(...))
output constr: (??(...)??(...))
output result: UMFE
output timesc: 3.4722e-05
output y_star: (..(...)....)
output constr: (??(...)????)
output result: UMFE
output timesc: 2.4882e-05
output y_star: (((...).((...)).).)
output constr: (?(...)??(...)????)
output result: UMFE
output timesc: 0.120115
output y_star: (.(...)(...)((...))..)
output constr: (?(...)(...)?(...)???)
output result: UMFE
output timesc: 3.6828e-05
output y_star: (((...))(...).)
output constr: (???????(...)?)
output result: UMFE
output timesc: 3.6386e-05
output y_star: ((...).(...).(...)(...).)
output constr: ((...)?(...)?(...)(...)?)
output result: UMFE
output timesc: 3.8259e-05
output y_star: (.(...)..((...)).(...))
output constr: (?(...)???(...)??(...))
output result: UMFE
output timesc: 3.6712e-05
output y_star: ((.((...)).)....)
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.0391559
output y_star: ((.(...))....)
output constr: (??(...)?????)
output result: UMFE
output timesc: 0.00102015
output y_star: ((...)..)
output constr: ((...)??)
output result: UMFE
output timesc: 2.4264e-05
output y_star: (.(((...))((...)).))
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.247267
output y_star: (.(((...)).)..(...))
output constr: (???(...)?????(...))
output result: UMFE
output timesc: 0.306883
output y_star: ((.(.(...).(...)).))
output constr: (????(...)?(...)???)
output result: UMFE
output timesc: 0.0277868
output y_star: (((.(...)(...).)))
output constr: (???(...)(...)???)
output result: UMFE
output timesc: 3.2591e-05
output y_star: (.(...)(...))
output constr: (?(...)(...))
output result: UMFE
output timesc: 2.5385e-05
output y_star: ((...)(((..(...)))))
output constr: ((...)?????(...)???)
output result: UMFE
output timesc: 5.0656e-05
output y_star: (((.(...).....)))
output constr: (???(...)???????)
output result: UMFE
output timesc: 2.5335e-05
output y_star: ((...)..(((...)).))
output constr: ((...)????(...)???)
output result: UMFE
output timesc: 0.113806
output y_star: (..((...)...)...)
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.02637
output y_star: (((((...)..(...)))))
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 4.167e-05
output y_star: ((...).......(...))
output constr: ((...)???????(...))
output result: UMFE
output timesc: 3.9793e-05
output y_star: (((.(...))(...)(...)))
output constr: (???(...)?(...)(...)?)
output result: UMFE
output timesc: 0.0465953
output y_star: (..(..(...).)..)
output constr: (?????(...)????)
output result: UMFE
output timesc: 0.526113
output y_star: (..(.(...).)..(...))
output constr: (????(...)????(...))
output result: UMFE
output timesc: 0.00387889
output y_star: ((((.(...)(...).))))
output constr: (????(...)(...)????)
output result: UMFE
output timesc: 4.2087e-05
output y_star: (((.....)).)
output constr: (??????????)
output result: UMFE
output timesc: 3.0967e-05
output y_star: (((.(...)....).))
output constr: (???(...)???????)
output result: UMFE
output timesc: 3.0857e-05
output y_star: ((...)...(...).((...)))
output constr: ((...)???(...)??(...)?)
output result: UMFE
output timesc: 4.6394e-05
output y_star: (((..(...)(...)))..)
output constr: (????(...)(...)????)
output result: UMFE
output timesc: 3.7356e-05
output y_star: ((.(...)..)..(...).)
output constr: (??(...)?????(...)?)
output result: UMFE
output timesc: 0.00695372
output y_star: ((...)((.((...)).)))
output constr: ((...)????(...)????)
output result: UMFE
output timesc: 4.4916e-05
output y_star: (.((...)(.(...).).))
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 0.263168
output y_star: (((..(...)))..)
output constr: (????(...)????)
output result: UMFE
output timesc: 0.0107857
output y_star: (..(.....(...)).)
output constr: (????????(...)??)
output result: UMFE
output timesc: 0.00715301
output y_star: (.((...).).(.(...)))
output constr: (??(...)?????(...)?)
output result: UMFE
output timesc: 0.261645
output y_star: ((..(...)(...)((...))))
output constr: (???(...)(...)?(...)??)
output result: UMFE
output timesc: 4.2596e-05
output y_star: (.(.(...))....(...))
output constr: (???(...)?????(...))
output result: UMFE
output timesc: 0.000664202
output y_star: (((.(...)(...)))..)
output constr: (???(...)(...)????)
output result: UMFE
output timesc: 3.8915e-05
output y_star: ((.((...).).(...)).)
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.254234
output y_star: ((((...)).(...)))
output constr: (??(...)??(...)?)
output result: UMFE
output timesc: 3.921e-05
output y_star: (..(...).((...).)(...))
output constr: (??(...)??(...)??(...))
output result: UMFE
output timesc: 0.000879713
output y_star: (.(.(...)..))
output constr: (???(...)???)
output result: UMFE
output timesc: 0.00704024
output y_star: ((.(...)(...).).)
output constr: (??(...)(...)???)
output result: UMFE
output timesc: 0.000520159
output y_star: (((.((...)).)).)
output constr: (????(...)?????)
output result: UMFE
output timesc: 3.2083e-05
output y_star: (.(.(...).).(...))
output constr: (???(...)???(...))
output result: UMFE
output timesc: 0.00176084
output y_star: ((..(...)((...))..))
output constr: (???(...)?(...)????)
output result: UMFE
output timesc: 3.8515e-05
output y_star: (..((...)..(...)).)
output constr: (???(...)??(...)??)
output result: UMFE
output timesc: 0.00998821
output y_star: (((...).(.(...))..))
output constr: (?(...)???(...)????)
output result: UMFE
output timesc: 0.576677
output y_star: (.(...((...))(...)))
output constr: (??????(...)?(...)?)
output result: UMFE
output timesc: 0.121058
output y_star: ((...)((...)).((...)))
output constr: ((...)?(...)???(...)?)
output result: UMFE
output timesc: 4.0942e-05
output y_star: ((...)(...)(((...))))
output constr: ((...)(...)??(...)??)
output result: UMFE
output timesc: 3.7801e-05
output y_star: ((...)...(.(...)))
output constr: ((...)?????(...)?)
output result: UMFE
output timesc: 0.00094449
output y_star: (..(...)..(((...))))
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 4.3107e-05
output y_star: (((....)...))
output constr: (???????????)
output result: UMFE
output timesc: 0.0696799
output y_star: (.(.(...))...(...))
output constr: (???(...)????(...))
output result: UMFE
output timesc: 0.000882545
output y_star: (..(...)..((...)))
output constr: (??(...)???(...)?)
output result: UMFE
output timesc: 3.4412e-05
output y_star: ((...)(((...)..))(...))
output constr: ((...)??(...)????(...))
output result: UMFE
output timesc: 44.2988
output y_star: (.(((...)(...)))..)
output constr: (???(...)(...)????)
output result: UMFE
output timesc: 0.000177769
output y_star: (((...)).((...))(...).)
output constr: (?(...)???(...)?(...)?)
output result: UMFE
output timesc: 6.0351e-05
output y_star: ((((...)).(.(...))))
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 0.318287
output y_star: ((...).(...)(...))
output constr: ((...)?(...)(...))
output result: UMFE
output timesc: 6.5719e-05
output y_star: (((...)(...)(...)(...)))
output constr: (?(...)(...)(...)(...)?)
output result: UMFE
output timesc: 5.902e-05
output y_star: ((....(...)...))
output constr: (?????(...)????)
output result: UMFE
output timesc: 2.6506e-05
output y_star: (.((.(...)))(...).)
output constr: (????(...)??(...)?)
output result: UMFE
output timesc: 3.4992e-05
output y_star: ((...)(...).(...)((...)).)
output constr: ((...)(...)?(...)?(...)??)
output result: UMFE
output timesc: 3.9765e-05
output y_star: ((...).((...(...))))
output constr: ((...)??????(...)??)
output result: UMFE
output timesc: 5.2113e-05
output y_star: (((...)).(.(...).))
output constr: (?(...)????(...)??)
output result: UMFE
output timesc: 0.182509
output y_star: (.(...((...)).).)
output constr: (??????(...)????)
output result: UMFE
output timesc: 4.9067e-05
output y_star: (((......(...))))
output constr: (????????(...)??)
output result: UMFE
output timesc: 2.5563e-05
output y_star: (((((...))))(...)..)
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 4.0134e-05
output y_star: (.(...).((((...)))))
output constr: (?(...)????(...)???)
output result: UMFE
output timesc: 9.5264e-05
output y_star: (.(((...).).)..)
output constr: (???(...)??????)
output result: UMFE
output timesc: 0.0490084
output y_star: ((...).(...)..(...)..)
output constr: ((...)?(...)??(...)??)
output result: UMFE
output timesc: 0.000155317
output y_star: ((.(...)(...)(...)..))
output constr: (??(...)(...)(...)???)
output result: UMFE
output timesc: 0.000150341
output y_star: ((...)((...))(...).)
output constr: ((...)???????(...)?)
output result: UMFE
output timesc: 0.0128587
output y_star: ((((...).)....).)
output constr: (??(...)????????)
output result: UMFE
output timesc: 0.00337234
output y_star: (.(.((...))))
output constr: (????(...)??)
output result: UMFE
output timesc: 0.000130318
output y_star: ((((...)(...)...)))
output constr: (??(...)(...)?????)
output result: UMFE
output timesc: 0.000157042
output y_star: ((..((...).)(...)).)
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 0.250803
output y_star: ((.(.(...)..).))
output constr: (????(...)?????)
output result: UMFE
output timesc: 0.536285
output y_star: (.(.(....)))
output constr: (??????????)
output result: UMFE
output timesc: 0.0277745
output y_star: (.(((...)))..)
output constr: (???(...)????)
output result: UMFE
output timesc: 0.000138648
output y_star: (.((...))(...)(...).(...))
output constr: (??(...)?(...)(...)?(...))
output result: UMFE
output timesc: 0.000154113
output y_star: (.((...)(...)..(...)).)
output constr: (??(...)(...)??(...)??)
output result: UMFE
output timesc: 0.00585631
output y_star: (.((((...)(...)).)))
output constr: (????(...)(...)????)
output result: UMFE
output timesc: 0.0395839
output y_star: (.(((..(...)))).)
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.000107621
output y_star: (..(...)(...).((...).))
output constr: (??(...)(...)??(...)??)
output result: UMFE
output timesc: 0.00125757
output y_star: (((...).)((...))..)
output constr: (?(...)???(...)???)
output result: UMFE
output timesc: 0.0360269
output y_star: (.((...)(...).((...))))
output constr: (??(...)(...)??(...)??)
output result: UMFE
output timesc: 0.032315
output y_star: (.(.(..(...)).))
output constr: (??????(...)???)
output result: UMFE
output timesc: 0.047691
output y_star: (((((...))).(...)).)
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.247024
output y_star: (..((...))(...).(...))
output constr: (???(...)?(...)?(...))
output result: UMFE
output timesc: 3.8563e-05
output y_star: (((((...)))(...)(...)))
output constr: (???(...)??(...)(...)?)
output result: UMFE
output timesc: 8.3327e-05
output y_star: ((.(((...)...))))
output constr: (????(...)??????)
output result: UMFE
output timesc: 2.9054e-05
output y_star: ((.((...).....)))
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.0419255
output y_star: (((((...)(...))))(...))
output constr: (???(...)(...)???(...))
output result: UMFE
output timesc: 5.7673e-05
output y_star: (.(...(...)..)..)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.428301
output y_star: ((.(...).....))
output constr: (??(...)??????)
output result: UMFE
output timesc: 0.000157961
output y_star: ((((...)))...(...).)
output constr: (??(...)?????(...)?)
output result: UMFE
output timesc: 0.000185701
output y_star: (..(.((...)).)(...))
output constr: (?????(...)???(...))
output result: UMFE
output timesc: 0.0272871
output y_star: (..(...).)
output constr: (??(...)?)
output result: UMFE
output timesc: 0.000135038
output y_star: (((...)........))
output constr: (?(...)?????????)
output result: UMFE
output timesc: 0.000139372
output y_star: (.(.....))
output constr: (????????)
output result: UMFE
output timesc: 0.000886941
output y_star: (.((...))(((...))).)
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.000176748
output y_star: (.(.((...)).)(...))
output constr: (????(...)???(...))
output result: UMFE
output timesc: 0.0275023
output y_star: ((.(...).(...)))
output constr: (??(...)?(...)?)
output result: UMFE
output timesc: 3.2439e-05
output y_star: (.((...)(...)(...)(...).))
output constr: (??(...)(...)(...)(...)??)
output result: UMFE
output timesc: 0.000945132
output y_star: ((.((...)).(...)).)
output constr: (???(...)??(...)??)
output result: UMFE
output timesc: 0.117872
output y_star: (.(.((...)).)...)
output constr: (????(...)??????)
output result: UMFE
output timesc: 3.2477e-05
output y_star: (((((...))(...)..)))
output constr: (???(...)?(...)????)
output result: UMFE
output timesc: 3.7392e-05
output y_star: (((...)).(...)((...).))
output constr: (?(...)??(...)?(...)??)
output result: UMFE
output timesc: 2.72628
output y_star: (((...)..(...)))
output constr: (?(...)??(...)?)
output result: UMFE
output timesc: 4.5017e-05
output y_star: ((.(.(...).).)..)
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.219117
output y_star: (((((.(...).)))))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 3.6044e-05
output y_star: (.(((...)).(...)..))
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.0225436
output y_star: (..(...)..(.(...).))
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 0.00278028
output y_star: ((.(...)(...).(...)).)
output constr: (??(...)(...)?(...)??)
output result: UMFE
output timesc: 0.000814526
output y_star: (.(...).(.(...))(...).)
output constr: (?(...)???(...)?(...)?)
output result: UMFE
output timesc: 0.000826115
output y_star: ((...)..(...)(...).(...).)
output constr: ((...)??(...)(...)?(...)?)
output result: UMFE
output timesc: 4.674e-05
output y_star: (((...))(((...))).)
output constr: (?(...)???(...)???)
output result: UMFE
output timesc: 4.377e-05
output y_star: ((..(...)...(...)).)
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.000717049
output y_star: ((...).((.(...).)))
output constr: ((...)????(...)???)
output result: UMFE
output timesc: 4.3015e-05
output y_star: (((...)......).)
output constr: (?(...)????????)
output result: UMFE
output timesc: 0.000843863
output y_star: (((.(...).)((...))))
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.298354
output y_star: (((...).)(...)(.(...)))
output constr: (?(...)??(...)??(...)?)
output result: UMFE
output timesc: 0.107358
output y_star: (.(.(...)((...))).)
output constr: (???(...)?(...)???)
output result: UMFE
output timesc: 0.148425
output y_star: (...(...)(...)((...)))
output constr: (???(...)(...)?(...)?)
output result: UMFE
output timesc: 3.6839e-05
output y_star: (.(...).((...))(...))
output constr: (?(...)??(...)?(...))
output result: UMFE
output timesc: 3.544e-05
output y_star: (((((...)(...)).)))
output constr: (???(...)(...)????)
output result: UMFE
output timesc: 0.0251417
output y_star: (...((...))((...).))
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 0.273804
output y_star: (((...))...((...)))
output constr: (?(...)?????(...)?)
output result: UMFE
output timesc: 3.9123e-05
output y_star: ((...)(((...)))..)
output constr: ((...)??(...)????)
output result: UMFE
output timesc: 3.0087e-05
output y_star: (.(((...).((...)))))
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 3.9563e-05
output y_star: (...(...).(...).(...))
output constr: (???(...)?(...)?(...))
output result: UMFE
output timesc: 3.4055e-05
output y_star: ((((...))(...)(...).).)
output constr: (??(...)?(...)(...)???)
output result: UMFE
output timesc: 0.0334055
output y_star: (..((...)))
output constr: (???(...)?)
output result: UMFE
output timesc: 2.4154e-05
output y_star: (.(...(...).)..)
output constr: (?????(...)????)
output result: UMFE
output timesc: 0.10355
output y_star: (..(...)((.(...))))
output constr: (??(...)???(...)??)
output result: UMFE
output timesc: 4.7581e-05
output y_star: ((...)(...)..(.(...)).)
output constr: ((...)(...)????(...)??)
output result: UMFE
output timesc: 0.000761717
output y_star: (.....(...)..)
output constr: (?????(...)??)
output result: UMFE
output timesc: 2.5014e-05
output y_star: (.(...).(.(...).)..)
output constr: (?(...)???(...)????)
output result: UMFE
output timesc: 0.0018539
output y_star: ((.(...)).(...)(...).)
output constr: (??(...)??(...)(...)?)
output result: UMFE
output timesc: 0.000859951
output y_star: (((..(...)...)))
output constr: (????(...)?????)
output result: UMFE
output timesc: 2.959e-05
output y_star: (.(...).)
output constr: (???????)
output result: UMFE
output timesc: 0.00357905
output y_star: ((...).(...)(..(...).))
output constr: ((...)?(...)???(...)??)
output result: UMFE
output timesc: 0.010632
output y_star: (((...)(...)((...).).))
output constr: (?(...)(...)?(...)????)
output result: UMFE
output timesc: 0.676572
output y_star: (..(...)...((...).))
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 0.0011273
output y_star: (..(...).(...))
output constr: (??(...)?(...))
output result: UMFE
output timesc: 3.0118e-05
output y_star: (((..(.(...)))).)
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.021838
output y_star: (((...).).(.(...)).)
output constr: (?(...)?????(...)??)
output result: UMFE
output timesc: 0.270761
output y_star: (...((...).).(...))
output constr: (????(...)???(...))
output result: UMFE
output timesc: 0.000601137
output y_star: ((...)(...)......(...))
output constr: ((...)(...)??????(...))
output result: UMFE
output timesc: 4.6385e-05
output y_star: (...(..((...)).))
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.108743
output y_star: (.(.((...).))..)
output constr: (????(...)?????)
output result: UMFE
output timesc: 11.7892
output y_star: ((((...).)..(...)).)
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 0.0797536
output y_star: ((...).(.(...).).)
output constr: ((...)???(...)???)
output result: UMFE
output timesc: 0.00236568
output y_star: ((.(...).(...)(...).))
output constr: (??(...)?(...)(...)??)
output result: UMFE
output timesc: 3.8369e-05
output y_star: (.....(.(...).))
output constr: (???????(...)??)
output result: UMFE
output timesc: 2.6148e-05
output y_star: ((((...)))((...))(...))
output constr: (??(...)???(...)?(...))
output result: UMFE
output timesc: 4.8592e-05
output y_star: (.(...)(.(...))(...))
output constr: (?(...)??(...)?(...))
output result: UMFE
output timesc: 0.00101466
output y_star: (..(...).(.(...))(...))
output constr: (??(...)???(...)?(...))
output result: UMFE
output timesc: 0.000817279
output y_star: (.((...).(...)....))
output constr: (??(...)?(...)?????)
output result: UMFE
output timesc: 0.000693511
output y_star: (((.(...)..)).)
output constr: (???(...)?????)
output result: UMFE
output timesc: 2.9373e-05
output y_star: ((.(....(...))))
output constr: (???????(...)??)
output result: UMFE
output timesc: 2.807e-05
output y_star: (((...)...))
output constr: (?(...)????)
output result: UMFE
output timesc: 3.1447e-05
output y_star: ((.(...).).)
output constr: (??(...)???)
output result: UMFE
output timesc: 0.00332291
output y_star: ((.(((...).).).))
output constr: (????(...)??????)
output result: UMFE
output timesc: 3.5593e-05
output y_star: (.(.((...).(...)).))
output constr: (????(...)?(...)???)
output result: UMFE
output timesc: 0.0641914
output y_star: (.(...)..(.(...))..)
output constr: (?(...)????(...)???)
output result: UMFE
output timesc: 0.000637017
output y_star: ((.(...).((...).).))
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 0.267196
output y_star: (.(((...).)).(...).)
output constr: (???(...)????(...)?)
output result: UMFE
output timesc: 3.4543e-05
output y_star: ((((...)((...)).)).)
output constr: (??(...)?(...)?????)
output result: UMFE
output timesc: 3.7738e-05
output y_star: ((.(...)(...).(...).).)
output constr: (??(...)(...)?(...)???)
output result: UMFE
output timesc: 0.000786299
output y_star: (.(((...).(...)))..)
output constr: (???(...)?(...)????)
output result: UMFE
output timesc: 3.9005e-05
output y_star: ((.((...)....).))
output constr: (???(...)???????)
output result: UMFE
output timesc: 3.0453e-05
output y_star: (..(((...)...)))
output constr: (????(...)?????)
output result: UMFE
output timesc: 2.8175e-05
output y_star: (.(......)(...).)
output constr: (?????????(...)?)
output result: UMFE
output timesc: 1.72781
output y_star: ((...)((...))..(...)..)
output constr: ((...)?(...)???(...)??)
output result: UMFE
output timesc: 4.4099e-05
output y_star: ((...)((.((...)))))
output constr: ((...)????(...)???)
output result: UMFE
output timesc: 4.1408e-05
output y_star: ((.(...))...(...)(...))
output constr: (??(...)????(...)(...))
output result: UMFE
output timesc: 0.000912701
output y_star: ((..((...))(...)(...)))
output constr: (????(...)?(...)(...)?)
output result: UMFE
output timesc: 4.247e-05
output y_star: (.(...).(...).(...)...)
output constr: (?(...)?(...)?(...)???)
output result: UMFE
output timesc: 3.863e-05
output y_star: ((.((...)(...)(...))))
output constr: (???(...)(...)(...)??)
output result: UMFE
output timesc: 38.6528
output y_star: (..(.....).)
output constr: (??????????)
output result: UMFE
output timesc: 0.00408339
output y_star: ((.(...)).(.(...).))
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 0.273463
output y_star: (((...)(..(...).).))
output constr: (?(...)???(...)????)
output result: UMFE
output timesc: 15.403
output y_star: (..(...)((...).)(...).)
output constr: (??(...)?(...)??(...)?)
output result: UMFE
output timesc: 0.00789192
output y_star: (.(.(...)...(...)))
output constr: (???(...)???(...)?)
output result: UMFE
output timesc: 0.00621275
output y_star: ((...)..((...).))
output constr: ((...)???(...)??)
output result: UMFE
output timesc: 0.00360053
output y_star: (..(...)(...).(...).)
output constr: (??(...)(...)?(...)?)
output result: UMFE
output timesc: 0.000200052
output y_star: (.((...)(...)..(...)))
output constr: (??(...)(...)??(...)?)
output result: UMFE
output timesc: 0.0022836
output y_star: (.((.(...)..).))
output constr: (????(...)?????)
output result: UMFE
output timesc: 22.5117
output y_star: ((.(...)).)
output constr: (??(...)??)
output result: UMFE
output timesc: 0.00282374
output y_star: (..((...)(...)..).)
output constr: (???(...)(...)????)
output result: UMFE
output timesc: 0.0094031
output y_star: (((.(...).)).)
output constr: (????????????)
output result: UMFE
output timesc: 146.97
output y_star: (.(...)(...)(.(...).))
output constr: (?(...)(...)??(...)??)
output result: UMFE
output timesc: 0.00406184
output y_star: (..((...)..(...).).)
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.00724842
output y_star: ((...)(...).(...).(...)..)
output constr: ((...)(...)?(...)?(...)??)
output result: UMFE
output timesc: 0.000148034
output y_star: ((.((.(...).))))
output constr: (?????(...)????)
output result: UMFE
output timesc: 0.000134577
output y_star: ((.(...))(...)....)
output constr: (??(...)?(...)????)
output result: UMFE
output timesc: 0.00130693
output y_star: (((...)).((...))(...))
output constr: (?(...)???(...)?(...))
output result: UMFE
output timesc: 0.000156245
output y_star: ((.(...))(...)..(...))
output constr: (??(...)?(...)??(...))
output result: UMFE
output timesc: 0.00146381
output y_star: (((...).).....)
output constr: (?(...)???????)
output result: UMFE
output timesc: 0.000131841
output y_star: ((...).((...).)(...).)
output constr: ((...)??(...)??(...)?)
output result: UMFE
output timesc: 0.00129676
output y_star: (((...).)(...)((...)))
output constr: (?(...)??(...)?(...)?)
output result: UMFE
output timesc: 0.0520301
output y_star: ((...)(.(.(...)).))
output constr: ((...)????(...)???)
output result: UMFE
output timesc: 0.0644113
output y_star: (....(.((...))))
output constr: (???????(...)??)
output result: UMFE
output timesc: 0.000130783
output y_star: (.(...).((.(...))).)
output constr: (?(...)????(...)???)
output result: UMFE
output timesc: 0.000145454
output y_star: ((((...))(...).(...).))
output constr: (??(...)?(...)?(...)??)
output result: UMFE
output timesc: 0.000145567
output y_star: (.(.((...).).(...)))
output constr: (????(...)???(...)?)
output result: UMFE
output timesc: 0.257453
output y_star: (.(...)(.(.(...).)))
output constr: (?(...)????(...)???)
output result: UMFE
output timesc: 0.0170038
output y_star: ((...).(...)((...).)(...))
output constr: ((...)?(...)?(...)??(...))
output result: UMFE
output timesc: 0.00174129
output y_star: (((...)..(...)..(...)))
output constr: (?(...)??(...)??(...)?)
output result: UMFE
output timesc: 0.000195959
output y_star: ((..(.((...))).))
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.216091
output y_star: ((((...)(...)..)).)
output constr: (??(...)(...)?????)
output result: UMFE
output timesc: 7.025e-05
output y_star: (((...)).((...))..)
output constr: (?(...)???(...)???)
output result: UMFE
output timesc: 6.0478e-05
output y_star: (((((...)(...).))).)
output constr: (???(...)(...)?????)
output result: UMFE
output timesc: 6.808e-05
output y_star: ((..((..(...)))))
output constr: (???????(...)???)
output result: UMFE
output timesc: 3.8444e-05
output y_star: (.(((....))).)
output constr: (????????????)
output result: UMFE
output timesc: 5.0203e-05
output y_star: ((((...)....))(...))
output constr: (??(...)??????(...))
output result: UMFE
output timesc: 0.00581981
output y_star: (...(...)(..(...).))
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.0106707
output y_star: ((.((...))(...).(...)))
output constr: (???(...)?(...)?(...)?)
output result: UMFE
output timesc: 0.000192781
output y_star: (((...))..)
output constr: (?????????)
output result: UMFE
output timesc: 0.00741237
output y_star: ((...)((...)).((...)).)
output constr: ((...)?(...)???(...)??)
output result: UMFE
output timesc: 0.000190712
output y_star: (.(...(...).).)
output constr: (?????(...)???)
output result: UMFE
output timesc: 0.00017237
output y_star: (...(...)..(...)(...).)
output constr: (???(...)??(...)(...)?)
output result: UMFE
output timesc: 0.000184023
output y_star: ((...)(...)(...)(...)(...))
output constr: ((...)(...)(...)(...)(...))
output result: UMFE
output timesc: 0.00018953
output y_star: (.((((...))).).)
output constr: (????(...)?????)
output result: UMFE
output timesc: 0.000181088
output y_star: ((...)(...)..(...)(...))
output constr: ((...)(...)??(...)(...))
output result: UMFE
output timesc: 0.000190072
output y_star: (((...))(((...)))..)
output constr: (?(...)???(...)????)
output result: UMFE
output timesc: 0.000187489
output y_star: ((((...))((...).).))
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 1.70691
output y_star: (.(...).(.(...)).)
output constr: (?(...)???(...)??)
output result: UMFE
output timesc: 0.00145223
output y_star: (.(...)(.((...)))(...))
output constr: (?(...)???(...)??(...))
output result: UMFE
output timesc: 0.00294122
output y_star: ((((((...)))..)))
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.000142962
output y_star: (.((((...))).)(...))
output constr: (????(...)????(...))
output result: UMFE
output timesc: 1.17356
output y_star: (.((...))((...).).)
output constr: (??(...)??(...)???)
output result: UMFE
output timesc: 0.0698143
output y_star: (....(((...)..)))
output constr: (??????(...)????)
output result: UMFE
output timesc: 5.5855e-05
output y_star: ((.(...))(...)((...)).)
output constr: (??(...)?(...)?(...)??)
output result: UMFE
output timesc: 0.185702
output y_star: ((...)(...)..(...).(...).)
output constr: ((...)(...)??(...)?(...)?)
output result: UMFE
output timesc: 5.8117e-05
output y_star: ((((...)))(...)(...))
output constr: (??(...)??(...)(...))
output result: UMFE
output timesc: 9.5294e-05
output y_star: (((.((...).)))..)
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.0807629
output y_star: (((...))((...)).)
output constr: (?(...)?????????)
output result: UMFE
output timesc: 0.438572
output y_star: ((...)(...).(...)...(...))
output constr: ((...)(...)?(...)???(...))
output result: UMFE
output timesc: 8.8463e-05
output y_star: (..(...)(((...)..)))
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 5.4941e-05
output y_star: (....(...)(...)(...)(...))
output constr: (????(...)(...)(...)(...))
output result: UMFE
output timesc: 7.9319e-05
output y_star: (.(.((...)(...).)).)
output constr: (????(...)(...)????)
output result: UMFE
output timesc: 4.15749
output y_star: (((...)(...).).)
output constr: (?(...)(...)???)
output result: UMFE
output timesc: 0.00345561
output y_star: (.(.((...)).).(...))
output constr: (????(...)????(...))
output result: UMFE
output timesc: 0.0222919
output y_star: (.(((...)))(...)..)
output constr: (???(...)??(...)??)
output result: UMFE
output timesc: 0.000183047
output y_star: ((((...)..))....)
output constr: (??(...)????????)
output result: UMFE
output timesc: 0.000185908
output y_star: (((.(...)..(...))))
output constr: (???(...)??(...)??)
output result: UMFE
output timesc: 0.000179794
output y_star: (.((...).)...(...).)
output constr: (??(...)?????(...)?)
output result: UMFE
output timesc: 0.00254509
output y_star: (.....(.(...)).)
output constr: (???????(...)??)
output result: UMFE
output timesc: 0.000167579
output y_star: (((.(...)(...)(...))))
output constr: (???(...)(...)(...)??)
output result: UMFE
output timesc: 0.000186958
output y_star: (.(..(...).(...)..))
output constr: (????(...)?(...)???)
output result: UMFE
output timesc: 0.000991479
output y_star: (.((..((...)).)))
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.000179368
output y_star: ((...).(...).(.(...)))
output constr: ((...)?(...)???(...)?)
output result: UMFE
output timesc: 0.0012701
output y_star: (((..(.(...)))))
output constr: (??????(...)???)
output result: UMFE
output timesc: 0.000174571
output y_star: (.(..((...)).))
output constr: (?????(...)???)
output result: UMFE
output timesc: 0.0905609
output y_star: (.(...).)
output constr: (?(...)?)
output result: UMFE
output timesc: 3.6707e-05
output y_star: (.(......)...)
output constr: (????????????)
output result: UMFE
output timesc: 1.00559
output y_star: ((((.(...).))..))
output constr: (????(...)??????)
output result: UMFE
output timesc: 3.9904e-05
output y_star: (.(..(((...))).))
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.863179
output y_star: ((...)(..((...)).))
output constr: ((...)????(...)???)
output result: UMFE
output timesc: 0.164466
output y_star: ((...)(.(.(...).)).)
output constr: ((...)????(...)????)
output result: UMFE
output timesc: 0.0141771
output y_star: (.(.(...)((...).).))
output constr: (???(...)?(...)????)
output result: UMFE
output timesc: 0.279013
output y_star: ((.((...).)..))
output constr: (???(...)?????)
output result: UMFE
output timesc: 0.000178579
output y_star: ((......)..(...))
output constr: (??????????(...))
output result: UMFE
output timesc: 1.74637
output y_star: (((.(...)...))(...))
output constr: (???(...)?????(...))
output result: UMFE
output timesc: 0.000154278
output y_star: (.(.(...)(((...)))))
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.249443
output y_star: (..(.((...)(...)).))
output constr: (?????(...)(...)???)
output result: UMFE
output timesc: 0.063117
output y_star: ((...)....((...).).)
output constr: ((...)?????(...)???)
output result: UMFE
output timesc: 0.00088431
output y_star: ((....(...).(...)))
output constr: (?????(...)?(...)?)
output result: UMFE
output timesc: 0.000138412
output y_star: ((...).(...).(...).)
output constr: ((...)?(...)?(...)?)
output result: UMFE
output timesc: 0.00014403
output y_star: ((.((...)..(...)).))
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.0399271
output y_star: (...(...)((...))...)
output constr: (???(...)?(...)????)
output result: UMFE
output timesc: 0.000184655
output y_star: ((...)(.(...).)(...).)
output constr: ((...)??(...)??(...)?)
output result: UMFE
output timesc: 0.0051735
output y_star: ((.....(...)(...)).)
output constr: (??????(...)(...)??)
output result: UMFE
output timesc: 0.00115238
output y_star: ((...)(((...))))
output constr: ((...)?????????)
output result: UMFE
output timesc: 0.000187128
output y_star: (.((...).....(...)))
output constr: (??(...)?????(...)?)
output result: UMFE
output timesc: 0.00138766
output y_star: (.((...).((...)).).)
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 0.602605
output y_star: ((.(...)).(...)(...)(...))
output constr: (??(...)??(...)(...)(...))
output result: UMFE
output timesc: 0.00341618
output y_star: (.(((...)..))(...))
output constr: (???(...)????(...))
output result: UMFE
output timesc: 0.00018709
output y_star: (.(...).((...).)(...).)
output constr: (?(...)??(...)??(...)?)
output result: UMFE
output timesc: 0.00126969
output y_star: (......(...)((...)))
output constr: (??????(...)?(...)?)
output result: UMFE
output timesc: 0.000177464
output y_star: ((.(...))((...))..)
output constr: (??(...)??(...)???)
output result: UMFE
output timesc: 0.034397
output y_star: (.(...(...)(...).).)
output constr: (?????(...)(...)???)
output result: UMFE
output timesc: 0.00231999
output y_star: (.((...))(....).)
output constr: (??(...)????????)
output result: UMFE
output timesc: 0.868573
output y_star: (.((..(...)))...)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.0489278
output y_star: (.(((...)...))..)
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.000135934
output y_star: (...(.((...)).))
output constr: (??????(...)???)
output result: UMFE
output timesc: 0.0392534
output y_star: (...(...)(...)(...)(...))
output constr: (???(...)(...)(...)(...))
output result: UMFE
output timesc: 0.000163037
output y_star: ((.((.....))))
output constr: (????????????)
output result: UMFE
output timesc: 9.528e-05
output y_star: (........(...)..)
output constr: (????????(...)??)
output result: UMFE
output timesc: 2.4578e-05
output y_star: (.(.((..(...)))))
output constr: (???????(...)???)
output result: UMFE
output timesc: 2.7091e-05
output y_star: (.(...).(((...).)).)
output constr: (?(...)???(...)????)
output result: UMFE
output timesc: 8.907e-05
output y_star: ((.(...)).((...)))
output constr: (??(...)???(...)?)
output result: UMFE
output timesc: 0.0332825
output y_star: ((......(...)..))
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.0001092
output y_star: (..(.(...)).(...)(...))
output constr: (????(...)??(...)(...))
output result: UMFE
output timesc: 0.00120776
output y_star: ((.(...).).((...).))
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 0.459715
output y_star: ((...)..(...)((...).).)
output constr: ((...)??(...)?(...)???)
output result: UMFE
output timesc: 0.00106386
output y_star: ((.(...).).(...)(...))
output constr: (??(...)???(...)(...))
output result: UMFE
output timesc: 0.00303908
output y_star: ((.(...))..(...)(...))
output constr: (??(...)???(...)(...))
output result: UMFE
output timesc: 0.00124544
output y_star: (..(...)(...)(.(...).))
output constr: (??(...)(...)??(...)??)
output result: UMFE
output timesc: 0.00412512
output y_star: ((((.(...).)))(...))
output constr: (????(...)????(...))
output result: UMFE
output timesc: 0.000146202
output y_star: (((((...))))(...)(...))
output constr: (???(...)???(...)(...))
output result: UMFE
output timesc: 0.000156945
output y_star: (.(...)(...)((...)).(...))
output constr: (?(...)(...)?(...)??(...))
output result: UMFE
output timesc: 0.000158853
output y_star: (.....(...).(...))
output constr: (?????(...)?(...))
output result: UMFE
output timesc: 0.000135151
output y_star: (.(((...)(...)(...))))
output constr: (???(...)(...)(...)??)
output result: UMFE
output timesc: 0.000147097
output y_star: (.((...).(...)(...))..)
output constr: (??(...)?(...)(...)???)
output result: UMFE
output timesc: 0.0112457
output y_star: (..(((...))..)..)
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.115737
output y_star: ((.(...))((...).)(...))
output constr: (??(...)??(...)??(...))
output result: UMFE
output timesc: 0.105949
output y_star: (......((...))..)
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.000188286
output y_star: ((...).(.(...).)(...))
output constr: ((...)???(...)??(...))
output result: UMFE
output timesc: 0.00331496
output y_star: (.(.(...)(...)))
output constr: (???(...)(...)?)
output result: UMFE
output timesc: 0.00104756
output y_star: (.(..(...)...)..)
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.448971
output y_star: (.((...).(...)((...))))
output constr: (??(...)?(...)?(...)??)
output result: UMFE
output timesc: 0.048491
output y_star: ((((...)....).).)
output constr: (??(...)????????)
output result: UMFE
output timesc: 0.00357799
output y_star: (.((...)((...)).(...)))
output constr: (??(...)?(...)??(...)?)
output result: UMFE
output timesc: 0.179913
output y_star: (.(((...).).(...)))
output constr: (???(...)???(...)?)
output result: UMFE
output timesc: 0.0660189
output y_star: (..(......)..)
output constr: (????????????)
output result: UMFE
output timesc: 6.75787
output y_star: ((((...).))....)
output constr: (??(...)???????)
output result: UMFE
output timesc: 4.9974e-05
output y_star: (..((...))..)
output constr: (???(...)???)
output result: UMFE
output timesc: 3.2632e-05
output y_star: (((((...)..).)).)
output constr: (???(...)???????)
output result: UMFE
output timesc: 4.7928e-05
output y_star: (((...).)......)
output constr: (?(...)????????)
output result: UMFE
output timesc: 3.7623e-05
output y_star: ((((...)(...)(...))))
output constr: (??(...)(...)(...)??)
output result: UMFE
output timesc: 5.5463e-05
output y_star: (.(...).(...)(.(...)).)
output constr: (?(...)?(...)??(...)??)
output result: UMFE
output timesc: 0.00133128
output y_star: (.(..(.(...)).).)
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.787595
output y_star: (..((...).)(...)..)
output constr: (???(...)??(...)??)
output result: UMFE
output timesc: 0.00236464
output y_star: (.((...)).......)
output constr: (??(...)????????)
output result: UMFE
output timesc: 0.000133805
output y_star: ((...((...))(...)).)
output constr: (?????(...)?(...)??)
output result: UMFE
output timesc: 0.121254
output y_star: (.(...).(...)(...).(...))
output constr: (?(...)?(...)(...)?(...))
output result: UMFE
output timesc: 4.0862e-05
output y_star: ((.(...)).....)
output constr: (??(...)??????)
output result: UMFE
output timesc: 0.00269804
output y_star: (.(...)..((...)).)
output constr: (?(...)???(...)??)
output result: UMFE
output timesc: 0.000140254
output y_star: (.(.(...))((...))..)
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.0220658
output y_star: (((...)).......)
output constr: (?(...)????????)
output result: UMFE
output timesc: 0.000135715
output y_star: ((...)((...).).(...).)
output constr: ((...)?(...)???(...)?)
output result: UMFE
output timesc: 0.00113654
output y_star: (...(...(...)).)
output constr: (???????(...)??)
output result: UMFE
output timesc: 0.00950283
output y_star: (.(.(...))..(...))
output constr: (???(...)???(...))
output result: UMFE
output timesc: 0.000653868
output y_star: (...(...)(((...)).))
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.137881
output y_star: (((.((...)(...)))).)
output constr: (????(...)(...)????)
output result: UMFE
output timesc: 4.54719
output y_star: (.((...)(...)..(...).))
output constr: (??(...)(...)??(...)??)
output result: UMFE
output timesc: 0.00199713
output y_star: ((...)..(...).(.(...)))
output constr: ((...)??(...)???(...)?)
output result: UMFE
output timesc: 0.00192704
output y_star: (.(...)(......).)
output constr: (?(...)?????????)
output result: UMFE
output timesc: 1.77958
output y_star: (((.(...).(...))).)
output constr: (???(...)?(...)???)
output result: UMFE
output timesc: 3.8472e-05
output y_star: (.(...)((...).)(...)..)
output constr: (?(...)?(...)??(...)??)
output result: UMFE
output timesc: 0.00167727
output y_star: (..((..(...)))(...))
output constr: (??????(...)??(...))
output result: UMFE
output timesc: 0.00373249
output y_star: (((...))(...)..)
output constr: (???????(...)??)
output result: UMFE
output timesc: 0.171841
output y_star: ((....(...).(...)).)
output constr: (?????(...)?(...)??)
output result: UMFE
output timesc: 0.000781545
output y_star: ((...)(...)..((...)))
output constr: ((...)(...)???(...)?)
output result: UMFE
output timesc: 4.6734e-05
output y_star: ((..(...)(.(...))))
output constr: (???(...)??(...)??)
output result: UMFE
output timesc: 0.033749
output y_star: (((...)((...)).(...)))
output constr: (?(...)?(...)??(...)?)
output result: UMFE
output timesc: 4.1462e-05
output y_star: (.((...))..(.(...)))
output constr: (??(...)?????(...)?)
output result: UMFE
output timesc: 0.632593
output y_star: (..((...))(...))
output constr: (?????????(...))
output result: UMFE
output timesc: 3.6912e-05
output y_star: (.(((...)(...).)).)
output constr: (???(...)(...)????)
output result: UMFE
output timesc: 3.4743e-05
output y_star: ((...).((....)))
output constr: ((...)?????????)
output result: UMFE
output timesc: 3.2638e-05
output y_star: ((((...(...)))).)
output constr: (??????(...)????)
output result: UMFE
output timesc: 2.6833e-05
output y_star: ((((...)..)).)
output constr: (??(...)?????)
output result: UMFE
output timesc: 2.4422e-05
output y_star: (.(((...)).(...)(...)))
output constr: (???(...)??(...)(...)?)
output result: UMFE
output timesc: 0.0356322
output y_star: (.....(...)(...)...)
output constr: (?????(...)(...)???)
output result: UMFE
output timesc: 3.6459e-05
output y_star: (((((...).).(...))))
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.381416
output y_star: (((...).(...).(...)..))
output constr: (?(...)?(...)?(...)???)
output result: UMFE
output timesc: 4.0443e-05
output y_star: (.((.(...)))....)
output constr: (????(...)??????)
output result: UMFE
output timesc: 2.8347e-05
output y_star: (.(((...)....)).)
output constr: (???(...)???????)
output result: UMFE
output timesc: 2.5375e-05
output y_star: ((..(...)(...)(...)..))
output constr: (???(...)(...)(...)???)
output result: UMFE
output timesc: 3.7081e-05
output y_star: ((...).(.(...).))
output constr: ((...)???(...)??)
output result: UMFE
output timesc: 0.00503244
output y_star: ((((((...).)))).)
output constr: (????(...)??????)
output result: UMFE
output timesc: 3.9024e-05
output y_star: (((...))(..(...).).)
output constr: (?(...)????(...)???)
output result: UMFE
output timesc: 15.5948
output y_star: (..(...)(...)....(...))
output constr: (??(...)(...)????(...))
output result: UMFE
output timesc: 7.065e-05
output y_star: ((...).(...)(...)(...))
output constr: ((...)?(...)(...)(...))
output result: UMFE
output timesc: 7.3466e-05
output y_star: ((...)((...))(...)(...).)
output constr: ((...)?(...)?(...)(...)?)
output result: UMFE
output timesc: 6.7238e-05
output y_star: (.(...).(.(...).)(...))
output constr: (?(...)???(...)??(...))
output result: UMFE
output timesc: 0.012903
output y_star: (((...).(((...)))).)
output constr: (?(...)???(...)????)
output result: UMFE
output timesc: 0.267826
output y_star: (...((...)(...))..)
output constr: (????(...)(...)???)
output result: UMFE
output timesc: 0.0391702
output y_star: ((((...)..(...))))
output constr: (??(...)??(...)??)
output result: UMFE
output timesc: 3.6276e-05
output y_star: (...(...)((.(...))))
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 4.2558e-05
output y_star: ((.((...))).(...))
output constr: (???(...)???(...))
output result: UMFE
output timesc: 0.00445456
output y_star: (.(((...)).).)
output constr: (???(...)????)
output result: UMFE
output timesc: 2.8912e-05
output y_star: ((.(....)(...)))
output constr: (????????(...)?)
output result: UMFE
output timesc: 3.27924
output y_star: ((...)(((...)).)(...).)
output constr: ((...)??(...)???(...)?)
output result: UMFE
output timesc: 0.157611
output y_star: (.(((.(...)..))))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 3.0483e-05
output y_star: (.((...)).....(...))
output constr: (??(...)??????(...))
output result: UMFE
output timesc: 3.6767e-05
output y_star: ((...).(.((...).).))
output constr: ((...)????(...)????)
output result: UMFE
output timesc: 0.0437976
output y_star: ((((...).).(...).))
output constr: (??(...)???(...)??)
output result: UMFE
output timesc: 0.031673
output y_star: ((...)((...))...)
output constr: ((...)?(...)????)
output result: UMFE
output timesc: 3.115e-05
output y_star: ((.((...)))(...))
output constr: (??????????(...))
output result: UMFE
output timesc: 2.43594
output y_star: ((..((.(...)))))
output constr: (??????(...)???)
output result: UMFE
output timesc: 4.2513e-05
output y_star: ((((...).(...)(...))))
output constr: (??(...)?(...)(...)??)
output result: UMFE
output timesc: 7.6265e-05
output y_star: (.(...)(...)(...).(...)..)
output constr: (?(...)(...)(...)?(...)??)
output result: UMFE
output timesc: 5.3369e-05
output y_star: (((.(...).)..))
output constr: (???(...)?????)
output result: UMFE
output timesc: 0.0183975
output y_star: (......(.(...)))
output constr: (????????(...)?)
output result: UMFE
output timesc: 3.9163e-05
output y_star: ((((.(...).)..)))
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.0854691
output y_star: (((...)(...)......))
output constr: (?(...)(...)???????)
output result: UMFE
output timesc: 3.5873e-05
output y_star: (...(((...)(...))))
output constr: (?????(...)(...)??)
output result: UMFE
output timesc: 0.00514669
output y_star: ((.((.(...))(...))))
output constr: (?????(...)?(...)??)
output result: UMFE
output timesc: 1.36952
output y_star: (.(...).(...)(...))
output constr: (?(...)?(...)(...))
output result: UMFE
output timesc: 6.0242e-05
output y_star: (.....(...)((...)).)
output constr: (?????(...)?(...)??)
output result: UMFE
output timesc: 4.3403e-05
output y_star: (..(...)(...))
output constr: (??(...)(...))
output result: UMFE
output timesc: 4.5312e-05
output y_star: ((...)(..(...)..).)
output constr: ((...)???(...)????)
output result: UMFE
output timesc: 0.0388241
output y_star: (.(..(.(...).)).)
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.0495162
output y_star: (...(...).((...)))
output constr: (???(...)??(...)?)
output result: UMFE
output timesc: 0.00019063
output y_star: (..((.(...)))...)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.000177599
output y_star: (.(..((...))))
output constr: (?????(...)??)
output result: UMFE
output timesc: 0.00256615
output y_star: (.(...).(...).((...)).)
output constr: (?(...)?(...)??(...)??)
output result: UMFE
output timesc: 0.000192532
output y_star: (.((...).)(...)...)
output constr: (??(...)??(...)???)
output result: UMFE
output timesc: 0.00125465
output y_star: (.((...)(.(...)))..)
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 0.265322
output y_star: ((.(..((...)).)))
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.219319
output y_star: (...(...)(...)..)
output constr: (???(...)(...)??)
output result: UMFE
output timesc: 6.4816e-05
output y_star: (.((.((...).))).)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 26.3966
output y_star: (.(.....)(...)..)
output constr: (????????(...)??)
output result: UMFE
output timesc: 0.0274738
output y_star: (((...)(...)(...)...))
output constr: (?(...)(...)(...)????)
output result: UMFE
output timesc: 0.000157603
output y_star: ((...)..(...)(...)(...))
output constr: ((...)??(...)(...)(...))
output result: UMFE
output timesc: 0.00014696
output y_star: (((..((...).).)))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 14.4722
output y_star: ((...).(.(...)..).)
output constr: ((...)???(...)????)
output result: UMFE
output timesc: 0.00866533
output y_star: (.(.(...)..(...).).)
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.0107216
output y_star: (((((.(...))))).)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.000189727
output y_star: (.(((...).)..).)
output constr: (???(...)??????)
output result: UMFE
output timesc: 0.026282
output y_star: (.(((...))(...))..)
output constr: (???(...)?(...)???)
output result: UMFE
output timesc: 0.314074
output y_star: (.(.(..(...))))
output constr: (??????(...)??)
output result: UMFE
output timesc: 0.00316016
output y_star: (..(...)(...)(((...))))
output constr: (??(...)(...)??(...)??)
output result: UMFE
output timesc: 0.000147851
output y_star: (..(...)(..(...)..))
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.047049
output y_star: ((.....((...))))
output constr: (???????(...)??)
output result: UMFE
output timesc: 3.492e-05
output y_star: (..((...))..(...).)
output constr: (???(...)???(...)?)
output result: UMFE
output timesc: 3.9912e-05
output y_star: ((...)..(((...)))(...))
output constr: ((...)????(...)??(...))
output result: UMFE
output timesc: 4.9107e-05
output y_star: (((...).).(...).(...).)
output constr: (?(...)???(...)?(...)?)
output result: UMFE
output timesc: 0.000859479
output y_star: (.(...).(...)...(...))
output constr: (?(...)?(...)???(...))
output result: UMFE
output timesc: 4.3031e-05
output y_star: ((...).(.(...))((...)))
output constr: ((...)???(...)??(...)?)
output result: UMFE
output timesc: 0.0314992
output y_star: (.(..(...).(...)).)
output constr: (????(...)?(...)??)
output result: UMFE
output timesc: 0.00263902
output y_star: ((...).....(...)(...))
output constr: ((...)?????(...)(...))
output result: UMFE
output timesc: 4.2961e-05
output y_star: (.((..(...)))(...))
output constr: (?????(...)??(...))
output result: UMFE
output timesc: 0.00360609
output y_star: ((..(...).((...)).))
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 3.9792e-05
output y_star: (....(...)....)
output constr: (????(...)????)
output result: UMFE
output timesc: 2.654e-05
output y_star: ((...).(...).(.(...).))
output constr: ((...)?(...)???(...)??)
output result: UMFE
output timesc: 0.00277389
output y_star: (.(...)(((...)..)))
output constr: (?(...)??(...)????)
output result: UMFE
output timesc: 3.9744e-05
output y_star: (((..((...)).)))
output constr: (?????(...)????)
output result: UMFE
output timesc: 3.5368e-05
output y_star: (..(((...)).).(...))
output constr: (????(...)????(...))
output result: UMFE
output timesc: 2.04931
output y_star: ((...).(...)(...)..(...))
output constr: ((...)?(...)(...)??(...))
output result: UMFE
output timesc: 3.6467e-05
output y_star: (..((...(...).)))
output constr: (???????(...)???)
output result: UMFE
output timesc: 2.7975e-05
output y_star: (.((.(...).))(...).)
output constr: (????(...)???(...)?)
output result: UMFE
output timesc: 4.8543e-05
output y_star: ((.(..(...)...)))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.09069
output y_star: (...(...)(...)....)
output constr: (???(...)(...)????)
output result: UMFE
output timesc: 3.1869e-05
output y_star: (.(.(...).(...)).)
output constr: (???(...)?(...)??)
output result: UMFE
output timesc: 0.00589387
output y_star: (((((...))).).)
output constr: (???(...)?????)
output result: UMFE
output timesc: 3.3907e-05
output y_star: (((...)(...)(((...)))))
output constr: (?(...)(...)??(...)???)
output result: UMFE
output timesc: 5.2188e-05
output y_star: (.(.(((...)).)))
output constr: (?????(...)????)
output result: UMFE
output timesc: 2.32583
output y_star: (.(..(...).(...))..)
output constr: (????(...)?(...)???)
output result: UMFE
output timesc: 0.00725481
output y_star: ((.(...)..)(...)..)
output constr: (??(...)???(...)??)
output result: UMFE
output timesc: 0.0102283
output y_star: (.(...)...(....))
output constr: (?(...)?????????)
output result: UMFE
output timesc: 0.440161
output y_star: ((..(...).).(...)..)
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.00716131
output y_star: (((.(...)))..)
output constr: (???(...)????)
output result: UMFE
output timesc: 2.7859e-05
output y_star: (((...)).(...)....)
output constr: (?(...)??(...)????)
output result: UMFE
output timesc: 3.7599e-05
output y_star: (.((...))(...)(...)(...))
output constr: (??(...)?(...)(...)(...))
output result: UMFE
output timesc: 4.3829e-05
output y_star: (..(...)((....)))
output constr: (??(...)????????)
output result: UMFE
output timesc: 3.5113e-05
output y_star: (....(..(...)..))
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.0437568
output y_star: ((.(....).))
output constr: (??????????)
output result: UMFE
output timesc: 0.281801
output y_star: ((..(...)....))
output constr: (???(...)?????)
output result: UMFE
output timesc: 3.0963e-05
output y_star: (((...))..(.(...).))
output constr: (?(...)?????(...)??)
output result: UMFE
output timesc: 0.742308
output y_star: (.(...)(...)..(...).)
output constr: (?(...)(...)??(...)?)
output result: UMFE
output timesc: 3.8076e-05
output y_star: ((...)(...)..(...)...)
output constr: ((...)(...)??(...)???)
output result: UMFE
output timesc: 3.6458e-05
output y_star: (..(.((...).).))
output constr: (?????(...)????)
output result: UMFE
output timesc: 0.0452958
output y_star: ((...)(...)((.(...))).)
output constr: ((...)(...)???(...)???)
output result: UMFE
output timesc: 4.8354e-05
output y_star: (.((...))(...))
output constr: (????????(...))
output result: UMFE
output timesc: 0.0376901
output y_star: (((((...).(...))).))
output constr: (???(...)?(...)????)
output result: UMFE
output timesc: 4.3736e-05
output y_star: (((.(...).)..).)
output constr: (???(...)??????)
output result: UMFE
output timesc: 0.0166543
output y_star: ((...)..(.((...))))
output constr: ((...)?????(...)??)
output result: UMFE
output timesc: 0.00197851
output y_star: (..((...)(...)).)
output constr: (???(...)(...)??)
output result: UMFE
output timesc: 0.00949721
output y_star: (..(..(...)..)(...))
output constr: (?????(...)???(...))
output result: UMFE
output timesc: 0.0319743
output y_star: ((((...)((...))).))
output constr: (??(...)?(...)????)
output result: UMFE
output timesc: 0.018247
output y_star: (.((....).)..)
output constr: (????????????)
output result: UMFE
output timesc: 0.370622
output y_star: ((...)((...).)((...).))
output constr: ((...)?(...)???(...)??)
output result: UMFE
output timesc: 0.122151
output y_star: (.(.(((...))))(...))
output constr: (?????(...)???(...))
output result: UMFE
output timesc: 0.0116359
output y_star: (....(((...).)).)
output constr: (??????(...)????)
output result: UMFE
output timesc: 3.1963e-05
output y_star: ((...)(.(...).)...)
output constr: ((...)??(...)?????)
output result: UMFE
output timesc: 0.00257323
output y_star: (.(.(...)..)...)
output constr: (???(...)??????)
output result: UMFE
output timesc: 0.113163
output y_star: ((.(((...)))(...)).)
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 0.25108
output y_star: ((...)..(.(...)).(...))
output constr: ((...)????(...)??(...))
output result: UMFE
output timesc: 0.00165698
output y_star: (((...(...)..).))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.0808256
output y_star: (.((...).).(...)...)
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.000819281
output y_star: ((((...)).....).)
output constr: (??(...)????????)
output result: UMFE
output timesc: 0.0028561
output y_star: (.(...)(...).(...)(...)(...))
output constr: (?(...)(...)?(...)(...)(...))
output result: UMFE
output timesc: 4.853e-05
output y_star: (..(...)(.(...)..).)
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 0.00678462
output y_star: (.(((((...).)))))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 3.5723e-05
output y_star: (.(..((...))(...)).)
output constr: (?????(...)?(...)??)
output result: UMFE
output timesc: 0.601438
output y_star: (((((...))))(...).)
output constr: (???(...)???(...)?)
output result: UMFE
output timesc: 3.944e-05
output y_star: (((((...)))).(...).)
output constr: (???(...)????(...)?)
output result: UMFE
output timesc: 3.6227e-05
output y_star: (.((...)).((...))(...))
output constr: (??(...)???(...)?(...))
output result: UMFE
output timesc: 3.9441e-05
output y_star: (((...)....(...)(...)))
output constr: (?(...)????(...)(...)?)
output result: UMFE
output timesc: 3.8389e-05
output y_star: (..(..(...).))
output constr: (?????(...)??)
output result: UMFE
output timesc: 0.00764875
output y_star: (.(((((...))))).)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 3.7784e-05
output y_star: ((.(...)(...)(...)(...)))
output constr: (??(...)(...)(...)(...)?)
output result: UMFE
output timesc: 4.3295e-05
output y_star: (.((...(...))))
output constr: (??????(...)??)
output result: UMFE
output timesc: 2.7631e-05
output y_star: (((.((...))))...)
output constr: (????(...)??????)
output result: UMFE
output timesc: 3.4642e-05
output y_star: (.((...)(...)(...).).)
output constr: (??(...)(...)(...)???)
output result: UMFE
output timesc: 0.00627338
output y_star: ((((...)...(...).)))
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 4.1337e-05
output y_star: (((.(...))).(...)(...))
output constr: (???(...)???(...)(...))
output result: UMFE
output timesc: 4.5338e-05
output y_star: (..((...)((...))).)
output constr: (???(...)?(...)???)
output result: UMFE
output timesc: 0.0968205
output y_star: (((...)((...)).(...).))
output constr: (?(...)?(...)??(...)??)
output result: UMFE
output timesc: 4.1328e-05
output y_star: (((((...))))((...)))
output constr: (???(...)????(...)?)
output result: UMFE
output timesc: 4.1179e-05
output y_star: (.....(...).....)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 2.3764e-05
output y_star: ((...)((...).)..(...).)
output constr: ((...)?(...)????(...)?)
output result: UMFE
output timesc: 0.00102306
output y_star: (((...)..(.(...))))
output constr: (?(...)????(...)??)
output result: UMFE
output timesc: 10.0844
output y_star: ((...(...)...)..)
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.0286024
output y_star: ((...).((...))...)
output constr: ((...)??(...)????)
output result: UMFE
output timesc: 7.8684e-05
output y_star: ((...)((....)))
output constr: ((...)????????)
output result: UMFE
output timesc: 5.7049e-05
output y_star: (((...)((.(...)))))
output constr: (?(...)???(...)???)
output result: UMFE
output timesc: 8.331e-05
output y_star: ((.(((...)..))).)
output constr: (????(...)??????)
output result: UMFE
output timesc: 13.0984
output y_star: (.(...)((...))(...)..)
output constr: (?(...)?(...)?(...)??)
output result: UMFE
output timesc: 5.9277e-05
output y_star: ((((...).).((...))))
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 0.285066
output y_star: (......((...))(...))
output constr: (???????(...)?(...))
output result: UMFE
output timesc: 7.6103e-05
output y_star: (..(...)..(.(...)))
output constr: (??(...)????(...)?)
output result: UMFE
output timesc: 0.00299606
output y_star: (((...).((...))))
output constr: (?(...)??(...)??)
output result: UMFE
output timesc: 0.000148773
output y_star: (..(.(...)..)(...).)
output constr: (????(...)???(...)?)
output result: UMFE
output timesc: 0.00750341
output y_star: (((...).((...))...))
output constr: (?(...)??(...)?????)
output result: UMFE
output timesc: 0.000150417
output y_star: (.((...)...(...).))
output constr: (??(...)???(...)??)
output result: UMFE
output timesc: 0.00144188
output y_star: ((((...)).)(...).(...))
output constr: (??(...)???(...)?(...))
output result: UMFE
output timesc: 0.134665
output y_star: (..(.((...)))(...).)
output constr: (?????(...)??(...)?)
output result: UMFE
output timesc: 0.00213453
output y_star: ((...)(...)(...)...)
output constr: ((...)(...)(...)???)
output result: UMFE
output timesc: 0.00013811
output y_star: (.((...)..(...).)..)
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 0.00722753
output y_star: (.....(.(...))(...))
output constr: (???????(...)?(...))
output result: UMFE
output timesc: 0.000969846
output y_star: (.(...)...((...)))
output constr: (?(...)????(...)?)
output result: UMFE
output timesc: 0.00013798
output y_star: (.(.(...))..(...).)
output constr: (???(...)???(...)?)
output result: UMFE
output timesc: 0.00101471
output y_star: ((...)((((...)).)).)
output constr: ((...)???(...)?????)
output result: UMFE
output timesc: 0.000148507
output y_star: (((...))(...)(...).)
output constr: (???????(...)(...)?)
output result: UMFE
output timesc: 0.0123862
output y_star: (.(...)..(...)(...)(...).)
output constr: (?(...)??(...)(...)(...)?)
output result: UMFE
output timesc: 0.000148421
output y_star: ((...(...)(...)).)
output constr: (????(...)(...)??)
output result: UMFE
output timesc: 0.00079168
output y_star: ((.(...)..)(...).(...))
output constr: (??(...)???(...)?(...))
output result: UMFE
output timesc: 0.0108161
output y_star: (.(...)(((...).)))
output constr: (?(...)??(...)???)
output result: UMFE
output timesc: 3.6641e-05
output y_star: (.(((...)..).).)
output constr: (???(...)??????)
output result: UMFE
output timesc: 3.0333e-05
output y_star: ((..(.(...)).).)
output constr: (?????(...)????)
output result: UMFE
output timesc: 0.16448
output y_star: (..((...)).(...)(...).)
output constr: (???(...)??(...)(...)?)
output result: UMFE
output timesc: 4.2116e-05
output y_star: (.((...).)((...))..)
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.0249076
output y_star: (.(((...).)(...).))
output constr: (???(...)??(...)??)
output result: UMFE
output timesc: 0.0744817
output y_star: ((.(.(...).(...).)))
output constr: (????(...)?(...)???)
output result: UMFE
output timesc: 1.9142
output y_star: (...(...)..(...).(...))
output constr: (???(...)??(...)?(...))
output result: UMFE
output timesc: 3.4189e-05
output y_star: (.(...)(...)((...))...)
output constr: (?(...)(...)?(...)????)
output result: UMFE
output timesc: 3.9685e-05
output y_star: (.((...)).(...)....)
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 2.9504e-05
output y_star: ((.(...)..)..(...))
output constr: (??(...)?????(...))
output result: UMFE
output timesc: 0.00694364
output y_star: ((...(...)(...)..).)
output constr: (????(...)(...)????)
output result: UMFE
output timesc: 0.000917294
output y_star: (.(.(.(...))(...).))
output constr: (?????(...)?(...)??)
output result: UMFE
output timesc: 0.25658
output y_star: (..(.(...).)(...))
output constr: (????(...)??(...))
output result: UMFE
output timesc: 0.00323715
output y_star: ((..(...)..(...)).)
output constr: (???(...)??(...)??)
output result: UMFE
output timesc: 0.000709114
output y_star: (((.(((...)).))))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 2.63089
output y_star: ((...)..(...)((...).))
output constr: ((...)??(...)?(...)??)
output result: UMFE
output timesc: 0.00191615
output y_star: (..((...)..)....)
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.029001
output y_star: (....((...).).(...))
output constr: (?????(...)???(...))
output result: UMFE
output timesc: 0.00123819
output y_star: (.(...).(...)(...)...)
output constr: (?(...)?(...)(...)???)
output result: UMFE
output timesc: 3.9299e-05
output y_star: (((...)((.(...))).))
output constr: (?(...)???(...)????)
output result: UMFE
output timesc: 4.2054e-05
output y_star: ((((..((...))))))
output constr: (??????(...)????)
output result: UMFE
output timesc: 3.6675e-05
output y_star: (((((...).).)).)
output constr: (???(...)??????)
output result: UMFE
output timesc: 3.1181e-05
output y_star: (..(...)((...))(...))
output constr: (??(...)?(...)?(...))
output result: UMFE
output timesc: 4.0217e-05
output y_star: (((...).)(...)(...)..)
output constr: (?(...)??(...)(...)??)
output result: UMFE
output timesc: 0.00111428
output y_star: (.((((...))).))
output constr: (????(...)????)
output result: UMFE
output timesc: 0.0128756
output y_star: ((...).(...)....(...))
output constr: ((...)?(...)????(...))
output result: UMFE
output timesc: 4.3921e-05
output y_star: ((((...).((...)))).)
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 4.3488e-05
output y_star: ((...)((...)).(...))
output constr: ((...)????????(...))
output result: UMFE
output timesc: 4.1214e-05
output y_star: (((..(...)....)))
output constr: (????(...)??????)
output result: UMFE
output timesc: 2.923e-05
output y_star: (.(...)((...).)(...))
output constr: (?(...)?(...)??(...))
output result: UMFE
output timesc: 0.00109506
output y_star: (((...)....((...))))
output constr: (?(...)?????(...)??)
output result: UMFE
output timesc: 4.3601e-05
output y_star: (((.(.(...)).).))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.111686
output y_star: (...(...).(.(...)).)
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.000858385
output y_star: (.((.(...).))...)
output constr: (????(...)??????)
output result: UMFE
output timesc: 3.0753e-05
output y_star: (((....)))
output constr: (????????)
output result: UMFE
output timesc: 2.6288e-05
output y_star: ((.((...).(...)).))
output constr: (???(...)?(...)???)
output result: UMFE
output timesc: 0.0396401
output y_star: (((...)((....))))
output constr: (?(...)?????????)
output result: UMFE
output timesc: 0.547676
output y_star: (.(...)(..(...).).)
output constr: (?(...)???(...)???)
output result: UMFE
output timesc: 0.00739307
output y_star: (.((.(...)(...))))
output constr: (????(...)(...)??)
output result: UMFE
output timesc: 3.4781e-05
output y_star: (((...(...).(...))))
output constr: (?????(...)?(...)??)
output result: UMFE
output timesc: 3.882e-05
output y_star: ((...).(.(...)))
output constr: ((...)???(...)?)
output result: UMFE
output timesc: 0.002241
output y_star: (..(.(((...).))))
output constr: (??????(...)????)
output result: UMFE
output timesc: 3.0807e-05
output y_star: ((...).(((...).)).)
output constr: ((...)???(...)????)
output result: UMFE
output timesc: 4.1173e-05
output y_star: ((.(((...))..).))
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.0871628
output y_star: ((.(...).(...)(...)).)
output constr: (??(...)?(...)(...)??)
output result: UMFE
output timesc: 0.00117679
output y_star: ((...)(...)(...)(...)....)
output constr: ((...)(...)(...)(...)????)
output result: UMFE
output timesc: 4.4212e-05
output y_star: (((...))(((...)).))
output constr: (?(...)???(...)???)
output result: UMFE
output timesc: 0.885934
output y_star: (....(.((...))).)
output constr: (???????(...)???)
output result: UMFE
output timesc: 2.6967e-05
output y_star: ((...).(...)......)
output constr: ((...)?(...)??????)
output result: UMFE
output timesc: 2.9635e-05
output y_star: ((((...)...)).)
output constr: (??(...)??????)
output result: UMFE
output timesc: 2.5894e-05
output y_star: (..(.(...))..(...))
output constr: (????(...)???(...))
output result: UMFE
output timesc: 0.000886469
output y_star: ((...)((((...)))).)
output constr: ((...)???(...)????)
output result: UMFE
output timesc: 4.2921e-05
output y_star: ((.....(...)..))
output constr: (??????(...)???)
output result: UMFE
output timesc: 2.6949e-05
output y_star: (((.(...))..(...)).)
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.066363
output y_star: ((((...)((...)))))
output constr: (??(...)?(...)???)
output result: UMFE
output timesc: 4.2123e-05
output y_star: (((.(...))).)
output constr: (???(...)???)
output result: UMFE
output timesc: 2.7509e-05
output y_star: (.((...)(...)..).)
output constr: (??(...)(...)????)
output result: UMFE
output timesc: 0.00249767
output y_star: (.((..(...)(...))).)
output constr: (?????(...)(...)???)
output result: UMFE
output timesc: 3.7022e-05
output y_star: (.(...).(...)(...)....)
output constr: (?(...)?(...)(...)????)
output result: UMFE
output timesc: 4.0572e-05
output y_star: (.(.(...).)(...)(...))
output constr: (???(...)??(...)(...))
output result: UMFE
output timesc: 0.00270815
output y_star: (((..(...).).)..)
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.0409621
output y_star: ((.((...).(...).)))
output constr: (???(...)?(...)???)
output result: UMFE
output timesc: 0.579965
output y_star: ((...)((.(...).))..)
output constr: ((...)???(...)?????)
output result: UMFE
output timesc: 3.4095e-05
output y_star: ((...).(...)(...)(...)(...).)
output constr: ((...)?(...)(...)(...)(...)?)
output result: UMFE
output timesc: 3.7408e-05
output y_star: (((.(...))(...)..))
output constr: (???(...)?(...)???)
output result: UMFE
output timesc: 0.0325295
output y_star: (.(...)(((...))).(...))
output constr: (?(...)??(...)???(...))
output result: UMFE
output timesc: 4.9014e-05
output y_star: (((.(...)(...).))..)
output constr: (???(...)(...)?????)
output result: UMFE
output timesc: 4.0769e-05
output y_star: (..(((...)))(...)..)
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 4.0219e-05
output y_star: ((.(.....(...))))
output constr: (????????(...)??)
output result: UMFE
output timesc: 2.9194e-05
output y_star: (((.(...).)(...).).)
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.336001
output y_star: (.(((...)..))(...).)
output constr: (???(...)????(...)?)
output result: UMFE
output timesc: 7.8704e-05
output y_star: (((..(.(...).))))
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.0741136
output y_star: (.(...).(((...)))..)
output constr: (?(...)???(...)????)
output result: UMFE
output timesc: 6.7146e-05
output y_star: (..(..(...))..)
output constr: (?????(...)???)
output result: UMFE
output timesc: 0.026938
output y_star: ((((...))((...))(...)))
output constr: (??(...)??(...)?(...)?)
output result: UMFE
output timesc: 0.129176
output y_star: ((((...)...)).(...))
output constr: (??(...)??????(...))
output result: UMFE
output timesc: 4.1768e-05
output y_star: ((...)(...).(...)(...)..)
output constr: ((...)(...)?(...)(...)??)
output result: UMFE
output timesc: 3.8207e-05
output y_star: ((...)(...).......)
output constr: ((...)(...)???????)
output result: UMFE
output timesc: 3.1283e-05
output y_star: (((.((...).(...)))))
output constr: (????(...)?(...)???)
output result: UMFE
output timesc: 0.578244
output y_star: ((...)..(...)(.(...).))
output constr: ((...)??(...)??(...)??)
output result: UMFE
output timesc: 0.00439304
output y_star: (..(...)((...))(...).)
output constr: (??(...)?(...)?(...)?)
output result: UMFE
output timesc: 0.000183329
output y_star: (((..((...)).)).)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.000180643
output y_star: (.(((.(...)).)).)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.134273
output y_star: ((...)(...).(((...).)))
output constr: ((...)(...)???(...)???)
output result: UMFE
output timesc: 0.000117153
output y_star: (..((...))(.(...)))
output constr: (???(...)???(...)?)
output result: UMFE
output timesc: 0.0327784
output y_star: (..(....).)
output constr: (?????????)
output result: UMFE
output timesc: 0.0610366
output y_star: (...((...).)...)
output constr: (????(...)?????)
output result: UMFE
output timesc: 0.0373983
output y_star: (...(...(...).).)
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.000132762
output y_star: ((((...)(...)..))..)
output constr: (??(...)(...)??????)
output result: UMFE
output timesc: 0.000144651
output y_star: (((((...).)).).)
output constr: (???(...)??????)
output result: UMFE
output timesc: 0.000140067
output y_star: (........((...)))
output constr: (?????????(...)?)
output result: UMFE
output timesc: 0.00012704
output y_star: ((.(...))(...)(...).)
output constr: (??(...)?(...)(...)?)
output result: UMFE
output timesc: 0.00139436
output y_star: (((...))(...)(((...))))
output constr: (?(...)?(...)??(...)??)
output result: UMFE
output timesc: 0.000156912
output y_star: ((...)(...).((...)).(...))
output constr: ((...)(...)??(...)??(...))
output result: UMFE
output timesc: 0.000153296
output y_star: (..(...)((...)).(...).)
output constr: (??(...)?(...)??(...)?)
output result: UMFE
output timesc: 0.000144575
output y_star: ((((...)).)..(...))
output constr: (??(...)?????(...))
output result: UMFE
output timesc: 0.0475625
output y_star: (.....(...)...)
output constr: (?????(...)???)
output result: UMFE
output timesc: 0.000129354
output y_star: (..((...)..)...)
output constr: (???(...)??????)
output result: UMFE
output timesc: 0.0260212
output y_star: ((...).(...)(...)..)
output constr: ((...)?(...)(...)??)
output result: UMFE
output timesc: 0.000139909
output y_star: ((......).)
output constr: (?????????)
output result: UMFE
output timesc: 0.083823
output y_star: (((.((...)).))..)
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.000113549
output y_star: (((...)).(..(...).))
output constr: (?(...)?????(...)??)
output result: UMFE
output timesc: 5.21569
output y_star: (((.(...)..))(...).)
output constr: (???(...)????(...)?)
output result: UMFE
output timesc: 8.5181e-05
output y_star: (.(((...)(...)..)).)
output constr: (???(...)(...)?????)
output result: UMFE
output timesc: 7.6281e-05
output y_star: (.(...).(...).(...))
output constr: (?(...)?(...)?(...))
output result: UMFE
output timesc: 6.6302e-05
output y_star: ((...).(((...)).)(...))
output constr: ((...)???(...)???(...))
output result: UMFE
output timesc: 0.182953
output y_star: (..((...))...(...).)
output constr: (???(...)????(...)?)
output result: UMFE
output timesc: 3.1958e-05
output y_star: (..(((((...))))))
output constr: (??????(...)????)
output result: UMFE
output timesc: 2.9948e-05
output y_star: (.(.....)..)
output constr: (??????????)
output result: UMFE
output timesc: 0.00407444
output y_star: ((...)(...)((...).)(...).)
output constr: ((...)(...)?(...)??(...)?)
output result: UMFE
output timesc: 0.00127692
output y_star: ((...)(((...)..)))
output constr: ((...)??(...)????)
output result: UMFE
output timesc: 3.7161e-05
output y_star: (...((...))((...)).)
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 4.755e-05
output y_star: (.((...)....(...)))
output constr: (??(...)????(...)?)
output result: UMFE
output timesc: 0.00100551
output y_star: (...(.((...).)))
output constr: (??????(...)???)
output result: UMFE
output timesc: 0.704261
output y_star: (..(...)((...).)..)
output constr: (??(...)?(...)????)
output result: UMFE
output timesc: 0.00125467
output y_star: (..(...)(...)(...).(...))
output constr: (??(...)(...)(...)?(...))
output result: UMFE
output timesc: 4.1563e-05
output y_star: (((...)..((...))).)
output constr: (?(...)???(...)???)
output result: UMFE
output timesc: 0.0324312
output y_star: (.(..(...)..)..)
output constr: (????(...)?????)
output result: UMFE
output timesc: 0.53619
output y_star: (((((...).(...)).)))
output constr: (???(...)?(...)????)
output result: UMFE
output timesc: 0.0254081
output y_star: (((.....))(...).)
output constr: (?????????(...)?)
output result: UMFE
output timesc: 3.1949e-05
output y_star: (.(((...).....)))
output constr: (???(...)???????)
output result: UMFE
output timesc: 2.5294e-05
output y_star: (.(.((...))(...))..)
output constr: (????(...)?(...)???)
output result: UMFE
output timesc: 10.2407
output y_star: (.(..(...).)((...)))
output constr: (????(...)???(...)?)
output result: UMFE
output timesc: 0.53699
output y_star: (((.(...))((...))))
output constr: (???(...)??(...)??)
output result: UMFE
output timesc: 0.0653282
output y_star: ((...)((...))...(...))
output constr: ((...)?(...)????(...))
output result: UMFE
output timesc: 3.7763e-05
output y_star: (.(...)((...)).(...)(...))
output constr: (?(...)?(...)??(...)(...))
output result: UMFE
output timesc: 3.6786e-05
output y_star: (((..(...).)).)
output constr: (????(...)????)
output result: UMFE
output timesc: 2.454e-05
output y_star: ((.((...).).)(...))
output constr: (???(...)????(...))
output result: UMFE
output timesc: 0.0633451
output y_star: ((...)((...).)....)
output constr: ((...)?(...)??????)
output result: UMFE
output timesc: 0.000699887
output y_star: ((...)(...)........)
output constr: ((...)(...)????????)
output result: UMFE
output timesc: 3.9108e-05
output y_star: (((.(...)((...).))))
output constr: (???(...)?(...)????)
output result: UMFE
output timesc: 2.86238
output y_star: (((.(...)(...)(...).)))
output constr: (???(...)(...)(...)???)
output result: UMFE
output timesc: 5.9948e-05
output y_star: (..(.((...)))...)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.288102
output y_star: ((...).(...)((...)).(...))
output constr: ((...)?(...)?(...)??(...))
output result: UMFE
output timesc: 4.2996e-05
output y_star: (.(((...))..(...)).)
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.144438
output y_star: ((.(...))..((...).))
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 0.272217
output y_star: (((..(...)((...)))))
output constr: (????(...)?(...)???)
output result: UMFE
output timesc: 3.5672e-05
output y_star: (((.(...).).(...)))
output constr: (???(...)???(...)?)
output result: UMFE
output timesc: 0.146312
output y_star: ((...)..(...).)
output constr: ((...)??(...)?)
output result: UMFE
output timesc: 2.9609e-05
output y_star: ((.(...).((...))))
output constr: (??(...)??(...)??)
output result: UMFE
output timesc: 3.1975e-05
output y_star: ((..(...)(...)(...).).)
output constr: (???(...)(...)(...)???)
output result: UMFE
output timesc: 0.00123439
output y_star: ((((...))(...)..(...)))
output constr: (??(...)?(...)??(...)?)
output result: UMFE
output timesc: 4.8082e-05
output y_star: (.(...)...(((...))))
output constr: (?(...)?????(...)??)
output result: UMFE
output timesc: 4.1715e-05
output y_star: ((.......)(...).)
output constr: (?????????(...)?)
output result: UMFE
output timesc: 0.00173151
output y_star: (..(((...).(...))).)
output constr: (????(...)?(...)???)
output result: UMFE
output timesc: 4.0414e-05
output y_star: (.((...).(...)(...)))
output constr: (??(...)?(...)(...)?)
output result: UMFE
output timesc: 0.00120612
output y_star: ((...)((..(...)))(...))
output constr: ((...)????(...)??(...))
output result: UMFE
output timesc: 0.00575745
output y_star: (.(...)(...)..((...)).)
output constr: (?(...)(...)???(...)??)
output result: UMFE
output timesc: 4.4853e-05
output y_star: (..(...)..(...)...)
output constr: (??(...)??(...)???)
output result: UMFE
output timesc: 3.601e-05
output y_star: ((...).((....)).)
output constr: ((...)??????????)
output result: UMFE
output timesc: 3.5049e-05
output y_star: ((.(...)(.....)))
output constr: (??(...)????????)
output result: UMFE
output timesc: 0.0285384
output y_star: (.(...)(...)(...))
output constr: (?(...)(...)(...))
output result: UMFE
output timesc: 3.1134e-05
output y_star: (((...))..((...))(...))
output constr: (?(...)????(...)?(...))
output result: UMFE
output timesc: 4.1291e-05
output y_star: (((((...))).))
output constr: (???(...)????)
output result: UMFE
output timesc: 2.531e-05
output y_star: (.(...)(...)(.(...)))
output constr: (?(...)(...)??(...)?)
output result: UMFE
output timesc: 0.00111653
output y_star: (..(.(...).)(...)(...))
output constr: (????(...)??(...)(...))
output result: UMFE
output timesc: 0.0027744
output y_star: ((..(...)(...)(...)))
output constr: (???(...)(...)(...)?)
output result: UMFE
output timesc: 3.7679e-05
output y_star: ((...))
output constr: (?????)
output result: UMFE
output timesc: 2.4163e-05
output y_star: (.(..(...).).(...).)
output constr: (????(...)???(...)?)
output result: UMFE
output timesc: 0.00486164
output y_star: (..((...).).(...)..)
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.000617326
output y_star: ((.(.(...))(...)..))
output constr: (????(...)?(...)???)
output result: UMFE
output timesc: 0.120303
output y_star: ((((...).))(...)..)
output constr: (??(...)???(...)??)
output result: UMFE
output timesc: 3.5699e-05
output y_star: (((...))(...)(...))
output constr: (?(...)?(...)(...))
output result: UMFE
output timesc: 3.3408e-05
output y_star: ((.((.(...)))))
output constr: (?????(...)???)
output result: UMFE
output timesc: 2.6471e-05
output y_star: (.(((...)..)).)
output constr: (???(...)?????)
output result: UMFE
output timesc: 2.6683e-05
output y_star: (.(..(...).)..)
output constr: (????(...)????)
output result: UMFE
output timesc: 0.0913872
output y_star: (.(.(...)))
output constr: (???(...)?)
output result: UMFE
output timesc: 2.5186e-05
output y_star: (..(...).((...).))
output constr: (??(...)??(...)??)
output result: UMFE
output timesc: 0.000885227
output y_star: (((...)...(...).).)
output constr: (?(...)???(...)???)
output result: UMFE
output timesc: 0.000723067
output y_star: (((..(...)(...)..)))
output constr: (????(...)(...)????)
output result: UMFE
output timesc: 3.9719e-05
output y_star: ((((...))((...).)))
output constr: (??(...)??(...)???)
output result: UMFE
output timesc: 0.718812
output y_star: (..(...)...(...)..)
output constr: (??(...)???(...)??)
output result: UMFE
output timesc: 3.859e-05
output y_star: (.....(((...)).))
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.00468882
output y_star: (...(...)((...))..)
output constr: (???(...)?(...)???)
output result: UMFE
output timesc: 3.602e-05
output y_star: (.(.((...)).(...).))
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 0.0807055
output y_star: (((...)((...).)..).)
output constr: (?(...)?(...)??????)
output result: UMFE
output timesc: 0.264911
output y_star: (.((....(...))).)
output constr: (???????(...)???)
output result: UMFE
output timesc: 3.2168e-05
output y_star: (.....((...)).(...))
output constr: (??????(...)??(...))
output result: UMFE
output timesc: 3.848e-05
output y_star: ((...)(...)(...)((...))(...))
output constr: ((...)(...)(...)?(...)?(...))
output result: UMFE
output timesc: 5.0512e-05
output y_star: (.((...))(...)..)
output constr: (????????(...)??)
output result: UMFE
output timesc: 3.2072e-05
output y_star: (.......(...)...)
output constr: (???????(...)???)
output result: UMFE
output timesc: 2.4105e-05
output y_star: (.((...)...(...))..)
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.0244385
output y_star: (((...))..(...).(...))
output constr: (?(...)???(...)?(...))
output result: UMFE
output timesc: 6.3404e-05
output y_star: ((((.(...)).(...))))
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 0.335694
output y_star: (((.((...).).)))
output constr: (????(...)?????)
output result: UMFE
output timesc: 8.008e-05
output y_star: (.(((...))).((...)))
output constr: (???(...)????(...)?)
output result: UMFE
output timesc: 6.0701e-05
output y_star: (.((...))(...)(...)...)
output constr: (??(...)?(...)(...)???)
output result: UMFE
output timesc: 6.7442e-05
output y_star: (((...)(...).(...)(...)).)
output constr: (?(...)(...)?(...)(...)??)
output result: UMFE
output timesc: 0.00221326
output y_star: (....(.((...).)))
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.670696
output y_star: (..((...).(...))...)
output constr: (???(...)?(...)????)
output result: UMFE
output timesc: 0.0416379
output y_star: (..((...))...(...))
output constr: (???(...)????(...))
output result: UMFE
output timesc: 0.000145297
output y_star: ((.(....)..).)
output constr: (????????????)
output result: UMFE
output timesc: 1.53494
output y_star: (((.(...)..).(...)))
output constr: (???(...)????(...)?)
output result: UMFE
output timesc: 0.43782
output y_star: (((((...)((...))))))
output constr: (???(...)?(...)????)
output result: UMFE
output timesc: 0.000109558
output y_star: (...(...)(...)(...).)
output constr: (???(...)(...)(...)?)
output result: UMFE
output timesc: 9.2783e-05
output y_star: ((.(((...))(...)).))
output constr: (????(...)?(...)???)
output result: UMFE
output timesc: 0.305088
output y_star: (.((...)...(...)).)
output constr: (??(...)???(...)??)
output result: UMFE
output timesc: 0.00594149
output y_star: (((.(.....))))
output constr: (????????????)
output result: UMFE
output timesc: 0.0364976
output y_star: ((((...).)(.(...))))
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 0.1415
output y_star: (..(((.(...)).)))
output constr: (??????(...)????)
output result: UMFE
output timesc: 13.5267
output y_star: ((...).(...)..((...)))
output constr: ((...)?(...)???(...)?)
output result: UMFE
output timesc: 5.3957e-05
output y_star: (.(...)(.....))
output constr: (?(...)???????)
output result: UMFE
output timesc: 0.00210933
output y_star: (.(...)(...).(...).(...))
output constr: (?(...)(...)?(...)?(...))
output result: UMFE
output timesc: 0.000177786
output y_star: (((...)).(((...))))
output constr: (?(...)????(...)??)
output result: UMFE
output timesc: 0.000176655
output y_star: ((.((...).).).)
output constr: (???(...)?????)
output result: UMFE
output timesc: 0.0585916
output y_star: (....(.((...)).))
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.000134658
output y_star: (.(.(...).)..)
output constr: (???(...)????)
output result: UMFE
output timesc: 0.0322016
output y_star: (.(...)(..(...).)..)
output constr: (?(...)???(...)????)
output result: UMFE
output timesc: 0.00795718
output y_star: (..((((...))).).)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.194488
output y_star: (((...).)....(...).)
output constr: (?(...)??????(...)?)
output result: UMFE
output timesc: 0.00166788
output y_star: ((...)..(((...)..)))
output constr: ((...)????(...)????)
output result: UMFE
output timesc: 0.00014271
output y_star: (..(.(....).))
output constr: (????????????)
output result: UMFE
output timesc: 0.379679
output y_star: (.(...).(.((...)).))
output constr: (?(...)????(...)???)
output result: UMFE
output timesc: 0.0304301
output y_star: (.((...).)...(...))
output constr: (??(...)?????(...))
output result: UMFE
output timesc: 0.00125298
output y_star: (((.(..(...).))))
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.213739
output y_star: (.(...)(.((...)).).)
output constr: (?(...)???(...)????)
output result: UMFE
output timesc: 0.0292254
output y_star: (((...)).(...)..(...))
output constr: (?(...)??(...)??(...))
output result: UMFE
output timesc: 5.3762e-05
output y_star: (.(.(...(...)).))
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.0511877
output y_star: ((((.(...)))..).)
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.0221015
output y_star: ((.(...)..).(...)(...))
output constr: (??(...)????(...)(...))
output result: UMFE
output timesc: 0.00813555
output y_star: ((..(...).(.(...))))
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.0277212
output y_star: ((((...).(...)(...).)))
output constr: (??(...)?(...)(...)???)
output result: UMFE
output timesc: 0.000117466
output y_star: (..(((...)).)..)
output constr: (????(...)?????)
output result: UMFE
output timesc: 0.000104916
output y_star: (((...).(...)..(...)))
output constr: (?(...)?(...)??(...)?)
output result: UMFE
output timesc: 0.000149364
output y_star: (((..(...)..).).)
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.215059
output y_star: (.(.(...)(...)...))
output constr: (???(...)(...)????)
output result: UMFE
output timesc: 0.00112818
output y_star: (((...))(((...).)))
output constr: (?(...)???(...)???)
output result: UMFE
output timesc: 0.000144533
output y_star: (.((...)).(...)(...)(...))
output constr: (??(...)??(...)(...)(...))
output result: UMFE
output timesc: 0.000143581
output y_star: (.(.((...).).).)
output constr: (????(...)?????)
output result: UMFE
output timesc: 0.000128877
output y_star: (..(...)(.(...)).)
output constr: (??(...)??(...)??)
output result: UMFE
output timesc: 0.00109031
output y_star: (.((...))(((...)).))
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 1.7363
output y_star: (.(...)((((...))).))
output constr: (?(...)???(...)????)
output result: UMFE
output timesc: 0.584346
output y_star: ((((...)(...)(...)(...))))
output constr: (??(...)(...)(...)(...)??)
output result: UMFE
output timesc: 8.3378e-05
output y_star: (.((...))(((...).)))
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 7.7424e-05
output y_star: ((((...)).((...))).)
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.249056
output y_star: ((((...).)).(...)(...))
output constr: (??(...)????(...)(...))
output result: UMFE
output timesc: 7.2913e-05
output y_star: (..((...))(...).)
output constr: (?????????(...)?)
output result: UMFE
output timesc: 5.8532e-05
output y_star: (..(...(...)..).)
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.451974
output y_star: (.((...).(...)..(...)))
output constr: (??(...)?(...)??(...)?)
output result: UMFE
output timesc: 0.00201204
output y_star: (...((.(...).)).)
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.000179024
output y_star: (((.(...))..(...)))
output constr: (???(...)???(...)?)
output result: UMFE
output timesc: 0.0359198
output y_star: (..(.(...)..)..)
output constr: (????(...)?????)
output result: UMFE
output timesc: 0.53668
output y_star: (((((...))(...)(...))))
output constr: (???(...)?(...)(...)??)
output result: UMFE
output timesc: 0.00010193
output y_star: (..(...).(...)(...)(...).)
output constr: (??(...)?(...)(...)(...)?)
output result: UMFE
output timesc: 8.173e-05
output y_star: ((((...)...).).)
output constr: (??(...)???????)
output result: UMFE
output timesc: 0.00414652
output y_star: (....(...)(((...))))
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 0.000139287
output y_star: ((...)(((...)))(...).)
output constr: ((...)??(...)??(...)?)
output result: UMFE
output timesc: 0.000145459
output y_star: ((..(...)..).)
output constr: (????????????)
output result: UMFE
output timesc: 1.53185
output y_star: (..(...(...))..)
output constr: (??????(...)???)
output result: UMFE
output timesc: 0.036417
output y_star: (.((...).(...).)..)
output constr: (??(...)?(...)????)
output result: UMFE
output timesc: 0.00745537
output y_star: (.(...).(...)((...).).)
output constr: (?(...)?(...)?(...)???)
output result: UMFE
output timesc: 0.00117597
output y_star: (.((((...).)))(...))
output constr: (????(...)????(...))
output result: UMFE
output timesc: 0.000192866
output y_star: (((...).)(((...))))
output constr: (?(...)????(...)??)
output result: UMFE
output timesc: 0.0688364
output y_star: (.(...(...)..))
output constr: (?????(...)???)
output result: UMFE
output timesc: 0.0281963
output y_star: (.(.(......)))
output constr: (????????????)
output result: UMFE
output timesc: 0.400519
output y_star: (..(((...).)).)
output constr: (????(...)????)
output result: UMFE
output timesc: 7.4772e-05
output y_star: (...(...).(...)..)
output constr: (???(...)?(...)??)
output result: UMFE
output timesc: 5.2252e-05
output y_star: (.((((...)).)))
output constr: (????(...)????)
output result: UMFE
output timesc: 4.1515e-05
output y_star: (...((...))(.(...)))
output constr: (????(...)???(...)?)
output result: UMFE
output timesc: 0.0330199
output y_star: (.(...)(((...)..)).)
output constr: (?(...)??(...)?????)
output result: UMFE
output timesc: 0.000179559
output y_star: (..(..(...).).(...))
output constr: (?????(...)???(...))
output result: UMFE
output timesc: 0.005451
output y_star: (.(...)(((...)).)(...))
output constr: (?(...)??(...)???(...))
output result: UMFE
output timesc: 0.135777
output y_star: (.(.(...)(...)(...)(...)))
output constr: (???(...)(...)(...)(...)?)
output result: UMFE
output timesc: 0.00127477
output y_star: (.(.(...).((...))))
output constr: (???(...)??(...)??)
output result: UMFE
output timesc: 0.0214561
output y_star: (.(...)((...)))
output constr: (?(...)???????)
output result: UMFE
output timesc: 0.00014326
output y_star: (.(((...))...(...)))
output constr: (???(...)????(...)?)
output result: UMFE
output timesc: 0.03151
output y_star: (...(.(...)..)..)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.422984
output y_star: (.....(((...))).)
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.000190442
output y_star: (((...)).((...).).)
output constr: (?(...)???(...)???)
output result: UMFE
output timesc: 0.374279
output y_star: (..((...))(...)(...).)
output constr: (???(...)?(...)(...)?)
output result: UMFE
output timesc: 8.2742e-05
output y_star: (.(.(...).)(...).(...))
output constr: (???(...)??(...)?(...))
output result: UMFE
output timesc: 0.00358428
output y_star: ((...).(.(...))(...).)
output constr: ((...)???(...)?(...)?)
output result: UMFE
output timesc: 0.00123569
output y_star: (.(...)(...)(((...)).))
output constr: (?(...)(...)??(...)???)
output result: UMFE
output timesc: 0.129541
output y_star: ((.(...))....(...).)
output constr: (??(...)?????(...)?)
output result: UMFE
output timesc: 0.00151188
output y_star: ((...)((...)).)
output constr: ((...)?(...)??)
output result: UMFE
output timesc: 0.000134967
output y_star: ((...)...((...)))
output constr: ((...)????(...)?)
output result: UMFE
output timesc: 0.000140623
output y_star: (((.(...).)....))
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.000134624
output y_star: (.(...(...)))
output constr: (?????(...)?)
output result: UMFE
output timesc: 0.00118346
output y_star: ((...).(.(...).)..)
output constr: ((...)???(...)????)
output result: UMFE
output timesc: 0.00201378
output y_star: (..(...(...)).)
output constr: (??????(...)??)
output result: UMFE
output timesc: 0.00671084
output y_star: (((...)(...)((...))..))
output constr: (?(...)(...)?(...)????)
output result: UMFE
output timesc: 0.000190146
output y_star: (.(...)...)
output constr: (?(...)???)
output result: UMFE
output timesc: 0.000166092
output y_star: (((...).(...)))
output constr: (?(...)?(...)?)
output result: UMFE
output timesc: 0.000170148
output y_star: ((((...)..))..)
output constr: (??(...)??????)
output result: UMFE
output timesc: 0.000167271
output y_star: ((((.(...)))(...)).)
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 0.122166
output y_star: (.((...)(...)(...)...))
output constr: (??(...)(...)(...)????)
output result: UMFE
output timesc: 0.00127616
output y_star: (.(...(...).))
output constr: (?????(...)??)
output result: UMFE
output timesc: 0.000167456
output y_star: (((.((...)).).))
output constr: (????(...)?????)
output result: UMFE
output timesc: 0.000173336
output y_star: (((...).)...(...))
output constr: (?(...)?????(...))
output result: UMFE
output timesc: 0.00114437
output y_star: (...(...).......)
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.000166384
output y_star: (..(.(...)..)...)
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.440756
output y_star: ((...)(.((...)..).))
output constr: ((...)???(...)?????)
output result: UMFE
output timesc: 0.0672126
output y_star: (.((...).))
output constr: (??(...)??)
output result: UMFE
output timesc: 0.00176891
output y_star: (((.(...).)..(...)))
output constr: (???(...)????(...)?)
output result: UMFE
output timesc: 0.14534
output y_star: ((.((...)).).(...).)
output constr: (???(...)????(...)?)
output result: UMFE
output timesc: 0.0284556
output y_star: ((((...).))(...)(...))
output constr: (??(...)???(...)(...))
output result: UMFE
output timesc: 8.6082e-05
output y_star: ((((...)).))
output constr: (??(...)???)
output result: UMFE
output timesc: 5.2936e-05
output y_star: (.((.(...)(...))).)
output constr: (????(...)(...)???)
output result: UMFE
output timesc: 4.0068e-05
output y_star: ((...).(...).(.(...)).)
output constr: ((...)?(...)???(...)??)
output result: UMFE
output timesc: 0.00276752
output y_star: ((...)(...).(...).((...)))
output constr: ((...)(...)?(...)??(...)?)
output result: UMFE
output timesc: 0.000152927
output y_star: (.((...))..(...))
output constr: (??????????(...))
output result: UMFE
output timesc: 0.000137269
output y_star: (.(.((...)).).)
output constr: (????(...)????)
output result: UMFE
output timesc: 0.000129601
output y_star: ((((...)).(...)))
output constr: (?????????(...)?)
output result: UMFE
output timesc: 0.44107
output y_star: ((.(...))(...)(...)(...).)
output constr: (??(...)?(...)(...)(...)?)
output result: UMFE
output timesc: 0.00242411
output y_star: (.((((...).))).)
output constr: (????(...)?????)
output result: UMFE
output timesc: 0.00013817
output y_star: ((...)..(((...))))
output constr: ((...)????(...)??)
output result: UMFE
output timesc: 0.000140059
output y_star: ((.(...)(.(...))..))
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 0.582933
output y_star: (.((...))(...)((...)).)
output constr: (??(...)?(...)?(...)??)
output result: UMFE
output timesc: 7.7719e-05
output y_star: ((...).(((...)..)).)
output constr: ((...)???(...)?????)
output result: UMFE
output timesc: 7.1714e-05
output y_star: (.((..(...).))(...))
output constr: (?????(...)???(...))
output result: UMFE
output timesc: 7.7149e-05
output y_star: (.(...).(...)((...).))
output constr: (?(...)?(...)?(...)??)
output result: UMFE
output timesc: 0.00222241
output y_star: (.(...)....((...)).)
output constr: (?(...)?????(...)??)
output result: UMFE
output timesc: 0.000146286
output y_star: ((...)...(...)(...)..)
output constr: ((...)???(...)(...)??)
output result: UMFE
output timesc: 0.000144459
output y_star: (.(((...))(...)(...).))
output constr: (???(...)?(...)(...)??)
output result: UMFE
output timesc: 0.0350281
output y_star: (((...).).((...))(...))
output constr: (?(...)????(...)?(...))
output result: UMFE
output timesc: 0.189573
output y_star: (.(..(...).((...))))
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 0.0217729
output y_star: (.((...)((...))).)
output constr: (??(...)?(...)???)
output result: UMFE
output timesc: 0.0408248
output y_star: (..((...).).(...))
output constr: (???(...)???(...))
output result: UMFE
output timesc: 0.00091024
output y_star: ((.(...)..(...)))
output constr: (??(...)??(...)?)
output result: UMFE
output timesc: 0.000134353
output y_star: (.(((...))).(...)..)
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.000145799
output y_star: ((...)...)
output constr: ((...)???)
output result: UMFE
output timesc: 0.000125554
output y_star: ((...)....(....))
output constr: ((...)??????????)
output result: UMFE
output timesc: 0.111539
output y_star: ((((...)...(...))).)
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.000194875
output y_star: (...(...)..((...)).)
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.000194699
output y_star: ((.(.(...)(...).)))
output constr: (????(...)(...)???)
output result: UMFE
output timesc: 0.412542
output y_star: (((...))...(...)(...).)
output constr: (?(...)????(...)(...)?)
output result: UMFE
output timesc: 6.5275e-05
output y_star: ((((...)).)((...)))
output constr: (??(...)????(...)?)
output result: UMFE
output timesc: 0.549595
output y_star: (.(((...))..).)
output constr: (???(...)?????)
output result: UMFE
output timesc: 0.0110673
output y_star: (((...((...)).)))
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.000138204
output y_star: ((((...)).)(...)...)
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.149297
output y_star: ((...)...(.(...))(...))
output constr: ((...)?????(...)?(...))
output result: UMFE
output timesc: 0.00116936
output y_star: (..(.((...)).)..)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.000131832
output y_star: (.(((..(...)))))
output constr: (??????(...)???)
output result: UMFE
output timesc: 0.000129698
output y_star: ((...).(...)(...)(.(...)))
output constr: ((...)?(...)(...)??(...)?)
output result: UMFE
output timesc: 0.00967642
output y_star: (.(...(...)(...)..))
output constr: (?????(...)(...)???)
output result: UMFE
output timesc: 0.00695975
output y_star: (((.((...)).)..))
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.0623068
output y_star: (((..(((...))))))
output constr: (??????(...)????)
output result: UMFE
output timesc: 6.9223e-05
output y_star: ((.(.(.(...))).))
output constr: (??????(...)????)
output result: UMFE
output timesc: 3.3094e-05
output y_star: (((...)(...).((...))).)
output constr: (?(...)(...)??(...)???)
output result: UMFE
output timesc: 0.0333581
output y_star: (((((.(...)).))))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.203975
output y_star: (((.(...).).)..)
output constr: (???(...)??????)
output result: UMFE
output timesc: 0.0126401
output y_star: ((.(.(...).))(...))
output constr: (????(...)???(...))
output result: UMFE
output timesc: 0.0166341
output y_star: (..(....)..)
output constr: (??????????)
output result: UMFE
output timesc: 0.345755
output y_star: (((...)(...).(...)...))
output constr: (?(...)(...)?(...)????)
output result: UMFE
output timesc: 5.0069e-05
output y_star: (.(.(...)(.(...))).)
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.268006
output y_star: (((...)(((...)))..))
output constr: (?(...)??(...)?????)
output result: UMFE
output timesc: 0.000233899
output y_star: ((((...)(...)))..)
output constr: (??(...)(...)????)
output result: UMFE
output timesc: 0.000179312
output y_star: ((.((...)).)(...)..)
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.0400357
output y_star: (.(...)(((...))))
output constr: (?(...)?????????)
output result: UMFE
output timesc: 0.000178302
output y_star: (.((...))...)
output constr: (??(...)????)
output result: UMFE
output timesc: 0.000176855
output y_star: (.(...)((.....)))
output constr: (?(...)?????????)
output result: UMFE
output timesc: 0.000164872
output y_star: (((...))((...))..(...))
output constr: (?(...)??(...)???(...))
output result: UMFE
output timesc: 0.000193876
output y_star: ((.(...))(...).((...)))
output constr: (??(...)?(...)??(...)?)
output result: UMFE
output timesc: 0.179544
output y_star: ((((...).((...))).))
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 0.0653183
output y_star: (..(...)((...)))
output constr: (??(...)???????)
output result: UMFE
output timesc: 0.175551
output y_star: (..(...)...(...))
output constr: (??(...)???(...))
output result: UMFE
output timesc: 0.000185414
output y_star: (((.((...))).))
output constr: (????(...)????)
output result: UMFE
output timesc: 0.192245
output y_star: (.(...)((...))....)
output constr: (?(...)?(...)?????)
output result: UMFE
output timesc: 6.3139e-05
output y_star: ((((...)((...).).)))
output constr: (??(...)?(...)?????)
output result: UMFE
output timesc: 1.76299
output y_star: ((...)(.((...))).)
output constr: ((...)???(...)???)
output result: UMFE
output timesc: 0.00751254
output y_star: (.(....(...)..).)
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.161238
output y_star: (((...(...)(...).)))
output constr: (?????(...)(...)???)
output result: UMFE
output timesc: 0.000111695
output y_star: (..(...)..(...)..)
output constr: (??(...)??(...)??)
output result: UMFE
output timesc: 7.3207e-05
output y_star: (.(...)(...)(...).(...)(...))
output constr: (?(...)(...)(...)?(...)(...))
output result: UMFE
output timesc: 7.968e-05
output y_star: (.(...)((...))..(...))
output constr: (?(...)?(...)???(...))
output result: UMFE
output timesc: 7.6364e-05
output y_star: (..((.(...))).(...))
output constr: (?????(...)???(...))
output result: UMFE
output timesc: 8.4092e-05
output y_star: (((....))...)
output constr: (???????????)
output result: UMFE
output timesc: 6.4852e-05
output y_star: (....(...)(...)(...)..)
output constr: (????(...)(...)(...)??)
output result: UMFE
output timesc: 5.0907e-05
output y_star: (..(...)(...)((...))..)
output constr: (??(...)(...)?(...)???)
output result: UMFE
output timesc: 5.066e-05
output y_star: ((...)....(.(...)))
output constr: ((...)??????(...)?)
output result: UMFE
output timesc: 0.00113243
output y_star: (((...).((.(...)))))
output constr: (?(...)????(...)???)
output result: UMFE
output timesc: 0.000154516
output y_star: (.((.(...)))..(...))
output constr: (????(...)????(...))
output result: UMFE
output timesc: 0.000142794
output y_star: ((((...))).(...))
output constr: (??(...)???(...))
output result: UMFE
output timesc: 0.000136331
output y_star: ((((((...)).)).))
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.000140764
output y_star: ((((...).(.(...)))))
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.306094
output y_star: ((((...)).).....)
output constr: (??(...)????????)
output result: UMFE
output timesc: 5.1967e-05
output y_star: (.(...)(...)((...).)(...))
output constr: (?(...)(...)?(...)??(...))
output result: UMFE
output timesc: 0.0019556
output y_star: (.(...).((...)))
output constr: (?(...)??(...)?)
output result: UMFE
output timesc: 0.000137625
output y_star: (.(...).((...))...)
output constr: (?(...)??(...)????)
output result: UMFE
output timesc: 0.000142734
output y_star: ((((...)..((...)))))
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.000149546
output y_star: (.(.(((...)..))))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.000135208
output y_star: (((.(....))))
output constr: (???????????)
output result: UMFE
output timesc: 0.112126
output y_star: (...((.(...)(...))))
output constr: (??????(...)(...)??)
output result: UMFE
output timesc: 0.000121039
output y_star: (((((...)).)).)
output constr: (???(...)?????)
output result: UMFE
output timesc: 7.208e-05
output y_star: ((...)(.((...))..).)
output constr: ((...)???(...)?????)
output result: UMFE
output timesc: 0.101155
output y_star: ((((...)((...)).)))
output constr: (??(...)?(...)????)
output result: UMFE
output timesc: 5.3273e-05
output y_star: ((.(.(...)(...)..)))
output constr: (????(...)(...)????)
output result: UMFE
output timesc: 2.1684
output y_star: (.(.(...))((...)).)
output constr: (???(...)??(...)??)
output result: UMFE
output timesc: 0.0272504
output y_star: (...(...)....(...).)
output constr: (???(...)????(...)?)
output result: UMFE
output timesc: 0.000139324
output y_star: (...(...).)
output constr: (???(...)?)
output result: UMFE
output timesc: 0.000127138
output y_star: (..(...)..((...)).)
output constr: (??(...)???(...)??)
output result: UMFE
output timesc: 0.000146108
output y_star: (.(...)(.(...).)(...).)
output constr: (?(...)??(...)??(...)?)
output result: UMFE
output timesc: 0.0075936
output y_star: (...(((...)(...).)))
output constr: (?????(...)(...)???)
output result: UMFE
output timesc: 0.0052911
output y_star: (.(...)(...)(((...))))
output constr: (?(...)(...)??(...)??)
output result: UMFE
output timesc: 0.000147952
output y_star: (.((...)(...)(...)..))
output constr: (??(...)(...)(...)???)
output result: UMFE
output timesc: 0.00100617
output y_star: ((...).(((...)).)..)
output constr: ((...)???(...)?????)
output result: UMFE
output timesc: 0.620189
output y_star: (..(.((...).).).)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.696503
output y_star: ((.(.(.(...)))))
output constr: (??????(...)???)
output result: UMFE
output timesc: 4.8675e-05
output y_star: ((((...)))..(...)..)
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 3.5634e-05
output y_star: ((..(....)(...)))
output constr: (?????????(...)?)
output result: UMFE
output timesc: 20.9152
output y_star: (.(...)..(.(...)))
output constr: (?(...)????(...)?)
output result: UMFE
output timesc: 0.0124834
output y_star: (.((..(...))).(...))
output constr: (?????(...)???(...))
output result: UMFE
output timesc: 0.000287004
output y_star: ((((.(...).)).))
output constr: (????(...)?????)
output result: UMFE
output timesc: 0.000263038
output y_star: (((...)(.((...)))))
output constr: (?(...)???(...)???)
output result: UMFE
output timesc: 0.0348252
output y_star: (.(...).(...).(...).(...))
output constr: (?(...)?(...)?(...)?(...))
output result: UMFE
output timesc: 0.000249649
output y_star: (.((....))(...).)
output constr: (?????????(...)?)
output result: UMFE
output timesc: 0.000233476
output y_star: (...(...)(...))
output constr: (???(...)(...))
output result: UMFE
output timesc: 0.000227536
output y_star: ((.((...)))((...)))
output constr: (???(...)???(...)?)
output result: UMFE
output timesc: 0.0259036
output y_star: (.(...)(...)((...).))
output constr: (?(...)(...)?(...)??)
output result: UMFE
output timesc: 0.00164979
output y_star: (((...).(...)..(...).))
output constr: (?(...)?(...)??(...)??)
output result: UMFE
output timesc: 0.000193582
output y_star: ((.....(...)...))
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.000163941
output y_star: (((...).(.(...).).))
output constr: (?(...)???(...)????)
output result: UMFE
output timesc: 0.629088
output y_star: ((...)((...)).(...))
output constr: ((...)?(...)??(...))
output result: UMFE
output timesc: 7.0866e-05
output y_star: (.((((...))).(...)))
output constr: (????(...)???(...)?)
output result: UMFE
output timesc: 0.253826
output y_star: ((...)(...)(((...).)).)
output constr: ((...)(...)??(...)????)
output result: UMFE
output timesc: 9.2951e-05
output y_star: ((...)...(((...).)))
output constr: ((...)?????(...)???)
output result: UMFE
output timesc: 7.6541e-05
output y_star: ((.((...)))(...).)
output constr: (???(...)??(...)?)
output result: UMFE
output timesc: 0.00450053
output y_star: ((...((...))))
output constr: (?????(...)??)
output result: UMFE
output timesc: 0.000130982
output y_star: (.(.....)...)
output constr: (???????????)
output result: UMFE
output timesc: 0.00556893
output y_star: (.(..(...)...).)
output constr: (????(...)?????)
output result: UMFE
output timesc: 0.139702
output y_star: (((...).)....(...))
output constr: (?(...)??????(...))
output result: UMFE
output timesc: 0.00131709
output y_star: ((.((...)..)..))
output constr: (???(...)??????)
output result: UMFE
output timesc: 10.6623
output y_star: (..(((...))))
output constr: (???????????)
output result: UMFE
output timesc: 3.8667e-05
output y_star: (((...)...(...)..))
output constr: (?(...)???(...)???)
output result: UMFE
output timesc: 4.6332e-05
output y_star: ((.(..(...).)(...)))
output constr: (?????(...)??(...)?)
output result: UMFE
output timesc: 0.678118
output y_star: (((...)).(...)...(...))
output constr: (?(...)??(...)???(...))
output result: UMFE
output timesc: 7.1815e-05
output y_star: (.((...))(...).(...)..)
output constr: (??(...)?(...)?(...)??)
output result: UMFE
output timesc: 6.2791e-05
output y_star: (((.(...)..)(...)))
output constr: (???(...)???(...)?)
output result: UMFE
output timesc: 0.155542
output y_star: (..(((...)(...)(...))))
output constr: (????(...)(...)(...)??)
output result: UMFE
output timesc: 7.0102e-05
output y_star: (.((((...)))).)
output constr: (????(...)????)
output result: UMFE
output timesc: 5.0369e-05
output y_star: (.(...)(...).(.(...)).)
output constr: (?(...)(...)???(...)??)
output result: UMFE
output timesc: 0.000969542
output y_star: ((...).(.(...)..)..)
output constr: ((...)???(...)?????)
output result: UMFE
output timesc: 0.00543235
output y_star: ((.((...)(...))))
output constr: (???(...)(...)??)
output result: UMFE
output timesc: 0.0528591
output y_star: (.(...)(...)(...)(...)(...).)
output constr: (?(...)(...)(...)(...)(...)?)
output result: UMFE
output timesc: 0.00014748
output y_star: ((((...)).)((...)).)
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 1.04135
output y_star: (...(...)(...)(...)..)
output constr: (???(...)(...)(...)??)
output result: UMFE
output timesc: 3.5559e-05
output y_star: ((...)......(...)..)
output constr: ((...)??????(...)??)
output result: UMFE
output timesc: 7.4836e-05
output y_star: (.(((...)))(...))
output constr: (???(...)??(...))
output result: UMFE
output timesc: 5.9991e-05
output y_star: (..(...)(...)....)
output constr: (??(...)(...)????)
output result: UMFE
output timesc: 2.669e-05
output y_star: ((.((...)(.(...)))))
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 3.00145
output y_star: ((...((...))..).)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.312814
output y_star: ((.((...)(...)..)))
output constr: (???(...)(...)????)
output result: UMFE
output timesc: 0.117545
output y_star: (.(.(...)).(...).(...))
output constr: (???(...)??(...)?(...))
output result: UMFE
output timesc: 0.00113052
output y_star: (.(..(...)...)(...))
output constr: (????(...)????(...))
output result: UMFE
output timesc: 0.0284225
output y_star: (.(.((...))(...)(...)))
output constr: (????(...)?(...)(...)?)
output result: UMFE
output timesc: 0.179971
output y_star: (.((..(...).)).)
output constr: (?????(...)????)
output result: UMFE
output timesc: 5.7725e-05
output y_star: ((...).((...).)(...)(...))
output constr: ((...)??(...)??(...)(...))
output result: UMFE
output timesc: 0.0014211
output y_star: ((...)..((...)).)
output constr: ((...)??????????)
output result: UMFE
output timesc: 0.000148246
output y_star: (.(((...).)..(...)))
output constr: (???(...)????(...)?)
output result: UMFE
output timesc: 0.0650868
output y_star: (((..(...).).))
output constr: (????(...)????)
output result: UMFE
output timesc: 0.0200712
output y_star: ((...(...)(.(...))))
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 0.0350008
output y_star: (((...).)...(...)(...))
output constr: (?(...)?????(...)(...))
output result: UMFE
output timesc: 0.00130832
output y_star: (...(.(...).)..)
output constr: (?????(...)????)
output result: UMFE
output timesc: 0.137545
output y_star: ((...).(...).((...).).)
output constr: ((...)?(...)??(...)???)
output result: UMFE
output timesc: 0.0012275
output y_star: (((...)((...).)...))
output constr: (?(...)?(...)??????)
output result: UMFE
output timesc: 0.182389
output y_star: ((.((.(...)).).))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 11.912
output y_star: (.(...)(...)(...)...)
output constr: (?(...)(...)(...)???)
output result: UMFE
output timesc: 5.731e-05
output y_star: (.((...).)(...)..)
output constr: (??(...)??(...)??)
output result: UMFE
output timesc: 0.00218989
output y_star: (.(.(...)...(...).))
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.00235281
output y_star: ((.((...)..).)(...))
output constr: (???(...)?????(...))
output result: UMFE
output timesc: 0.0749799
output y_star: ((....(.(...).)))
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.0118757
output y_star: (.(...)(...)(...)...(...))
output constr: (?(...)(...)(...)???(...))
output result: UMFE
output timesc: 0.000144051
output y_star: (.((...).)...)
output constr: (??(...)?????)
output result: UMFE
output timesc: 0.000126995
output y_star: (.(((...).)(...)(...)))
output constr: (???(...)??(...)(...)?)
output result: UMFE
output timesc: 0.103318
output y_star: (.(....(...)...))
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.0387239
output y_star: (.(...).(...)....)
output constr: (?(...)?(...)????)
output result: UMFE
output timesc: 0.000190468
output y_star: ((((...)..(...).)))
output constr: (??(...)??(...)???)
output result: UMFE
output timesc: 0.00020075
output y_star: ((...)(...).(..(...).))
output constr: ((...)(...)????(...)??)
output result: UMFE
output timesc: 0.00878524
output y_star: (.((...).)(...)((...)))
output constr: (??(...)??(...)?(...)?)
output result: UMFE
output timesc: 0.202792
output y_star: ((.(.((...))).))
output constr: (?????(...)????)
output result: UMFE
output timesc: 8.5446e-05
output y_star: (.(...)(...)(.(...).).)
output constr: (?(...)(...)??(...)???)
output result: UMFE
output timesc: 0.00355944
output y_star: (.((...)(...)(...)(...)))
output constr: (??(...)(...)(...)(...)?)
output result: UMFE
output timesc: 0.0017792
output y_star: ((.....(...)..).)
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.028803
output y_star: (.(.(...)..)(...))
output constr: (???(...)???(...))
output result: UMFE
output timesc: 0.0074594
output y_star: ((((.(.(...))))))
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.000188887
output y_star: ((((...))...(...)))
output constr: (??(...)????(...)?)
output result: UMFE
output timesc: 0.000143851
output y_star: ((...)((...))(...))
output constr: ((...)?(...)?(...))
output result: UMFE
output timesc: 0.00014098
output y_star: (.(((...))(...).).)
output constr: (???(...)?(...)???)
output result: UMFE
output timesc: 0.147484
output y_star: ((.(...)).(((...))))
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 0.252402
output y_star: ((....(...)(...)..))
output constr: (?????(...)(...)???)
output result: UMFE
output timesc: 6.7649e-05
output y_star: ((.(...).).(...))
output constr: (??(...)???(...))
output result: UMFE
output timesc: 0.00450378
output y_star: (((...))(.(...)).(...))
output constr: (?(...)???(...)??(...))
output result: UMFE
output timesc: 0.0623461
output y_star: ((((..(...)(...)))))
output constr: (?????(...)(...)???)
output result: UMFE
output timesc: 6.7135e-05
output y_star: (.(.(...).).(...).)
output constr: (???(...)???(...)?)
output result: UMFE
output timesc: 0.00215705
output y_star: ((.(...)(...).(...)..))
output constr: (??(...)(...)?(...)???)
output result: UMFE
output timesc: 0.000144088
output y_star: (..(...)(.((...)).))
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.0428354
output y_star: (.((((...)..).)))
output constr: (????(...)??????)
output result: UMFE
output timesc: 4.8664e-05
output y_star: ((.(...)((...))..))
output constr: (??(...)?(...)????)
output result: UMFE
output timesc: 8.9371e-05
output y_star: (..(...)(...).(...))
output constr: (??(...)(...)?(...))
output result: UMFE
output timesc: 6.4962e-05
output y_star: (..(...).(....).)
output constr: (??(...)????????)
output result: UMFE
output timesc: 1.73005
output y_star: ((...)(((.(...)))).)
output constr: ((...)????(...)????)
output result: UMFE
output timesc: 0.00018587
output y_star: (((...))(.((...)).))
output constr: (?(...)????(...)???)
output result: UMFE
output timesc: 0.326098
output y_star: ((.((..(...).))))
output constr: (??????(...)????)
output result: UMFE
output timesc: 4.9309e-05
output y_star: ((((...).(...)..).))
output constr: (??(...)?(...)?????)
output result: UMFE
output timesc: 0.00914344
output y_star: ((...)....(.(...)).)
output constr: ((...)??????(...)??)
output result: UMFE
output timesc: 0.000884839
output y_star: (.(((...).))(...).)
output constr: (???(...)???(...)?)
output result: UMFE
output timesc: 0.00014487
output y_star: (((...))(...)((...).))
output constr: (?(...)?(...)?(...)??)
output result: UMFE
output timesc: 0.436536
output y_star: (.((...)((...))(...)).)
output constr: (??(...)?(...)?(...)??)
output result: UMFE
output timesc: 0.221312
output y_star: (.(...)......(...))
output constr: (?(...)??????(...))
output result: UMFE
output timesc: 5.3803e-05
output y_star: (((...)).(...)(...)(...))
output constr: (?(...)??(...)(...)(...))
output result: UMFE
output timesc: 6.932e-05
output y_star: (.((...).(...)(...)..))
output constr: (??(...)?(...)(...)???)
output result: UMFE
output timesc: 0.0017703
output y_star: (.(...)..(...)..)
output constr: (?(...)??(...)??)
output result: UMFE
output timesc: 0.000136707
output y_star: (((...))((...).).)
output constr: (?(...)??(...)???)
output result: UMFE
output timesc: 0.0813916
output y_star: (..(...)..(...)(...).)
output constr: (??(...)??(...)(...)?)
output result: UMFE
output timesc: 6.1913e-05
output y_star: ((.((.(...).))).)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 15.0528
output y_star: ((...)(...).(...).)
output constr: ((...)(...)?(...)?)
output result: UMFE
output timesc: 6.8677e-05
output y_star: ((...)...((...).))
output constr: ((...)????(...)??)
output result: UMFE
output timesc: 0.00356397
output y_star: (((.(...)....)))
output constr: (???(...)??????)
output result: UMFE
output timesc: 0.000231889
output y_star: (.((.(...).).)..)
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.209927
output y_star: (.(.(...)((...))))
output constr: (???(...)?(...)??)
output result: UMFE
output timesc: 0.0315478
output y_star: (((...))(...)..(...)..)
output constr: (?(...)?(...)??(...)??)
output result: UMFE
output timesc: 0.000146543
output y_star: ((...).......(...).)
output constr: ((...)???????(...)?)
output result: UMFE
output timesc: 0.000154147
output y_star: ((...)(..(...).))
output constr: ((...)???(...)??)
output result: UMFE
output timesc: 0.0105338
output y_star: (.((...)......).)
output constr: (??(...)????????)
output result: UMFE
output timesc: 0.00360802
output y_star: ((....))
output constr: (??????)
output result: UMFE
output timesc: 0.000128619
output y_star: ((.........))
output constr: (???????????)
output result: UMFE
output timesc: 0.000127161
output y_star: ((.((...)))...(...))
output constr: (???(...)?????(...))
output result: UMFE
output timesc: 0.00395743
output y_star: ((((...))..).)
output constr: (??(...)?????)
output result: UMFE
output timesc: 0.00183969
output y_star: (.(((...)))....)
output constr: (???(...)??????)
output result: UMFE
output timesc: 0.000131648
output y_star: (...(.(...))...)
output constr: (?????(...)????)
output result: UMFE
output timesc: 0.000124574
output y_star: (((...)....).)
output constr: (?(...)??????)
output result: UMFE
output timesc: 0.000124042
output y_star: (((...))((...)))
output constr: (?(...)????????)
output result: UMFE
output timesc: 0.000137864
output y_star: ((...)(...)..)
output constr: ((...)(...)??)
output result: UMFE
output timesc: 0.000132062
output y_star: ((..(....).))
output constr: (???????????)
output result: UMFE
output timesc: 0.773709
output y_star: ((...)(...).(...))
output constr: ((...)(...)?(...))
output result: UMFE
output timesc: 4.4149e-05
output y_star: ((....).(...)..)
output constr: (???????(...)??)
output result: UMFE
output timesc: 0.419574
output y_star: ((...(...)..)(...))
output constr: (????(...)???(...))
output result: UMFE
output timesc: 0.0404061
output y_star: (.((((...))).)..)
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.213645
output y_star: (((...)).(...)...)
output constr: (?(...)??(...)???)
output result: UMFE
output timesc: 5.2955e-05
output y_star: ((((.(...).))))
output constr: (????(...)????)
output result: UMFE
output timesc: 2.7837e-05
output y_star: ((...(...)((...)).))
output constr: (????(...)?(...)???)
output result: UMFE
output timesc: 3.4797e-05
output y_star: ((.(...))..((...)).)
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 0.477875
output y_star: ((...)...(.(...)).)
output constr: ((...)?????(...)??)
output result: UMFE
output timesc: 0.00148502
output y_star: (..(...).((...))...)
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 0.000145101
output y_star: (((...)).(.(...))(...))
output constr: (?(...)????(...)?(...))
output result: UMFE
output timesc: 0.194177
output y_star: (((...)(...)..(...)..))
output constr: (?(...)(...)??(...)???)
output result: UMFE
output timesc: 0.000178395
output y_star: (..((...))(...)...)
output constr: (???(...)?(...)???)
output result: UMFE
output timesc: 0.000147093
output y_star: (....(((...)(...))))
output constr: (??????(...)(...)??)
output result: UMFE
output timesc: 0.00594669
output y_star: (...(...).(.(...).))
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.00324501
output y_star: ((....(((...)))))
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.000135308
output y_star: (..(.((...))))
output constr: (?????(...)??)
output result: UMFE
output timesc: 0.000130803
output y_star: (((...))......)
output constr: (?(...)???????)
output result: UMFE
output timesc: 0.000129334
output y_star: (.((...)..(...)(...)))
output constr: (??(...)??(...)(...)?)
output result: UMFE
output timesc: 0.00125414
output y_star: (..(...)(...).(...)(...).)
output constr: (??(...)(...)?(...)(...)?)
output result: UMFE
output timesc: 0.000143213
output y_star: (..(((...).).)..)
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.000130161
output y_star: (((((...)))(...)))
output constr: (???(...)??(...)?)
output result: UMFE
output timesc: 0.000138197
output y_star: (.(...)(...)(...)(.(...)))
output constr: (?(...)(...)(...)??(...)?)
output result: UMFE
output timesc: 0.00166968
output y_star: ((...).(....).)
output constr: ((...)????????)
output result: UMFE
output timesc: 0.0979153
output y_star: ((....(...)(...).))
output constr: (?????(...)(...)??)
output result: UMFE
output timesc: 0.000197043
output y_star: (.(...).(.(...)))
output constr: (?(...)???(...)?)
output result: UMFE
output timesc: 0.00110339
output y_star: ((.(.....)))
output constr: (??????????)
output result: UMFE
output timesc: 0.00395891
output y_star: (.((...)(.(...))))
output constr: (??(...)??(...)??)
output result: UMFE
output timesc: 0.0195774
output y_star: (.(((...)).)(...).)
output constr: (???(...)???(...)?)
output result: UMFE
output timesc: 0.579397
output y_star: (((.((...).))).)
output constr: (????(...)?????)
output result: UMFE
output timesc: 0.115619
output y_star: (.(...)...((...).).)
output constr: (?(...)????(...)???)
output result: UMFE
output timesc: 0.00136129
output y_star: (.(...).(...)(...)(...))
output constr: (?(...)?(...)(...)(...))
output result: UMFE
output timesc: 0.000147605
output y_star: ((((.(...)).)).)
output constr: (????(...)?????)
output result: UMFE
output timesc: 0.0328038
output y_star: (.((...))((...).))
output constr: (??(...)??(...)??)
output result: UMFE
output timesc: 0.22365
output y_star: ((.((...))...))
output constr: (???(...)?????)
output result: UMFE
output timesc: 5.9647e-05
output y_star: (.((...)..(...).).)
output constr: (??(...)??(...)???)
output result: UMFE
output timesc: 0.00287893
output y_star: (.(...)...((...))(...))
output constr: (?(...)????(...)?(...))
output result: UMFE
output timesc: 0.000159049
output y_star: (.((...)(.(...))..))
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 0.255858
output y_star: (.(...).(...)((...))..)
output constr: (?(...)?(...)?(...)???)
output result: UMFE
output timesc: 0.00019537
output y_star: ((...).(.(...).).(...))
output constr: ((...)???(...)???(...))
output result: UMFE
output timesc: 0.00245048
output y_star: (((.((...).))))
output constr: (????(...)????)
output result: UMFE
output timesc: 0.379435
output y_star: ((.((...))(.(...))))
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.251945
output y_star: (.(.(...)(...)(...).))
output constr: (???(...)(...)(...)??)
output result: UMFE
output timesc: 0.00131382
output y_star: (((.(.(...).))))
output constr: (?????(...)????)
output result: UMFE
output timesc: 0.000136656
output y_star: ((.((...))..(...)).)
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.118224
output y_star: (..(((...))))
output constr: (????(...)??)
output result: UMFE
output timesc: 7.1277e-05
output y_star: (((...)(...)..(...)))
output constr: (?(...)(...)??(...)?)
output result: UMFE
output timesc: 7.2463e-05
output y_star: (.(.(....)).)
output constr: (???????????)
output result: UMFE
output timesc: 0.106861
output y_star: (.(...((...))).)
output constr: (??????(...)???)
output result: UMFE
output timesc: 0.0104169
output y_star: (.(...(.(...))).)
output constr: (???????(...)???)
output result: UMFE
output timesc: 0.0129484
output y_star: (.(...)(.....).)
output constr: (?(...)????????)
output result: UMFE
output timesc: 0.00715258
output y_star: ((...)((...))(...)(...)(...))
output constr: ((...)?(...)?(...)(...)(...))
output result: UMFE
output timesc: 0.000211631
output y_star: ((.((...)).(...).).)
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.0801106
output y_star: ((...)((...))(...).)
output constr: ((...)?(...)?(...)?)
output result: UMFE
output timesc: 6.6376e-05
output y_star: ((...)(...)(...)......)
output constr: ((...)(...)(...)??????)
output result: UMFE
output timesc: 3.4978e-05
output y_star: (((...).)((...)))
output constr: (?(...)???(...)?)
output result: UMFE
output timesc: 0.0124108
output y_star: ((....((...))).)
output constr: (??????(...)???)
output result: UMFE
output timesc: 0.108242
output y_star: ((...)((((...).))).)
output constr: ((...)???(...)?????)
output result: UMFE
output timesc: 0.000149235
output y_star: (((...).(...)..(...)).)
output constr: (?(...)?(...)??(...)??)
output result: UMFE
output timesc: 0.0014231
output y_star: (..((...).)((...).))
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.079944
output y_star: ((..((...)(...)).))
output constr: (????(...)(...)???)
output result: UMFE
output timesc: 0.0958831
output y_star: ((((...).)((...))))
output constr: (??(...)???(...)??)
output result: UMFE
output timesc: 0.092688
output y_star: ((...)(...)((...).)..)
output constr: ((...)(...)?(...)????)
output result: UMFE
output timesc: 0.00115686
output y_star: (...(...)((...))(...).)
output constr: (???(...)?(...)?(...)?)
output result: UMFE
output timesc: 0.000149789
output y_star: ((((.((...))))).)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.000139822
output y_star: (.(....)..)
output constr: (?????????)
output result: UMFE
output timesc: 0.059508
output y_star: ((.(...)(.(...))))
output constr: (??(...)??(...)??)
output result: UMFE
output timesc: 0.0342266
output y_star: (.(.((...).)(...)))
output constr: (????(...)??(...)?)
output result: UMFE
output timesc: 0.0639266
output y_star: (((...).(.(...).)).)
output constr: (?(...)???(...)????)
output result: UMFE
output timesc: 0.291923
output y_star: (......(...)(...).)
output constr: (??????(...)(...)?)
output result: UMFE
output timesc: 0.000144868
output y_star: (((.((...)).(...))))
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 0.000118997
output y_star: ((((...)).)(...)(...).)
output constr: (??(...)???(...)(...)?)
output result: UMFE
output timesc: 0.134476
output y_star: (.(.(.(...).).))
output constr: (?????(...)????)
output result: UMFE
output timesc: 0.239246
output y_star: ((.(...(...)(...))))
output constr: (??????(...)(...)??)
output result: UMFE
output timesc: 0.0459282
output y_star: ((.(....).(...)))
output constr: (?????????(...)?)
output result: UMFE
output timesc: 13.0015
output y_star: (.((...(...).)).)
output constr: (??????(...)????)
output result: UMFE
output timesc: 5.2085e-05
output y_star: (.(...).((...))(...).)
output constr: (?(...)??(...)?(...)?)
output result: UMFE
output timesc: 6.0019e-05
output y_star: ((.((...))..))
output constr: (????????????)
output result: UMFE
output timesc: 5.6405e-05
output y_star: (....((...))....)
output constr: (?????(...)?????)
output result: UMFE
output timesc: 3.7717e-05
output y_star: (.(...)(.....)..)
output constr: (?(...)?????????)
output result: UMFE
output timesc: 0.0462983
output y_star: (((.(...).(...)))..)
output constr: (???(...)?(...)????)
output result: UMFE
output timesc: 0.000170619
output y_star: (.(...)((...))..)
output constr: (?(...)?????????)
output result: UMFE
output timesc: 0.000162995
output y_star: (((...(...)))(...).)
output constr: (?????(...)??(...)?)
output result: UMFE
output timesc: 0.014358
output y_star: ((...).((...))(...)..)
output constr: ((...)??(...)?(...)??)
output result: UMFE
output timesc: 0.000154869
output y_star: ((...)(...)....(...)(...))
output constr: ((...)(...)????(...)(...))
output result: UMFE
output timesc: 0.000185916
output y_star: (((.(((...))).)))
output constr: (?????(...)?????)
output result: UMFE
output timesc: 0.000165378
output y_star: ((...)...((.(...))))
output constr: ((...)??????(...)??)
output result: UMFE
output timesc: 0.000152938
output y_star: ((.(...).(...)..))
output constr: (??(...)?(...)???)
output result: UMFE
output timesc: 0.000141358
output y_star: (((...))(...).(...))
output constr: (???????(...)?(...))
output result: UMFE
output timesc: 0.0127172
output y_star: ((...)..(...)(((...))))
output constr: ((...)??(...)??(...)??)
output result: UMFE
output timesc: 0.000149469
output y_star: (((....))(...).)
output constr: (????????(...)?)
output result: UMFE
output timesc: 0.000138662
output y_star: (.(..(...)(...)).)
output constr: (????(...)(...)??)
output result: UMFE
output timesc: 0.0026806
output y_star: (..(.(...)).)
output constr: (????(...)??)
output result: UMFE
output timesc: 0.000129968
output y_star: (.(...)(...)((...))(...).)
output constr: (?(...)(...)?(...)?(...)?)
output result: UMFE
output timesc: 0.000154286
output y_star: (.(.(...).(...)))
output constr: (???(...)?(...)?)
output result: UMFE
output timesc: 0.000902976
output y_star: (((...).(...)(...)(...)))
output constr: (?(...)?(...)(...)(...)?)
output result: UMFE
output timesc: 0.000150037
output y_star: (((...)(...)))
output constr: (?(...)(...)?)
output result: UMFE
output timesc: 0.000132546
output y_star: ((...).((.(...).).))
output constr: ((...)????(...)????)
output result: UMFE
output timesc: 3.87119
output y_star: (...(......).)
output constr: (????????????)
output result: UMFE
output timesc: 1.04104
output y_star: (..(...)(......))
output constr: (??(...)????????)
output result: UMFE
output timesc: 1.96584
output y_star: ((..(...)...)...)
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.026995
output y_star: (.(..(...)..(...)))
output constr: (????(...)??(...)?)
output result: UMFE
output timesc: 0.00220073
output y_star: ((...)..(...)(...)..(...))
output constr: ((...)??(...)(...)??(...))
output result: UMFE
output timesc: 0.000155464
output y_star: (.((...))....(...).)
output constr: (??(...)?????(...)?)
output result: UMFE
output timesc: 0.000144908
output y_star: ((...).(.(...))(...)(...))
output constr: ((...)???(...)?(...)(...))
output result: UMFE
output timesc: 0.00122794
output y_star: ((((.(...).)(...))))
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 0.317565
output y_star: (......(...)...)
output constr: (??????(...)???)
output result: UMFE
output timesc: 4.5651e-05
output y_star: (((.(...))).(...).)
output constr: (???(...)???(...)?)
output result: UMFE
output timesc: 7.9384e-05
output y_star: (((...))(...)...(...).)
output constr: (?(...)?(...)???(...)?)
output result: UMFE
output timesc: 8.3589e-05
output y_star: (.((...)((...))))
output constr: (??(...)?(...)??)
output result: UMFE
output timesc: 0.0105207
output y_star: (.((((...)(...).))))
output constr: (????(...)(...)????)
output result: UMFE
output timesc: 0.000153953
output y_star: (.((...)((...))...))
output constr: (??(...)?(...)?????)
output result: UMFE
output timesc: 0.120626
output y_star: (.(...)(...).(...))
output constr: (?(...)(...)?(...))
output result: UMFE
output timesc: 5.1628e-05
output y_star: (..(...)(((...)))(...))
output constr: (??(...)??(...)??(...))
output result: UMFE
output timesc: 5.6276e-05
output y_star: (.((...))((...)).)
output constr: (??(...)??(...)??)
output result: UMFE
output timesc: 6.5102e-05
output y_star: ((((...)).).(...))
output constr: (??(...)????(...))
output result: UMFE
output timesc: 0.0436796
output y_star: (.((...))(.(...).).)
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.107621
output y_star: ((((...)).((...)).))
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 9.9828e-05
output y_star: (((.(..(...)).)))
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.224156
output y_star: ((...)..((...))((...)))
output constr: ((...)???(...)??(...)?)
output result: UMFE
output timesc: 7.6765e-05
output y_star: (((...)(...)((...))))
output constr: (?(...)(...)?(...)??)
output result: UMFE
output timesc: 8.1158e-05
output y_star: ((.(...).(...).(...)).)
output constr: (??(...)?(...)?(...)??)
output result: UMFE
output timesc: 0.00143052
output y_star: (..((...)..)..)
output constr: (???(...)?????)
output result: UMFE
output timesc: 0.0282172
output y_star: (((...)).(...).....)
output constr: (?(...)??(...)?????)
output result: UMFE
output timesc: 0.000143038
output y_star: ((..(..(...))..))
output constr: (??????(...)????)
output result: UMFE
output timesc: 0.443741
output y_star: ((..(.(...).)(...)))
output constr: (?????(...)??(...)?)
output result: UMFE
output timesc: 0.625645
output y_star: ((((...))))
output constr: (?????????)
output result: UMFE
output timesc: 6.3812e-05
output y_star: ((((((...))))))
output constr: (????(...)????)
output result: UMFE
output timesc: 7.0977e-05
output y_star: (..(...)....(...)(...))
output constr: (??(...)????(...)(...))
output result: UMFE
output timesc: 7.3217e-05
output y_star: ((...)..(...)(...)....)
output constr: ((...)??(...)(...)????)
output result: UMFE
output timesc: 7.8467e-05
output y_star: (((...).).(....))
output constr: (?(...)?????????)
output result: UMFE
output timesc: 0.69865
output y_star: ((..((...))(...).).)
output constr: (????(...)?(...)???)
output result: UMFE
output timesc: 0.473316
output y_star: ((...).(...)(...)....)
output constr: ((...)?(...)(...)????)
output result: UMFE
output timesc: 5.6992e-05
output y_star: (..(.(...).)....)
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.146
output y_star: (.(.(...).)...(...))
output constr: (???(...)?????(...))
output result: UMFE
output timesc: 0.00247783
output y_star: (.(...)(.(...))...)
output constr: (?(...)??(...)????)
output result: UMFE
output timesc: 0.00122499
output y_star: ((...)((...).)(...)..)
output constr: ((...)?(...)??(...)??)
output result: UMFE
output timesc: 0.00139782
output y_star: ((((...)).....))
output constr: (??(...)???????)
output result: UMFE
output timesc: 0.000132179
output y_star: ((...)..((...).)(...).)
output constr: ((...)???(...)??(...)?)
output result: UMFE
output timesc: 0.00115752
output y_star: (((...)).(...).)
output constr: (????????(...)?)
output result: UMFE
output timesc: 0.000133409
output y_star: ((...)((((...).))))
output constr: ((...)???(...)????)
output result: UMFE
output timesc: 0.0001416
output y_star: ((.((...))....))
output constr: (???(...)??????)
output result: UMFE
output timesc: 0.000133886
output y_star: (((...).).(.(...)))
output constr: (?(...)?????(...)?)
output result: UMFE
output timesc: 0.066799
output y_star: (..(...)(.((...))).)
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.00382908
output y_star: (.(.(...).(.(...))))
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.0466314
output y_star: (.((...))((...))(...))
output constr: (??(...)??(...)?(...))
output result: UMFE
output timesc: 0.00021037
output y_star: (((...).)(...).(...)(...))
output constr: (?(...)??(...)?(...)(...))
output result: UMFE
output timesc: 0.00166837
output y_star: (..(...)(...)..((...)))
output constr: (??(...)(...)???(...)?)
output result: UMFE
output timesc: 0.00019436
output y_star: (.(.(...)...(...)).)
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.00311382
output y_star: (.(((...))).....)
output constr: (???(...)???????)
output result: UMFE
output timesc: 0.000181242
output y_star: ((((...))(...)).)
output constr: (??(...)?(...)??)
output result: UMFE
output timesc: 0.00852559
output y_star: (((...)).(...)((...)).)
output constr: (?(...)??(...)?(...)??)
output result: UMFE
output timesc: 0.000193998
output y_star: (..(...)(...).((...)))
output constr: (??(...)(...)??(...)?)
output result: UMFE
output timesc: 0.000194957
output y_star: (.((...).((...)))..)
output constr: (??(...)??(...)????)
output result: UMFE
output timesc: 4.62486
output y_star: (..(.(...))(...)(...))
output constr: (????(...)?(...)(...))
output result: UMFE
output timesc: 0.00767725
output y_star: (.(...)(......))
output constr: (?(...)????????)
output result: UMFE
output timesc: 0.45298
output y_star: (.((((...))))...)
output constr: (????(...)??????)
output result: UMFE
output timesc: 0.000187515
output y_star: (((.((...))))..)
output constr: (????(...)?????)
output result: UMFE
output timesc: 0.000180243
output y_star: ((((...)(...).(...))))
output constr: (??(...)(...)?(...)??)
output result: UMFE
output timesc: 0.00019882
output y_star: (.(...)(...).((...).).)
output constr: (?(...)(...)??(...)???)
output result: UMFE
output timesc: 0.0010986
output y_star: (.....((...).)(...))
output constr: (??????(...)??(...))
output result: UMFE
output timesc: 0.00122873
output y_star: (.((...))(...)(...).)
output constr: (??(...)?(...)(...)?)
output result: UMFE
output timesc: 0.000191543
output y_star: ((...)..(...)..(...)(...))
output constr: ((...)??(...)??(...)(...))
output result: UMFE
output timesc: 0.000189053
output y_star: ((..(...)((...).)))
output constr: (???(...)?(...)???)
output result: UMFE
output timesc: 0.258897
output y_star: (.(....(.(...))))
output constr: (????????(...)??)
output result: UMFE
output timesc: 0.00318103
output y_star: (((...))(((...)))(...))
output constr: (?(...)???(...)??(...))
output result: UMFE
output timesc: 0.000170373
output y_star: ((...)(...)..(...)..(...))
output constr: ((...)(...)??(...)??(...))
output result: UMFE
output timesc: 0.000150336
output y_star: ((((...))(...).(...)).)
output constr: (??(...)?(...)?(...)??)
output result: UMFE
output timesc: 0.0470669
output y_star: (.((...(...))).)
output constr: (??????(...)???)
output result: UMFE
output timesc: 5.72e-05
output y_star: (.((...)(...)...).)
output constr: (??(...)(...)?????)
output result: UMFE
output timesc: 0.00296038
output y_star: (((((...))(...).)))
output constr: (???(...)?(...)???)
output result: UMFE
output timesc: 0.000144401
output y_star: ((((...)(...))).)
output constr: (??(...)(...)???)
output result: UMFE
output timesc: 0.000134857
output y_star: ((..(...)..(...).).)
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 0.00093065
output y_star: (((...).)(...)....)
output constr: (?(...)??(...)????)
output result: UMFE
output timesc: 0.0012799
output y_star: ((...)(.(...)).(...).)
output constr: ((...)??(...)??(...)?)
output result: UMFE
output timesc: 0.00123241
output y_star: ((...)(.(...))(...)...)
output constr: ((...)??(...)?(...)???)
output result: UMFE
output timesc: 0.00140735
output y_star: ((((...)).)(.(...)))
output constr: (??(...)?????(...)?)
output result: UMFE
output timesc: 1.3852
output y_star: (.((...)(...)((...)).))
output constr: (??(...)(...)?(...)???)
output result: UMFE
output timesc: 0.187589
output y_star: (((...).)(...).(...)..)
output constr: (?(...)??(...)?(...)??)
output result: UMFE
output timesc: 0.0023225
output y_star: (((.(...))((...).)))
output constr: (???(...)??(...)???)
output result: UMFE
output timesc: 2.15804
output y_star: ((.((...).).(...).))
output constr: (???(...)???(...)??)
output result: UMFE
output timesc: 0.12337
output y_star: (..(...).(...)((...)))
output constr: (??(...)?(...)?(...)?)
output result: UMFE
output timesc: 7.9666e-05
output y_star: (...((...))(...)...)
output constr: (????(...)?(...)???)
output result: UMFE
output timesc: 3.1798e-05
output y_star: ((.(...).)((...))..)
output constr: (??(...)???(...)???)
output result: UMFE
output timesc: 0.149295
output y_star: ((...)((...))(...)....)
output constr: ((...)?(...)?(...)????)
output result: UMFE
output timesc: 7.2608e-05
output y_star: ((...)(...)(...).(...)(...))
output constr: ((...)(...)(...)?(...)(...))
output result: UMFE
output timesc: 6.7589e-05
output y_star: ((((.(...)(...)))))
output constr: (????(...)(...)???)
output result: UMFE
output timesc: 3.7628e-05
output y_star: (.(...)(...).(...)..(...))
output constr: (?(...)(...)?(...)??(...))
output result: UMFE
output timesc: 9.4531e-05
output y_star: (.(...)(...(...)..))
output constr: (?(...)????(...)???)
output result: UMFE
output timesc: 0.0406191
output y_star: ((.(...).).(...)(...).)
output constr: (??(...)???(...)(...)?)
output result: UMFE
output timesc: 0.00337254
output y_star: ((...)(.((...))..))
output constr: ((...)???(...)????)
output result: UMFE
output timesc: 0.274901
output y_star: (((((...)(...).).)))
output constr: (???(...)(...)?????)
output result: UMFE
output timesc: 0.0518594
output y_star: (....(...).(...).)
output constr: (????(...)?(...)?)
output result: UMFE
output timesc: 4.5269e-05
output y_star: (......(...)..)
output constr: (??????(...)??)
output result: UMFE
output timesc: 3.6731e-05
output y_star: ((.(...)..(...)).)
output constr: (??(...)??(...)??)
output result: UMFE
output timesc: 0.000929325
output y_star: (..((...))..(...))
output constr: (???(...)???(...))
output result: UMFE
output timesc: 0.000132034
output y_star: ((...).(((...)..)))
output constr: ((...)???(...)????)
output result: UMFE
output timesc: 0.000148996
output y_star: (.(((...)))(...).(...))
output constr: (???(...)??(...)?(...))
output result: UMFE
output timesc: 0.000146313
output y_star: ((((...)(...)((...)))))
output constr: (??(...)(...)?(...)???)
output result: UMFE
output timesc: 0.000149841
output y_star: ((...)(...)(...).(.(...)))
output constr: ((...)(...)(...)???(...)?)
output result: UMFE
output timesc: 0.00126955
output y_star: ((...)((...).)(...).(...))
output constr: ((...)?(...)??(...)?(...))
output result: UMFE
output timesc: 0.00152965
output y_star: ((.....)..(...).)
output constr: (?????????(...)?)
output result: UMFE
output timesc: 0.0264267
output y_star: (((...))(...).(...)(...))
output constr: (?(...)?(...)?(...)(...))
output result: UMFE
output timesc: 0.000152298
output y_star: ((...).(.(...))..)
output constr: ((...)???(...)???)
output result: UMFE
output timesc: 0.000800354
output y_star: (.((...).).((...).))
output constr: (??(...)????(...)??)
output result: UMFE
output timesc: 0.261572
output y_star: ((....((...))(...)))
output constr: (??????(...)?(...)?)
output result: UMFE
output timesc: 0.00013905
output y_star: (..(...)(.(...))..)
output constr: (??(...)??(...)???)
output result: UMFE
output timesc: 0.00106442
output y_star: (.((((...)).(...))))
output constr: (????(...)??(...)??)
output result: UMFE
output timesc: 0.000151328
output y_star: (...(((...))))
output constr: (?????(...)??)
output result: UMFE
output timesc: 0.000126454


==> figs/yao_paper_analysis/data/undesignable.short14.time.txt <==
output y_star: (..(...((...)).))
output constr: (???????(...)???)
output result: undesignable
output timesc: 0.908356
output y_star: (.(...)(.(...)(...))..)
output constr: (?(...)??(...)(...)???)
output result: undesignable
output timesc: 0.0012394
output y_star: (..(...).....)
output constr: (????????????)
output result: undesignable
output timesc: 0.0577135
output y_star: (.(...)((...)(...)..).)
output constr: (?(...)?(...)(...)????)
output result: undesignable
output timesc: 0.000678423
output y_star: (((...)..)(.(...)).)
output constr: (?(...)?????(...)??)
output result: undesignable
output timesc: 0.068818
output y_star: (((..(...))(...))(...))
output constr: (????(...)?(...)?(...))
output result: undesignable
output timesc: 0.0329584
output y_star: (...(.(...).(...)).)
output constr: (?????(...)?(...)??)
output result: undesignable
output timesc: 0.00935489
output y_star: (.((...).(...))(...).)
output constr: (??(...)?(...)?(...)?)
output result: undesignable
output timesc: 0.00102185
output y_star: (..(((...).)...))
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.00301934
output y_star: (((((...)(...))(...))))
output constr: (???(...)(...)?(...)??)
output result: undesignable
output timesc: 0.351344
output y_star: ((..(...))..)
output constr: (???(...)???)
output result: undesignable
output timesc: 0.000682889
output y_star: (..((...)(...).(...)))
output constr: (???(...)(...)?(...)?)
output result: undesignable
output timesc: 0.00115706
output y_star: ((...(...).)..)
output constr: (????(...)????)
output result: undesignable
output timesc: 0.00622677
output y_star: (..((...)((...)).))
output constr: (???(...)?(...)???)
output result: undesignable
output timesc: 0.232494
output y_star: (...(...)(..(...)).)
output constr: (???(...)???(...)??)
output result: undesignable
output timesc: 0.000666195
output y_star: ((....((...)))(...))
output constr: (??????(...)??(...))
output result: undesignable
output timesc: 0.00496542
output y_star: (((...)..)...)
output constr: (????????????)
output result: undesignable
output timesc: 0.00601083
output y_star: ((((..(...)).).))
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.0370464
output y_star: (.((....)..).)
output constr: (????????????)
output result: undesignable
output timesc: 0.137024
output y_star: (.((...)((...)..).))
output constr: (??(...)?(...)?????)
output result: undesignable
output timesc: 0.0647333
output y_star: (((...).(...)..).(...))
output constr: (?(...)?(...)????(...))
output result: undesignable
output timesc: 0.000702235
output y_star: (((...)(..(...)(...))))
output constr: (?(...)???(...)(...)??)
output result: undesignable
output timesc: 0.00454213
output y_star: (.(...)...(..(...)))
output constr: (?(...)??????(...)?)
output result: undesignable
output timesc: 0.000797939
output y_star: ((...)(...)(..(...))..)
output constr: ((...)(...)???(...)???)
output result: undesignable
output timesc: 0.000845207
output y_star: ((...)(.(....)).)
output constr: ((...)??????????)
output result: undesignable
output timesc: 0.199986
output y_star: (((...)..)..(...)(...))
output constr: (?(...)?????(...)(...))
output result: undesignable
output timesc: 0.00105752
output y_star: (..(.(...)....))
output constr: (????(...)?????)
output result: undesignable
output timesc: 0.00707331
output y_star: (.(...)(...)((...)(...).))
output constr: (?(...)(...)?(...)(...)??)
output result: undesignable
output timesc: 0.00424596
output y_star: (((...).)((...)..))
output constr: (?(...)???(...)???)
output result: undesignable
output timesc: 0.0164277
output y_star: ((....).((...)))
output constr: (????????(...)?)
output result: undesignable
output timesc: 1.16098
output y_star: (.((..(...)).).)
output constr: (?????(...)????)
output result: undesignable
output timesc: 0.0199496
output y_star: (.(((...)(...).)..))
output constr: (???(...)(...)?????)
output result: undesignable
output timesc: 0.00294861
output y_star: (((...)(...))(....))
output constr: (?(...)(...)???????)
output result: undesignable
output timesc: 0.254055
output y_star: (((...)((...)...).))
output constr: (?(...)?(...)??????)
output result: undesignable
output timesc: 0.168568
output y_star: (..(...)(.(...)(...)).)
output constr: (??(...)??(...)(...)??)
output result: undesignable
output timesc: 0.000700083
output y_star: (......(...))
output constr: (???????????)
output result: undesignable
output timesc: 0.00109025
output y_star: (((...)(....)))
output constr: (?(...)???????)
output result: undesignable
output timesc: 0.285103
output y_star: ((..(...)((...)))(...))
output constr: (???(...)?(...)??(...))
output result: undesignable
output timesc: 0.0249617
output y_star: (.((...)((...).)))
output constr: (??(...)?(...)???)
output result: undesignable
output timesc: 0.219139
output y_star: (.(...)(...)(...)(...))
output constr: (??????(...)(...)(...))
output result: undesignable
output timesc: 0.00198406
output y_star: ((...).(..((...))).)
output constr: ((...)?????(...)???)
output result: undesignable
output timesc: 0.00881338
output y_star: ((...)((...).(...))..)
output constr: ((...)?(...)?(...)???)
output result: undesignable
output timesc: 0.00105144
output y_star: ((...)((...)....)(...))
output constr: ((...)?(...)?????(...))
output result: undesignable
output timesc: 0.00113924
output y_star: (((.(...)).)..(...))
output constr: (???(...)?????(...))
output result: undesignable
output timesc: 0.0615275
output y_star: (((...)(.(...).(...))))
output constr: (?(...)??(...)?(...)??)
output result: undesignable
output timesc: 0.00466366
output y_star: ((.((...)..))...)
output constr: (???(...)???????)
output result: undesignable
output timesc: 0.00293016
output y_star: ((...)..(...)..)
output constr: (???????(...)??)
output result: undesignable
output timesc: 0.426714
output y_star: (.(...)..(...))
output constr: (????????(...))
output result: undesignable
output timesc: 0.0954449
output y_star: ((...)((...).)(...))
output constr: ((...)?(...)???????)
output result: undesignable
output timesc: 0.262486
output y_star: (.(.(...))((...)(...)))
output constr: (???(...)??(...)(...)?)
output result: undesignable
output timesc: 0.0981714
output y_star: ((.(.(...))...).)
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.753116
output y_star: ((.(...)((...)(...)).))
output constr: (??(...)?(...)(...)???)
output result: undesignable
output timesc: 0.0991644
output y_star: (.(...)(...)((...)(...)))
output constr: (?(...)(...)?(...)(...)?)
output result: undesignable
output timesc: 0.00148284
output y_star: ((...)((...).))
output constr: (??????(...)??)
output result: undesignable
output timesc: 0.0362475
output y_star: ((...).(...)..(...))
output constr: (??????(...)??(...))
output result: undesignable
output timesc: 0.0015959
output y_star: (.(..(...))(...).(...))
output constr: (????(...)?(...)?(...))
output result: undesignable
output timesc: 0.00088811
output y_star: ((((...)(...))..(...)))
output constr: (??(...)(...)???(...)?)
output result: undesignable
output timesc: 0.025896
output y_star: ((...)((.(...))..))
output constr: ((...)???(...)????)
output result: undesignable
output timesc: 0.00440275
output y_star: ((..((...).)))
output constr: (????????????)
output result: undesignable
output timesc: 0.0594022
output y_star: ((.((...))(...).)(...))
output constr: (???(...)?(...)??(...))
output result: undesignable
output timesc: 0.0984647
output y_star: ((...).(...)..)
output constr: (??????(...)??)
output result: undesignable
output timesc: 0.0918254
output y_star: (.(..(...)).)
output constr: (???????????)
output result: undesignable
output timesc: 0.0234733
output y_star: (..((...)(((...)))))
output constr: (???(...)??(...)???)
output result: undesignable
output timesc: 0.466081
output y_star: (..(...).(...)..)
output constr: (????????(...)??)
output result: undesignable
output timesc: 1.72348
output y_star: (((...).((...)).)..)
output constr: (?(...)??(...)?????)
output result: undesignable
output timesc: 0.481609
output y_star: (.(...(...))(...).)
output constr: (?????(...)?(...)?)
output result: undesignable
output timesc: 0.000697276
output y_star: ((((...))).(...))
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.75228
output y_star: (.(((...)(...))(...).))
output constr: (???(...)(...)?(...)??)
output result: undesignable
output timesc: 0.0991158
output y_star: (.(...).((...)..)..)
output constr: (?(...)??(...)?????)
output result: undesignable
output timesc: 0.000542632
output y_star: ((...)(...)((...)((...))))
output constr: ((...)(...)?(...)?(...)??)
output result: undesignable
output timesc: 0.00735336
output y_star: (.(..(...))(...)...)
output constr: (????(...)?(...)???)
output result: undesignable
output timesc: 0.000848589
output y_star: ((...)(..(...)(...)..))
output constr: ((...)???(...)(...)???)
output result: undesignable
output timesc: 0.000835872
output y_star: ((...)((...)....))
output constr: ((...)?(...)?????)
output result: undesignable
output timesc: 0.00102043
output y_star: (..(...((...))))
output constr: (???????(...)??)
output result: undesignable
output timesc: 0.0496041
output y_star: (.(.(...)(...))...)
output constr: (???(...)(...)????)
output result: undesignable
output timesc: 0.00714572
output y_star: (((...)(...)).(...))
output constr: (?(...)(...)??(...))
output result: undesignable
output timesc: 0.000903872
output y_star: ((...)(...)(...)(...).)
output constr: ((...)(...)?????(...)?)
output result: undesignable
output timesc: 0.00208168
output y_star: ((...)...(...))
output constr: (????????(...))
output result: undesignable
output timesc: 0.0377247
output y_star: (.((...)(...)(...)).(...))
output constr: (??(...)(...)(...)??(...))
output result: undesignable
output timesc: 0.000918157
output y_star: (...(((...)...)))
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.00300487
output y_star: (.((...)(...)..)...)
output constr: (??(...)(...)??????)
output result: undesignable
output timesc: 0.00714597
output y_star: ((.(.(...))).)
output constr: (????(...)???)
output result: undesignable
output timesc: 0.421678
output y_star: (.(.(...).(...)))
output constr: (?????????(...)?)
output result: undesignable
output timesc: 0.694104
output y_star: ((.(...)...).)
output constr: (????????????)
output result: undesignable
output timesc: 0.380893
output y_star: (.((..(...))(...)).)
output constr: (?????(...)?(...)??)
output result: undesignable
output timesc: 0.0920623
output y_star: ((.(...(...)))(...))
output constr: (??????(...)??(...))
output result: undesignable
output timesc: 0.00420381
output y_star: (((...)((...).(...))).)
output constr: (?(...)?(...)?(...)???)
output result: undesignable
output timesc: 0.0253467
output y_star: ((...((...).(...))))
output constr: (?????(...)?(...)??)
output result: undesignable
output timesc: 0.0087601
output y_star: (.(.(...)(...)).)
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.661799
output y_star: (((...)...).((...)))
output constr: (?(...)??????(...)?)
output result: undesignable
output timesc: 0.182651
output y_star: ((...)..((...)))
output constr: (????????(...)?)
output result: undesignable
output timesc: 0.873039
output y_star: (((...)..(...))..)
output constr: (?(...)??(...)???)
output result: undesignable
output timesc: 0.000849393
output y_star: ((...)(((...).).(...)))
output constr: ((...)??(...)???(...)?)
output result: undesignable
output timesc: 0.0981051
output y_star: (((...))((...)(...)))
output constr: (?(...)??(...)(...)?)
output result: undesignable
output timesc: 0.00638467
output y_star: (((.(...))..))
output constr: (????????????)
output result: undesignable
output timesc: 0.0315933
output y_star: ((..(.((...)))).)
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.0932779
output y_star: ((.((...)..))(...))
output constr: (???(...)????(...))
output result: undesignable
output timesc: 0.00448874
output y_star: ((....(...)).)
output constr: (????????????)
output result: undesignable
output timesc: 0.00614695
output y_star: (...(..(...)))
output constr: (????????????)
output result: undesignable
output timesc: 0.00587173
output y_star: (...((...)((...)).))
output constr: (????(...)?(...)???)
output result: undesignable
output timesc: 0.157251
output y_star: (..(...).((...)(...)).)
output constr: (??(...)??(...)(...)??)
output result: undesignable
output timesc: 0.000679646
output y_star: ((...)(.(...)(...).)(...))
output constr: ((...)??(...)(...)??(...))
output result: undesignable
output timesc: 0.000747986
output y_star: ((...)(((...))(...))(...))
output constr: ((...)??(...)?(...)?(...))
output result: undesignable
output timesc: 0.00715325
output y_star: ((...).(...).)
output constr: ((...)???????)
output result: undesignable
output timesc: 0.0245687
output y_star: ((...)((...)(.(...))).)
output constr: ((...)?(...)??(...)???)
output result: undesignable
output timesc: 0.0167546
output y_star: ((((...)(...).).)..)
output constr: (??(...)(...)??????)
output result: undesignable
output timesc: 0.00327976
output y_star: (((...)(...)(...).))
output constr: (?(...)?????(...)??)
output result: undesignable
output timesc: 0.699704
output y_star: (.((...).)(....))
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.681328
output y_star: (..(...)..(...).)
output constr: (?????????(...)?)
output result: undesignable
output timesc: 1.75839
output y_star: (..(.(...)...(...)))
output constr: (????(...)???(...)?)
output result: undesignable
output timesc: 0.000860806
output y_star: (((...)...))
output constr: (??????????)
output result: undesignable
output timesc: 0.00876077
output y_star: ((...).....(...))
output constr: (??????????(...))
output result: undesignable
output timesc: 0.0278399
output y_star: (.(.((...)(...))(...)))
output constr: (????(...)(...)?(...)?)
output result: undesignable
output timesc: 0.100535
output y_star: (...(...)(....))
output constr: (???(...)??????)
output result: undesignable
output timesc: 0.11848
output y_star: ((.(...).(...)).(...))
output constr: (??(...)?(...)??(...))
output result: undesignable
output timesc: 0.000900695
output y_star: (......(..(...)))
output constr: (?????????(...)?)
output result: undesignable
output timesc: 0.0127075
output y_star: (((...)(...)...))
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.182143
output y_star: (..(.(.(...))..))
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.164338
output y_star: (...(.(...)((...))))
output constr: (?????(...)?(...)??)
output result: undesignable
output timesc: 0.153509
output y_star: ((...)((.(...))(...)))
output constr: ((...)???(...)?(...)?)
output result: undesignable
output timesc: 0.0263951
output y_star: ((.(...)..)..)
output constr: (????????????)
output result: undesignable
output timesc: 0.372854
output y_star: (..(((...).)..))
output constr: (????(...)?????)
output result: undesignable
output timesc: 0.00300691
output y_star: (.(.(...)(...).)(...))
output constr: (???(...)(...)??(...))
output result: undesignable
output timesc: 0.000694673
output y_star: (.(...)(.....(...)))
output constr: (?(...)??????(...)?)
output result: undesignable
output timesc: 0.00106988
output y_star: (.((...)(..(...))).)
output constr: (??(...)???(...)???)
output result: undesignable
output timesc: 0.0946953
output y_star: (..(...)((...)((...))))
output constr: (??(...)?(...)?(...)??)
output result: undesignable
output timesc: 0.00668434
output y_star: (((...)(...)(...))((...)))
output constr: (?(...)(...)(...)??(...)?)
output result: undesignable
output timesc: 0.00727629
output y_star: ((...)((...).)(...))
output constr: ((...)????????(...))
output result: undesignable
output timesc: 0.0119591
output y_star: ((((...))..)..(...))
output constr: (??(...)??????(...))
output result: undesignable
output timesc: 0.0100113
output y_star: ((...).(...).)
output constr: (????????????)
output result: undesignable
output timesc: 1.53488
output y_star: ((...).(.(...)....))
output constr: ((...)???(...)?????)
output result: undesignable
output timesc: 0.00751537
output y_star: ((((...)..).(...)).)
output constr: (??(...)????(...)??)
output result: undesignable
output timesc: 0.0650653
output y_star: (.(..(...)).(...)..)
output constr: (????(...)??(...)??)
output result: undesignable
output timesc: 0.0006931
output y_star: (.((...)(...)).....)
output constr: (??(...)(...)??????)
output result: undesignable
output timesc: 0.0105448
output y_star: (..(((...)..)..))
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.00290966
output y_star: ((...)(.(...))(...))
output constr: ((...)??(...)??????)
output result: undesignable
output timesc: 0.255533
output y_star: (.(((...))..).(...))
output constr: (???(...)?????(...))
output result: undesignable
output timesc: 0.00718344
output y_star: (.(...)(..(...)(...)).)
output constr: (?(...)???(...)(...)??)
output result: undesignable
output timesc: 0.000825659
output y_star: (.(..(...)).....)
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.00694713
output y_star: ((...)(...)((...)(...).))
output constr: ((...)(...)?(...)(...)??)
output result: undesignable
output timesc: 0.00112935
output y_star: ((.....)(...)..)
output constr: (???????(...)??)
output result: undesignable
output timesc: 0.119242
output y_star: ((...)((....)..))
output constr: ((...)??????????)
output result: undesignable
output timesc: 0.0440463
output y_star: (((.(...)..)..).)
output constr: (???(...)???????)
output result: undesignable
output timesc: 0.0950528
output y_star: ((...).(...).(...).)
output constr: ((...)?(...)???????)
output result: undesignable
output timesc: 0.00101588
output y_star: (..((...)...).(...))
output constr: (???(...)?????(...))
output result: undesignable
output timesc: 0.000593141
output y_star: ((...)(..(...)(...))(...))
output constr: ((...)???(...)(...)?(...))
output result: undesignable
output timesc: 0.000968866
output y_star: ((.......)(...))
output constr: (?????????(...))
output result: undesignable
output timesc: 0.000653449
output y_star: (((...)(.(...)).).)
output constr: (?(...)??(...)????)
output result: undesignable
output timesc: 3.01705
output y_star: ((.((...))(...)).(...))
output constr: (???(...)?(...)??(...))
output result: undesignable
output timesc: 0.0251093
output y_star: (((...)(...)(...))(...)(...))
output constr: (?(...)(...)(...)?(...)(...))
output result: undesignable
output timesc: 0.00184928
output y_star: (((((...)))(...))..)
output constr: (???(...)??(...)???)
output result: undesignable
output timesc: 0.457239
output y_star: (.(..(...).))
output constr: (???????????)
output result: undesignable
output timesc: 0.365252
output y_star: (.((...)..).(...).)
output constr: (??(...)????(...)?)
output result: undesignable
output timesc: 0.000692203
output y_star: ((...)(..(...).))
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.668392
output y_star: (.((...)(...))(...).(...))
output constr: (??(...)(...)?(...)?(...))
output result: undesignable
output timesc: 0.00102236
output y_star: (.(((...)((...))).))
output constr: (???(...)?(...)????)
output result: undesignable
output timesc: 0.465915
output y_star: ((.(..(...))).(...))
output constr: (?????(...)???(...))
output result: undesignable
output timesc: 0.00298585
output y_star: ((...)((...)(...).(...).))
output constr: ((...)?(...)(...)?(...)??)
output result: undesignable
output timesc: 0.000974159
output y_star: ((....).((...).))
output constr: (????????(...)??)
output result: undesignable
output timesc: 5.83129
output y_star: (.((...)...(...))(...))
output constr: (??(...)???(...)?(...))
output result: undesignable
output timesc: 0.536883
output y_star: ((.((...).)).(...).)
output constr: (???(...)????(...)?)
output result: undesignable
output timesc: 0.00642644
output y_star: (..(...)(...)...)
output constr: (???????(...)???)
output result: undesignable
output timesc: 0.442024
output y_star: (((...)(...)(...))..)
output constr: (?(...)(...)(...)???)
output result: undesignable
output timesc: 0.00106389
output y_star: (((.....)...))
output constr: (????????????)
output result: undesignable
output timesc: 0.0328763
output y_star: (((...).((...)(...).)))
output constr: (?(...)??(...)(...)???)
output result: undesignable
output timesc: 0.0176189
output y_star: (((...)((...)).).(...))
output constr: (?(...)?(...)????(...))
output result: undesignable
output timesc: 0.0192043
output y_star: ((....(...).)..)
output constr: (?????(...)????)
output result: undesignable
output timesc: 0.00712783
output y_star: (...(((...))..))
output constr: (?????(...)????)
output result: undesignable
output timesc: 0.00493664
output y_star: ((...).(((...)(...)).))
output constr: ((...)???(...)(...)???)
output result: undesignable
output timesc: 0.00441318
output y_star: (.(.(...)(...)).(...).)
output constr: (???(...)(...)??(...)?)
output result: undesignable
output timesc: 0.000693086
output y_star: (.(...)(...)((...)(...)).)
output constr: (?(...)(...)?(...)(...)??)
output result: undesignable
output timesc: 0.00110576
output y_star: (((...)(...)(....)))
output constr: (?(...)(...)???????)
output result: undesignable
output timesc: 0.697364
output y_star: (.(...)(..(...))(...))
output constr: (?(...)???(...)?(...))
output result: undesignable
output timesc: 0.000950649
output y_star: (.(...)...((...)(...)))
output constr: (?(...)????(...)(...)?)
output result: undesignable
output timesc: 0.000920316
output y_star: (....(...)(...).)
output constr: (?????????(...)?)
output result: undesignable
output timesc: 0.106919
output y_star: (......(....))
output constr: (????????????)
output result: undesignable
output timesc: 0.00394555
output y_star: ((...).(..(...)(...).))
output constr: ((...)????(...)(...)??)
output result: undesignable
output timesc: 0.000672381
output y_star: ((..((...)..))..)
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.00308885
output y_star: (((..(...)).).)
output constr: (????(...)????)
output result: undesignable
output timesc: 0.00266992
output y_star: (..((...)...))
output constr: (???(...)????)
output result: undesignable
output timesc: 0.000722516
output y_star: (.((...)(...)).(...)(...))
output constr: (??(...)(...)??(...)(...))
output result: undesignable
output timesc: 0.000875521
output y_star: (((...(...))(...)).)
output constr: (?????(...)?(...)??)
output result: undesignable
output timesc: 0.0169513
output y_star: ((...(...))(...))
output constr: (????(...)?(...))
output result: undesignable
output timesc: 0.00105075
output y_star: (((...)(..(...)))(...))
output constr: (?(...)???(...)??(...))
output result: undesignable
output timesc: 0.025208
output y_star: (((...))(...))
output constr: (????????????)
output result: undesignable
output timesc: 0.67241
output y_star: (((...).(...))(...)..)
output constr: (?(...)?(...)?(...)??)
output result: undesignable
output timesc: 0.0165575
output y_star: (.(...)(.(...).))
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.825739
output y_star: (((...)(....)..))
output constr: (?(...)?????????)
output result: undesignable
output timesc: 1.50313
output y_star: ((...(...)).....)
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.000727984
output y_star: (((...)(...)(...)(...))(...))
output constr: (?(...)(...)(...)(...)?(...))
output result: undesignable
output timesc: 0.00145054
output y_star: (..(...)((...)(...)..))
output constr: (??(...)?(...)(...)???)
output result: undesignable
output timesc: 0.000914269
output y_star: ((((...)(...))(...).))
output constr: (??(...)(...)?(...)??)
output result: undesignable
output timesc: 0.0249114
output y_star: ((.(...)(...)..))
output constr: (??(...)????????)
output result: undesignable
output timesc: 4.25691
output y_star: ((....(....)))
output constr: (????????????)
output result: undesignable
output timesc: 0.104617
output y_star: (((......)(...)))
output constr: (?????????(...)?)
output result: undesignable
output timesc: 1.66177
output y_star: ((...)(.((...).)))
output constr: ((...)???(...)???)
output result: undesignable
output timesc: 0.00425566
output y_star: ((.(.(...).))..)
output constr: (????(...)?????)
output result: undesignable
output timesc: 0.0196836
output y_star: (.(..(...))((...)).)
output constr: (????(...)??(...)??)
output result: undesignable
output timesc: 0.180497
output y_star: (((.....).(...)))
output constr: (?????????(...)?)
output result: undesignable
output timesc: 0.180994
output y_star: ((...).((.(...))..))
output constr: ((...)????(...)????)
output result: undesignable
output timesc: 0.00311421
output y_star: (.((...)(..(...))))
output constr: (??(...)???(...)??)
output result: undesignable
output timesc: 0.0160429
output y_star: ((.(..(...))..).)
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.167829
output y_star: ((.((...).))(...).)
output constr: (???(...)???(...)?)
output result: undesignable
output timesc: 0.00418999
output y_star: ((...)(.(...)))
output constr: (???????(...)?)
output result: undesignable
output timesc: 0.0375812
output y_star: (((...)(...).).)
output constr: (?(...)????????)
output result: undesignable
output timesc: 0.190435
output y_star: (((...)(...).)((...)).)
output constr: (?(...)(...)???(...)??)
output result: undesignable
output timesc: 0.0188946
output y_star: ((((...)..)(...))(...))
output constr: (??(...)???(...)?(...))
output result: undesignable
output timesc: 0.026103
output y_star: (.((...).).(...))
output constr: (??????????(...))
output result: undesignable
output timesc: 0.173006
output y_star: ((....)((...).).)
output constr: (???????(...)???)
output result: undesignable
output timesc: 0.669597
output y_star: (((...)..(...))..(...))
output constr: (?(...)??(...)???(...))
output result: undesignable
output timesc: 0.00106123
output y_star: ((.((...)(...)))(...).)
output constr: (???(...)(...)??(...)?)
output result: undesignable
output timesc: 0.0068906
output y_star: ((.(...)..(...).)(...))
output constr: (??(...)??(...)??(...))
output result: undesignable
output timesc: 0.000831115
output y_star: ((...(...))(...).(...))
output constr: (????(...)?(...)?(...))
output result: undesignable
output timesc: 0.00107676
output y_star: ((..(....).).)
output constr: (????????????)
output result: undesignable
output timesc: 6.32393
output y_star: (..(...).((...).(...)))
output constr: (??(...)??(...)?(...)?)
output result: undesignable
output timesc: 0.00090431
output y_star: ((...)((...).....).)
output constr: ((...)?(...)???????)
output result: undesignable
output timesc: 0.000669855
output y_star: (.((...))(..(...)))
output constr: (??(...)????(...)?)
output result: undesignable
output timesc: 0.253597
output y_star: (..(.(.(...))(...)))
output constr: (??????(...)?(...)?)
output result: undesignable
output timesc: 0.064867
output y_star: ((...)(...)(...).)
output constr: ((...)(...)??????)
output result: undesignable
output timesc: 0.00138065
output y_star: (..(.(...)((...)).))
output constr: (????(...)?(...)???)
output result: undesignable
output timesc: 0.445473
output y_star: ((((...)...).(...)))
output constr: (??(...)?????(...)?)
output result: undesignable
output timesc: 0.170807
output y_star: (..(...)(.....).)
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.350579
output y_star: (.((...).(...).)(...))
output constr: (??(...)?(...)??(...))
output result: undesignable
output timesc: 0.00078366
output y_star: (....(((...))(...)))
output constr: (??????(...)?(...)?)
output result: undesignable
output timesc: 0.0395261
output y_star: (((....(...)).).)
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.00291326
output y_star: ((((...)..)(...)))
output constr: (??(...)???(...)?)
output result: undesignable
output timesc: 0.0567979
output y_star: (((...)...)..)
output constr: (????????????)
output result: undesignable
output timesc: 0.0059584
output y_star: (((...))(...)(..(...)))
output constr: (?(...)?(...)???(...)?)
output result: undesignable
output timesc: 0.441368
output y_star: ((..((...))).)
output constr: (????(...)???)
output result: undesignable
output timesc: 0.0265926
output y_star: ((.(...)((...)))(...))
output constr: (??(...)?(...)??(...))
output result: undesignable
output timesc: 0.0251874
output y_star: (.(...)(((...).).).)
output constr: (?(...)??(...)?????)
output result: undesignable
output timesc: 0.00304546
output y_star: ((....)(...)(...))
output constr: (??????(...)(...))
output result: undesignable
output timesc: 0.00709883
output y_star: ((..(...).(...))(...).)
output constr: (???(...)?(...)?(...)?)
output result: undesignable
output timesc: 0.000906683
output y_star: (((...).)..(...))
output constr: (??????????(...))
output result: undesignable
output timesc: 0.173001
output y_star: ((...)((...)..((...))))
output constr: ((...)?(...)???(...)??)
output result: undesignable
output timesc: 0.0250717
output y_star: (((..(...))..(...)))
output constr: (????(...)???(...)?)
output result: undesignable
output timesc: 0.243262
output y_star: (((...).(...)(...).)(...))
output constr: (?(...)?(...)(...)??(...))
output result: undesignable
output timesc: 0.000942162
output y_star: ((...)(...).((...)))
output constr: (?????(...)??(...)?)
output result: undesignable
output timesc: 0.660973
output y_star: (.(...)((...)(...))..)
output constr: (?(...)?(...)(...)???)
output result: undesignable
output timesc: 0.000973435
output y_star: ((.((...)...)(...)))
output constr: (???(...)????(...)?)
output result: undesignable
output timesc: 0.170738
output y_star: (((...)...)(...)..)
output constr: (?(...)????(...)??)
output result: undesignable
output timesc: 0.000877854
output y_star: (((....)...).)
output constr: (????????????)
output result: undesignable
output timesc: 0.396264
output y_star: (...(..(...)))
output constr: (??????(...)?)
output result: undesignable
output timesc: 0.000706712
output y_star: (((...).(...).(...))..)
output constr: (?(...)?(...)?(...)???)
output result: undesignable
output timesc: 0.00134076
output y_star: ((...)...(...)..)
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.437439
output y_star: (..(((...))((...))))
output constr: (????(...)??(...)??)
output result: undesignable
output timesc: 0.454434
output y_star: ((...(....)).)
output constr: (????????????)
output result: undesignable
output timesc: 9.30881
output y_star: (((...))(....(...)))
output constr: (?(...)??????(...)?)
output result: undesignable
output timesc: 0.0443705
output y_star: (((...)((...))).(...))
output constr: (?(...)?(...)???(...))
output result: undesignable
output timesc: 0.00533983
output y_star: ((...)(.(...)..))
output constr: (???????(...)???)
output result: undesignable
output timesc: 0.684358
output y_star: (.(...)((...)(...))(...))
output constr: (?(...)?(...)(...)?(...))
output result: undesignable
output timesc: 0.00131521
output y_star: ((...).(.(...)).)
output constr: ((...)??????????)
output result: undesignable
output timesc: 0.176368
output y_star: (.(...(...)).)
output constr: (????????????)
output result: undesignable
output timesc: 0.0232001
output y_star: ((.(.(...))(...))(...))
output constr: (????(...)?(...)?(...))
output result: undesignable
output timesc: 0.0993152
output y_star: (.(...).(...).)
output constr: (???????(...)?)
output result: undesignable
output timesc: 0.0934251
output y_star: (...(.((...))(...)))
output constr: (??????(...)?(...)?)
output result: undesignable
output timesc: 0.157389
output y_star: (((....).(...)))
output constr: (????????(...)?)
output result: undesignable
output timesc: 0.873384
output y_star: ((((...)).(...))(...))
output constr: (??(...)??(...)?(...))
output result: undesignable
output timesc: 0.0252719
output y_star: ((...).((...)..(...)))
output constr: ((...)??(...)??(...)?)
output result: undesignable
output timesc: 0.000894028
output y_star: ((...((...)))(...).)
output constr: (?????(...)??(...)?)
output result: undesignable
output timesc: 0.00914393
output y_star: ((...)((...)(.(...)).))
output constr: ((...)?(...)??(...)???)
output result: undesignable
output timesc: 0.0984148
output y_star: (((...)..)((...))(...))
output constr: (?(...)????(...)?(...))
output result: undesignable
output timesc: 0.426722
output y_star: (((..(...))..).)
output constr: (????(...)?????)
output result: undesignable
output timesc: 0.00301133
output y_star: ((...)(...(...).).)
output constr: ((...)????(...)???)
output result: undesignable
output timesc: 0.00694255
output y_star: (..(...)(...)(..(...)))
output constr: (??(...)(...)???(...)?)
output result: undesignable
output timesc: 0.000963454
output y_star: (.(((...))....))
output constr: (???(...)??????)
output result: undesignable
output timesc: 0.0768468
output y_star: (....(....(...)))
output constr: (?????????(...)?)
output result: undesignable
output timesc: 0.000673638
output y_star: ((...).(...).((...)(...)))
output constr: ((...)?(...)??(...)(...)?)
output result: undesignable
output timesc: 0.000957703
output y_star: (.(..(...))..)
output constr: (????(...)???)
output result: undesignable
output timesc: 0.00659758
output y_star: ((...)(...)(...))
output constr: ((...)(...)?????)
output result: undesignable
output timesc: 0.00208882
output y_star: ((..(..(...)))(...))
output constr: (??????(...)??(...))
output result: undesignable
output timesc: 0.00429981
output y_star: (.(.(...)).)
output constr: (??????????)
output result: undesignable
output timesc: 0.042119
output y_star: (((...)..(...)).(...))
output constr: (?(...)??(...)??(...))
output result: undesignable
output timesc: 0.00101369
output y_star: ((...).((...)...))
output constr: ((...)??(...)????)
output result: undesignable
output timesc: 0.000728601
output y_star: (.(..(.(...)))..)
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.0417608
output y_star: ((...)(..(...)).)
output constr: ((...)??????????)
output result: undesignable
output timesc: 0.0443044
output y_star: ((...).(...)(..(...)).)
output constr: ((...)?(...)???(...)??)
output result: undesignable
output timesc: 0.000898325
output y_star: (((.(...)).)...)
output constr: (???(...)??????)
output result: undesignable
output timesc: 0.598472
output y_star: ((..((...)))..)
output constr: (????(...)????)
output result: undesignable
output timesc: 0.00308722
output y_star: ((((...)(...)).(...)))
output constr: (??(...)(...)??(...)?)
output result: undesignable
output timesc: 0.0263256
output y_star: ((...(...)..))
output constr: (????????????)
output result: undesignable
output timesc: 0.945038
output y_star: (...(...)..(...))
output constr: (???(...)???????)
output result: undesignable
output timesc: 0.436536
output y_star: (.(((...))...)(...))
output constr: (???(...)?????(...))
output result: undesignable
output timesc: 0.00723792
output y_star: ((....)(...).)
output constr: (????????????)
output result: undesignable
output timesc: 1.54942
output y_star: (...((...)((...))))
output constr: (????(...)?(...)??)
output result: undesignable
output timesc: 0.0382282
output y_star: (...((...).(...).))
output constr: (????(...)?(...)??)
output result: undesignable
output timesc: 0.000672501
output y_star: ((.((...).(...)))..)
output constr: (???(...)?(...)????)
output result: undesignable
output timesc: 0.00418786
output y_star: ((...)..(.(...)))
output constr: (?????????(...)?)
output result: undesignable
output timesc: 0.697032
output y_star: (..((...)(...)((...))))
output constr: (???(...)(...)?(...)??)
output result: undesignable
output timesc: 0.387719
output y_star: (..((...)...(...)))
output constr: (???(...)???(...)?)
output result: undesignable
output timesc: 0.000929994
output y_star: (.((...).((...)..)))
output constr: (??(...)??(...)????)
output result: undesignable
output timesc: 0.0644835
output y_star: (.((...)..)....)
output constr: (??(...)???????)
output result: undesignable
output timesc: 0.00668832
output y_star: (.(...)(...))
output constr: (??????(...))
output result: undesignable
output timesc: 0.00597625
output y_star: (((...)(...)..)..(...))
output constr: (?(...)(...)?????(...))
output result: undesignable
output timesc: 0.000783334
output y_star: (((...)(...))...)
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.0433361
output y_star: (.((...)..).(...))
output constr: (??(...)????(...))
output result: undesignable
output timesc: 0.000710955
output y_star: (((...)..).(...)..)
output constr: (?(...)????(...)??)
output result: undesignable
output timesc: 0.000847333
output y_star: ((....)(...)..(...))
output constr: (??????(...)??(...))
output result: undesignable
output timesc: 0.00712895
output y_star: ((..(..(...))).)
output constr: (??????(...)???)
output result: undesignable
output timesc: 0.00276888
output y_star: ((...)(...)((...).(...)))
output constr: ((...)(...)?(...)?(...)?)
output result: undesignable
output timesc: 0.00133895
output y_star: (((..(...))(...))..)
output constr: (????(...)?(...)???)
output result: undesignable
output timesc: 0.0167023
output y_star: (...(..(...).(...)))
output constr: (??????(...)?(...)?)
output result: undesignable
output timesc: 0.000690985
output y_star: (..((...)(...)(...))(...))
output constr: (???(...)(...)(...)?(...))
output result: undesignable
output timesc: 0.00101143
output y_star: ((..(...)...))
output constr: (????????????)
output result: undesignable
output timesc: 2.57048
output y_star: ((...).((...).).)
output constr: (???????(...)???)
output result: undesignable
output timesc: 0.694079
output y_star: (..((...)(.(...)).))
output constr: (???(...)??(...)???)
output result: undesignable
output timesc: 0.0645016
output y_star: (((...).(...).)(...).)
output constr: (?(...)?(...)??(...)?)
output result: undesignable
output timesc: 0.00146595
output y_star: (.(.(((...))..)))
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.052218
output y_star: (..(...)((...)(...)))
output constr: (??(...)?(...)(...)?)
output result: undesignable
output timesc: 0.00130583
output y_star: ((.(...)(...))...(...))
output constr: (??(...)(...)????(...))
output result: undesignable
output timesc: 0.00084082
output y_star: (.((...).)((...).).)
output constr: (??(...)???(...)???)
output result: undesignable
output timesc: 1.48109
output y_star: ((.((...).))(...)..)
output constr: (???(...)???(...)??)
output result: undesignable
output timesc: 0.00736002
output y_star: (....(.(...)(...).))
output constr: (??????(...)(...)??)
output result: undesignable
output timesc: 0.000888865
output y_star: ((.(...).((...)..)))
output constr: (??(...)??(...)????)
output result: undesignable
output timesc: 0.205814
output y_star: ((..(...)((...)(...))))
output constr: (???(...)?(...)(...)??)
output result: undesignable
output timesc: 0.0255167
output y_star: (((..(...))(...)).)
output constr: (????(...)?(...)??)
output result: undesignable
output timesc: 0.0164937
output y_star: (((...)(..((...)))))
output constr: (?(...)????(...)???)
output result: undesignable
output timesc: 0.42061
output y_star: ((...((...)..).))
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.346445
output y_star: (((...)..(...)..)(...))
output constr: (?(...)??(...)???(...))
output result: undesignable
output timesc: 0.000932609
output y_star: ((...)(..(...)(...)))
output constr: ((...)???(...)(...)?)
output result: undesignable
output timesc: 0.00091179
output y_star: ((..(.(...)))(...))
output constr: (?????(...)??(...))
output result: undesignable
output timesc: 0.00415636
output y_star: (((.(...)).))
output constr: (???????????)
output result: undesignable
output timesc: 0.126029
output y_star: ((...)((.(...))))
output constr: ((...)??????????)
output result: undesignable
output timesc: 0.0743757
output y_star: (.((..(...))..))
output constr: (?????(...)????)
output result: undesignable
output timesc: 0.00278529
output y_star: (.(...).(...))
output constr: (????????????)
output result: undesignable
output timesc: 1.52915
output y_star: (((...)(...).)..(...).)
output constr: (?(...)(...)????(...)?)
output result: undesignable
output timesc: 0.00062327
output y_star: (....(((...).).))
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.00263635
output y_star: ((...)..(...(...)).)
output constr: ((...)??????(...)??)
output result: undesignable
output timesc: 0.000352676
output y_star: (.(.(...)((...)..)))
output constr: (???(...)?(...)????)
output result: undesignable
output timesc: 0.0689095
output y_star: (.(...)(.(.(...))).)
output constr: (?(...)????(...)???)
output result: undesignable
output timesc: 0.0400891
output y_star: (.(...)((...)....))
output constr: (?(...)?(...)?????)
output result: undesignable
output timesc: 0.00105795
output y_star: (((...)..).(...).)
output constr: (?(...)????(...)?)
output result: undesignable
output timesc: 0.00080095
output y_star: (.(...)((.(...)).))
output constr: (?(...)???(...)???)
output result: undesignable
output timesc: 0.0847795
output y_star: (((...)(...))..(...))
output constr: (?(...)(...)???(...))
output result: undesignable
output timesc: 0.000962543
output y_star: ((...)(...)...)
output constr: ((...)????????)
output result: undesignable
output timesc: 0.0252723
output y_star: (..(.(...).(...))(...))
output constr: (????(...)?(...)?(...))
output result: undesignable
output timesc: 0.000742893
output y_star: ((...)(..((...))))
output constr: ((...)????(...)??)
output result: undesignable
output timesc: 0.0118944
output y_star: ((.((...)...))(...))
output constr: (???(...)?????(...))
output result: undesignable
output timesc: 0.00463234
output y_star: ((...)(..(...)((...))))
output constr: ((...)???(...)?(...)??)
output result: undesignable
output timesc: 0.0244236
output y_star: ((((...).)..)(...).)
output constr: (??(...)?????(...)?)
output result: undesignable
output timesc: 0.0041743
output y_star: (((...)(...).))
output constr: (??????(...)??)
output result: undesignable
output timesc: 0.135901
output y_star: (...(.(..(...))))
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.00275785
output y_star: ((...)(((...))(...)..))
output constr: ((...)??(...)?(...)???)
output result: undesignable
output timesc: 0.0245531
output y_star: ((..(...))(...)(...).)
output constr: (???(...)?(...)(...)?)
output result: undesignable
output timesc: 0.000929818
output y_star: ((.(...))(...)(...))
output constr: (??(...)??????(...))
output result: undesignable
output timesc: 0.254733
output y_star: ((...).((...)((...))).)
output constr: ((...)??(...)?(...)???)
output result: undesignable
output timesc: 0.00303373
output y_star: ((...)..(..(...)).)
output constr: ((...)?????(...)??)
output result: undesignable
output timesc: 0.00067154
output y_star: (((...)((...)..)).)
output constr: (?(...)?(...)?????)
output result: undesignable
output timesc: 0.0172701
output y_star: (.(((...)(...)).))
output constr: (???(...)(...)???)
output result: undesignable
output timesc: 0.0043748
output y_star: (.(.(...))(...))
output constr: (???(...)??????)
output result: undesignable
output timesc: 0.167109
output y_star: ((...)((...)(...)(...))..)
output constr: ((...)?(...)(...)(...)???)
output result: undesignable
output timesc: 0.00110998
output y_star: (.(..(...)(...)))
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.69603
output y_star: ((...)((...)(...).))
output constr: (??????(...)(...)??)
output result: undesignable
output timesc: 0.0430977
output y_star: ((...)..(((...))(...)))
output constr: ((...)????(...)?(...)?)
output result: undesignable
output timesc: 0.00451975
output y_star: (.(.....)(...)(...))
output constr: (????????(...)(...))
output result: undesignable
output timesc: 0.000669886
output y_star: (..(...)(.(...)(...).))
output constr: (??(...)??(...)(...)??)
output result: undesignable
output timesc: 0.00128048
output y_star: (.(..(....)).)
output constr: (????????????)
output result: undesignable
output timesc: 0.133069
output y_star: (..(..(...))(...)..)
output constr: (?????(...)?(...)??)
output result: undesignable
output timesc: 0.000721627
output y_star: ((...).((...)(...)(...)))
output constr: ((...)??(...)(...)(...)?)
output result: undesignable
output timesc: 0.00103164
output y_star: (..(...)..(...).)
output constr: (??(...)????????)
output result: undesignable
output timesc: 1.74758
output y_star: ((.(.(...)))(...))
output constr: (????(...)??(...))
output result: undesignable
output timesc: 0.0725673
output y_star: (((.(...))(...)))
output constr: (?????????(...)?)
output result: undesignable
output timesc: 0.146392
output y_star: (.(.(..(...))..))
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.163204
output y_star: (((...)).((...)(...).))
output constr: (?(...)???(...)(...)??)
output result: undesignable
output timesc: 0.0174812
output y_star: ((.((...)(...))...))
output constr: (???(...)(...)?????)
output result: undesignable
output timesc: 0.558929
output y_star: ((((...))(...)).)
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.518582
output y_star: (((...))((...)..)..)
output constr: (?(...)??(...)?????)
output result: undesignable
output timesc: 0.238258
output y_star: ((...).((...)...(...)))
output constr: ((...)??(...)???(...)?)
output result: undesignable
output timesc: 0.000888157
output y_star: (..((((...)))..))
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.169688
output y_star: (((.(...)).(...))(...))
output constr: (???(...)??(...)?(...))
output result: undesignable
output timesc: 0.0987596
output y_star: (((...)(..(...)).))
output constr: (?(...)???(...)???)
output result: undesignable
output timesc: 0.256652
output y_star: (((...)..)((...)))
output constr: (?(...)????(...)?)
output result: undesignable
output timesc: 0.0542149
output y_star: (((...)((...))).)
output constr: (???????(...)???)
output result: undesignable
output timesc: 3.46118
output y_star: ((((...)..)..)..)
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.00288241
output y_star: (..(...(...)).(...))
output constr: (??????(...)??(...))
output result: undesignable
output timesc: 0.000631672
output y_star: (.((...).(...)))
output constr: (??(...)???????)
output result: undesignable
output timesc: 0.166954
output y_star: (..((...)..).(...).)
output constr: (???(...)????(...)?)
output result: undesignable
output timesc: 0.000692049
output y_star: ((...)((...).(...)...))
output constr: ((...)?(...)?(...)????)
output result: undesignable
output timesc: 0.00104292
output y_star: ((.(...)(...).)((...)))
output constr: (??(...)(...)???(...)?)
output result: undesignable
output timesc: 0.00316836
output y_star: (.(...)(...)((...).(...)))
output constr: (?(...)(...)?(...)?(...)?)
output result: undesignable
output timesc: 0.00164129
output y_star: (..(((...)(...)).))
output constr: (????(...)(...)???)
output result: undesignable
output timesc: 0.00436545
output y_star: (.((....).)(...))
output constr: (??????????(...))
output result: undesignable
output timesc: 0.172449
output y_star: (((.(...)).)(...))
output constr: (???(...)???(...))
output result: undesignable
output timesc: 0.0866484
output y_star: (((...))(((...))..))
output constr: (?(...)???(...)????)
output result: undesignable
output timesc: 0.407173
output y_star: (((.(...)(...)).(...)))
output constr: (???(...)(...)??(...)?)
output result: undesignable
output timesc: 0.0173993
output y_star: ((...).(.(....)))
output constr: ((...)??????????)
output result: undesignable
output timesc: 0.171989
output y_star: (.(...)((...).(...)).)
output constr: (?(...)?(...)?(...)??)
output result: undesignable
output timesc: 0.00102545
output y_star: (..(...)(..(...))..)
output constr: (??(...)???(...)???)
output result: undesignable
output timesc: 0.000803879
output y_star: ((...)((...))(...).)
output constr: (??????(...)?(...)?)
output result: undesignable
output timesc: 0.412233
output y_star: ((((...))(...)).(...).)
output constr: (??(...)?(...)??(...)?)
output result: undesignable
output timesc: 0.00455111
output y_star: ((.((...)...)).)
output constr: (???(...)??????)
output result: undesignable
output timesc: 0.0106047
output y_star: (((...)(...).)..)
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.168736
output y_star: (((...).(...)..)(...).)
output constr: (?(...)?(...)???(...)?)
output result: undesignable
output timesc: 0.00105878
output y_star: ((...)((.(...)).)..)
output constr: ((...)???(...)?????)
output result: undesignable
output timesc: 0.0613915
output y_star: ((.(...).(...)).)
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.696742
output y_star: (((...)(...)(...))..(...))
output constr: (?(...)(...)(...)???(...))
output result: undesignable
output timesc: 0.00113794
output y_star: (.((...)((...)...)))
output constr: (??(...)?(...)?????)
output result: undesignable
output timesc: 0.0167875
output y_star: ((((...)..)...))
output constr: (??(...)???????)
output result: undesignable
output timesc: 0.0522041
output y_star: (((...)(((...))))..)
output constr: (?(...)??(...)?????)
output result: undesignable
output timesc: 0.464408
output y_star: ((((...)(...))...).)
output constr: (??(...)(...)??????)
output result: undesignable
output timesc: 0.00419749
output y_star: ((((...)(...).)).(...))
output constr: (??(...)(...)????(...))
output result: undesignable
output timesc: 0.00323698
output y_star: (.((.(...))..))
output constr: (????(...)????)
output result: undesignable
output timesc: 0.00265373
output y_star: ((((...)))((...)(...)))
output constr: (??(...)???(...)(...)?)
output result: undesignable
output timesc: 0.345993
output y_star: ((..(...).(...))..)
output constr: (???(...)?(...)???)
output result: undesignable
output timesc: 0.000680626
output y_star: (.(((...)(...))(...)).)
output constr: (???(...)(...)?(...)??)
output result: undesignable
output timesc: 0.0984567
output y_star: (.(..(...)).(...))
output constr: (????(...)??(...))
output result: undesignable
output timesc: 0.000567247
output y_star: (((((...)(...))..)))
output constr: (???(...)(...)?????)
output result: undesignable
output timesc: 0.400321
output y_star: (((...)..(...).)(...))
output constr: (?(...)??(...)??(...))
output result: undesignable
output timesc: 0.000886666
output y_star: (.((...)(...))(...)...)
output constr: (??(...)(...)?(...)???)
output result: undesignable
output timesc: 0.000932931
output y_star: (((..(...)).)..)
output constr: (????(...)?????)
output result: undesignable
output timesc: 0.00286985
output y_star: (.(...)(...)(..(...)).)
output constr: (?(...)(...)???(...)??)
output result: undesignable
output timesc: 0.000732691
output y_star: ((...)(..(...)).(...))
output constr: ((...)???(...)??(...))
output result: undesignable
output timesc: 0.00078363
output y_star: ((...).(.((...))(...)))
output constr: ((...)????(...)?(...)?)
output result: undesignable
output timesc: 0.0173689
output y_star: ((...)((...)(...))..(...))
output constr: ((...)?(...)(...)???(...))
output result: undesignable
output timesc: 0.00100066
output y_star: ((.(...).).(...))
output constr: (??????????(...))
output result: undesignable
output timesc: 0.699414
output y_star: (((...).(...)).((...)))
output constr: (?(...)?(...)???(...)?)
output result: undesignable
output timesc: 0.0257084
output y_star: ((...).(..(...)).(...))
output constr: ((...)????(...)??(...))
output result: undesignable
output timesc: 0.000740927
output y_star: ((...)((...)((...))).)
output constr: ((...)?(...)?(...)???)
output result: undesignable
output timesc: 0.00455746
output y_star: (..((...)....))
output constr: (???(...)?????)
output result: undesignable
output timesc: 0.000750972
output y_star: ((...)(...)(.(...)...))
output constr: ((...)(...)??(...)????)
output result: undesignable
output timesc: 0.0112508
output y_star: ((...)((...)(...)...))
output constr: ((...)?(...)(...)????)
output result: undesignable
output timesc: 0.00103648
output y_star: (((...)..)(...).)
output constr: (?(...)???(...)?)
output result: undesignable
output timesc: 0.000974438
output y_star: (((...)((...).))(...))
output constr: (?(...)?(...)???(...))
output result: undesignable
output timesc: 0.0254493
output y_star: ((...)(.(...)).)
output constr: ((...)?????????)
output result: undesignable
output timesc: 0.0437103
output y_star: ((...)(.(...)...)(...))
output constr: ((...)??(...)????(...))
output result: undesignable
output timesc: 0.0115362
output y_star: (((((...)))..)(...))
output constr: (???(...)?????(...))
output result: undesignable
output timesc: 0.389095
output y_star: ((...).(...)(...))
output constr: ((...)??????(...))
output result: undesignable
output timesc: 0.00146438
output y_star: (.(.(...)(...))(...)..)
output constr: (???(...)(...)?(...)??)
output result: undesignable
output timesc: 0.000700055
output y_star: ((...)(...)(.....))
output constr: ((...)(...)???????)
output result: undesignable
output timesc: 0.000680428
output y_star: ((.((...).))(...)(...))
output constr: (???(...)???(...)(...))
output result: undesignable
output timesc: 0.00471808
output y_star: (((...))(...))
output constr: (?(...)??????)
output result: undesignable
output timesc: 0.0422842
output y_star: (.((...))((...)(...)))
output constr: (??(...)??(...)(...)?)
output result: undesignable
output timesc: 0.0241659
output y_star: (.(...)(...(...).).)
output constr: (?(...)????(...)???)
output result: undesignable
output timesc: 0.00695319
output y_star: ((((...)((...)..))))
output constr: (??(...)?(...)?????)
output result: undesignable
output timesc: 0.454125
output y_star: (.(...)(.((...)(...))))
output constr: (?(...)???(...)(...)??)
output result: undesignable
output timesc: 0.00634176
output y_star: ((.(...)(...))(...)..)
output constr: (??(...)(...)?(...)??)
output result: undesignable
output timesc: 0.000915431
output y_star: ((...)..((...)(...))(...))
output constr: ((...)???(...)(...)?(...))
output result: undesignable
output timesc: 0.000965663
output y_star: ((((...)(...))(...).).)
output constr: (??(...)(...)?(...)???)
output result: undesignable
output timesc: 0.0995311
output y_star: ((((...))....)(...))
output constr: (??(...)??????(...))
output result: undesignable
output timesc: 0.00594903
output y_star: ((.(.(...)).))
output constr: (????????????)
output result: undesignable
output timesc: 0.556758
output y_star: (((...))(.(...).(...)))
output constr: (?(...)???(...)?(...)?)
output result: undesignable
output timesc: 0.00460696
output y_star: ((.(.((...)))).)
output constr: (?????(...)????)
output result: undesignable
output timesc: 0.189513
output y_star: ((...).((...)((...))))
output constr: ((...)??(...)?(...)??)
output result: undesignable
output timesc: 0.00440759
output y_star: ((...)(...)((...)....))
output constr: ((...)(...)?(...)?????)
output result: undesignable
output timesc: 0.000973564
output y_star: (..(((...))...).)
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.747154
output y_star: ((...)(.(...).((...))))
output constr: ((...)??(...)??(...)??)
output result: undesignable
output timesc: 0.0167136
output y_star: (((...).((...).))(...))
output constr: (?(...)??(...)???(...))
output result: undesignable
output timesc: 0.0968998
output y_star: ((.(...))((...)...))
output constr: (??(...)??(...)????)
output result: undesignable
output timesc: 0.0165891
output y_star: ((((...))..(...))..)
output constr: (??(...)???(...)???)
output result: undesignable
output timesc: 0.263262
output y_star: (((...)(...).)..(...))
output constr: (?(...)(...)????(...))
output result: undesignable
output timesc: 0.000710659
output y_star: ((.((.(...))))..)
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.11764
output y_star: (((...)).((...)..).)
output constr: (?(...)???(...)????)
output result: undesignable
output timesc: 0.463116
output y_star: ((...)(.(.....)))
output constr: ((...)??????????)
output result: undesignable
output timesc: 0.00289954
output y_star: (.(....(...).)..)
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.105176
output y_star: (.(...)(..(...))..)
output constr: (?(...)???(...)???)
output result: undesignable
output timesc: 0.000655656
output y_star: (..((...)(...)....))
output constr: (???(...)(...)?????)
output result: undesignable
output timesc: 0.000668922
output y_star: ((...)..((...)).)
output constr: (????????(...)??)
output result: undesignable
output timesc: 2.69905
output y_star: (...((.(...)).))
output constr: (??????(...)???)
output result: undesignable
output timesc: 0.0141204
output y_star: ((..(...))(.(...)).)
output constr: (???(...)???(...)??)
output result: undesignable
output timesc: 0.0643325
output y_star: ((...)..(...)(..(...)))
output constr: ((...)??(...)???(...)?)
output result: undesignable
output timesc: 0.00107288
output y_star: ((...)..(.(...)(...)))
output constr: ((...)????(...)(...)?)
output result: undesignable
output timesc: 0.000861045
output y_star: ((.(...)..(...)))
output constr: (??(...)????????)
output result: undesignable
output timesc: 3.59719
output y_star: (((...)(...)).)
output constr: (??????(...)??)
output result: undesignable
output timesc: 0.0363875
output y_star: ((...)((...)(...)).)
output constr: ((...)?(...)???????)
output result: undesignable
output timesc: 0.0458012
output y_star: ((((...)(...)))(...)(...))
output constr: (??(...)(...)??(...)(...))
output result: undesignable
output timesc: 0.00685482
output y_star: ((....(...))((...)))
output constr: (?????(...)??(...)?)
output result: undesignable
output timesc: 0.0331617
output y_star: ((.(....(...))).)
output constr: (???????(...)???)
output result: undesignable
output timesc: 0.537036
output y_star: (.(...)(...)(.(...)(...)))
output constr: (?(...)(...)??(...)(...)?)
output result: undesignable
output timesc: 0.0010252
output y_star: ((.(.(...)..))(...))
output constr: (????(...)????(...))
output result: undesignable
output timesc: 0.064669
output y_star: ((...).(...)(.....))
output constr: ((...)?(...)???????)
output result: undesignable
output timesc: 0.00066367
output y_star: ((..(...))(...)((...)))
output constr: (???(...)?(...)?(...)?)
output result: undesignable
output timesc: 0.444681
output y_star: (...(...(...)(...)))
output constr: (???????(...)(...)?)
output result: undesignable
output timesc: 0.000694097
output y_star: (.(...)....(...))
output constr: (?(...)?????????)
output result: undesignable
output timesc: 0.118312
output y_star: (((...))((...).(...)))
output constr: (?(...)??(...)?(...)?)
output result: undesignable
output timesc: 0.00683952
output y_star: ((((...)(...))).(...))
output constr: (??(...)(...)???(...))
output result: undesignable
output timesc: 0.00647159
output y_star: (.(.(...)...))
output constr: (???(...)????)
output result: undesignable
output timesc: 0.0058687
output y_star: (((...)(...)))
output constr: (????????????)
output result: undesignable
output timesc: 0.595495
output y_star: (((...).(...))..(...))
output constr: (?(...)?(...)???(...))
output result: undesignable
output timesc: 0.00108821
output y_star: (..((..(...))..))
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.00296744
output y_star: (.(...)(((...)..).))
output constr: (?(...)??(...)?????)
output result: undesignable
output timesc: 0.0044185
output y_star: (...(((...))(...)))
output constr: (?????(...)?(...)?)
output result: undesignable
output timesc: 0.0386485
output y_star: ((((...)))(...).)
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.74481
output y_star: (.(...(...))....)
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.00708418
output y_star: ((...)(..(.(...))).)
output constr: ((...)?????(...)???)
output result: undesignable
output timesc: 0.00305284
output y_star: (((.((...)))...))
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.113213
output y_star: (((...)((...)(...)..)))
output constr: (?(...)?(...)(...)????)
output result: undesignable
output timesc: 0.00449976
output y_star: ((...).(((...)..).))
output constr: ((...)???(...)?????)
output result: undesignable
output timesc: 0.0028349
output y_star: ((...)(.(...)(...).))
output constr: ((...)??(...)(...)??)
output result: undesignable
output timesc: 0.000686921
output y_star: ((...)((...)...))
output constr: ((...)??????????)
output result: undesignable
output timesc: 0.0110979
output y_star: (((...)(...)(...))....)
output constr: (?(...)(...)(...)?????)
output result: undesignable
output timesc: 0.000959979
output y_star: (((...)(...)).....)
output constr: (?(...)(...)??????)
output result: undesignable
output timesc: 0.000887758
output y_star: (.((...).(...).))
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.660838
output y_star: ((.((...)..)))
output constr: (???(...)????)
output result: undesignable
output timesc: 0.0286794
output y_star: (.((...))(.(...)(...)))
output constr: (??(...)???(...)(...)?)
output result: undesignable
output timesc: 0.0172027
output y_star: ((...)(..(..(...))))
output constr: ((...)??????(...)??)
output result: undesignable
output timesc: 0.00412533
output y_star: ((...)(...)(((...).).))
output constr: ((...)(...)??(...)????)
output result: undesignable
output timesc: 0.00445118
output y_star: ((..(((...))(...))))
output constr: (?????(...)?(...)??)
output result: undesignable
output timesc: 0.37928
output y_star: (((.(...)).).)
output constr: (????????????)
output result: undesignable
output timesc: 0.0354534
output y_star: (.(.(...)....)(...))
output constr: (???(...)?????(...))
output result: undesignable
output timesc: 0.00745935
output y_star: ((.((...).)).(...))
output constr: (???(...)????(...))
output result: undesignable
output timesc: 0.00299511
output y_star: (.((...)(...))((...).))
output constr: (??(...)(...)??(...)??)
output result: undesignable
output timesc: 0.0964824
output y_star: (.((...).(...))...)
output constr: (??(...)?(...)????)
output result: undesignable
output timesc: 0.0103546
output y_star: ((.(.((...))))..)
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.0373845
output y_star: (..(.(.....)))
output constr: (????????????)
output result: undesignable
output timesc: 0.00163491
output y_star: ((...)(...(...)(...)))
output constr: ((...)????(...)(...)?)
output result: undesignable
output timesc: 0.000904268
output y_star: (..(..(...)((...))))
output constr: (?????(...)?(...)??)
output result: undesignable
output timesc: 0.226242
output y_star: (..((...)(...).))
output constr: (???(...)???????)
output result: undesignable
output timesc: 0.168493
output y_star: (...((...)(...).(...)))
output constr: (????(...)(...)?(...)?)
output result: undesignable
output timesc: 0.00108772
output y_star: (.(...)(((...).(...))))
output constr: (?(...)??(...)?(...)??)
output result: undesignable
output timesc: 0.00637433
output y_star: (.(.(...)((...)))(...))
output constr: (???(...)?(...)??(...))
output result: undesignable
output timesc: 0.0171435
output y_star: (.(.((...)(...)(...))))
output constr: (????(...)(...)(...)??)
output result: undesignable
output timesc: 0.00466007
output y_star: ((...((...)..)))
output constr: (?????(...)????)
output result: undesignable
output timesc: 0.00477833
output y_star: ((...).((...)(...).(...)))
output constr: ((...)??(...)(...)?(...)?)
output result: undesignable
output timesc: 0.00108398
output y_star: ((....).(...).(...))
output constr: (???????(...)?(...))
output result: undesignable
output timesc: 0.0051375
output y_star: (.((...)....).(...))
output constr: (??(...)??????(...))
output result: undesignable
output timesc: 0.00073376
output y_star: (((...)).(.(...)(...)))
output constr: (?(...)????(...)(...)?)
output result: undesignable
output timesc: 0.0177285
output y_star: (....(.(...)(...)).)
output constr: (??????(...)(...)??)
output result: undesignable
output timesc: 0.00731914
output y_star: (..((...)(...)(...)..))
output constr: (???(...)(...)(...)???)
output result: undesignable
output timesc: 0.000841783
output y_star: (((...)(...))((...))(...))
output constr: (?(...)(...)??(...)?(...))
output result: undesignable
output timesc: 0.0397852
output y_star: (.((.((...)))..))
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.0278689
output y_star: ((...)..((...).))
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.664833
output y_star: (((...)...(...)))
output constr: (?????????(...)?)
output result: undesignable
output timesc: 0.58768
output y_star: (((...)..).((...).))
output constr: (?(...)?????(...)??)
output result: undesignable
output timesc: 0.0646932
output y_star: ((..((...)..).))
output constr: (????(...)?????)
output result: undesignable
output timesc: 1.03193
output y_star: (....(...)((...)..))
output constr: (????(...)?(...)???)
output result: undesignable
output timesc: 0.000900511
output y_star: ((...)(.((...).)).)
output constr: ((...)???(...)????)
output result: undesignable
output timesc: 0.00296187
output y_star: ((...)((.(...)(...))))
output constr: ((...)???(...)(...)??)
output result: undesignable
output timesc: 0.0044793
output y_star: (..((...)..(...).))
output constr: (???(...)??(...)??)
output result: undesignable
output timesc: 0.00068041
output y_star: (..(...)..((...)..))
output constr: (??(...)???(...)???)
output result: undesignable
output timesc: 0.000665103
output y_star: ((((...))(...).).(...))
output constr: (??(...)?(...)???(...))
output result: undesignable
output timesc: 0.0178624
output y_star: (((...).(...).)....)
output constr: (?(...)?(...)??????)
output result: undesignable
output timesc: 0.000691951
output y_star: (((...))(.(.(...))))
output constr: (?(...)?????(...)??)
output result: undesignable
output timesc: 0.690415
output y_star: (.(.(..(...))(...)))
output constr: (??????(...)?(...)?)
output result: undesignable
output timesc: 0.0646428
output y_star: ((...)(...)(...)...)
output constr: ((...)?????(...)???)
output result: undesignable
output timesc: 0.00196132
output y_star: (...((.(...)).).)
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.185448
output y_star: ((...)(.((...))...))
output constr: ((...)???(...)?????)
output result: undesignable
output timesc: 0.489252
output y_star: ((...)(.(...)).)
output constr: (???????(...)??)
output result: undesignable
output timesc: 0.164593
output y_star: ((...(...)..)...)
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.0267334
output y_star: (.(...)(...(...))..)
output constr: (?(...)????(...)???)
output result: undesignable
output timesc: 0.000834421
output y_star: (.(((...))..))
output constr: (????????????)
output result: undesignable
output timesc: 0.0902548
output y_star: (((....)(...)(...)))
output constr: (???????(...)(...)?)
output result: undesignable
output timesc: 0.682986
output y_star: ((.(...)(...).(...))(...))
output constr: (??(...)(...)?(...)?(...))
output result: undesignable
output timesc: 0.00096005
output y_star: ((..(...)(...))((...)))
output constr: (???(...)(...)??(...)?)
output result: undesignable
output timesc: 0.00436546
output y_star: (.(.(...)).(...))
output constr: (???(...)???????)
output result: undesignable
output timesc: 0.684261
output y_star: (((...)(.(...))).(...))
output constr: (?(...)??(...)???(...))
output result: undesignable
output timesc: 0.0181046
output y_star: (.(...)(...).(...).)
output constr: (??????(...)?(...)?)
output result: undesignable
output timesc: 0.00199987
output y_star: (..(..(...)...))
output constr: (?????(...)????)
output result: undesignable
output timesc: 0.0269156
output y_star: (((...)..).....)
output constr: (?(...)????????)
output result: undesignable
output timesc: 0.001225
output y_star: ((...).(...)((...)(...)))
output constr: ((...)?(...)?(...)(...)?)
output result: undesignable
output timesc: 0.00187508
output y_star: (.(...)((...)((...)).))
output constr: (?(...)?(...)?(...)???)
output result: undesignable
output timesc: 0.025728
output y_star: (((...)(...)).(...))
output constr: (??????(...)??(...))
output result: undesignable
output timesc: 0.0442021
output y_star: (..((...)....).)
output constr: (???(...)??????)
output result: undesignable
output timesc: 0.00733785
output y_star: ((.(.(...)(...)))..)
output constr: (????(...)(...)????)
output result: undesignable
output timesc: 0.00367344
output y_star: (..(((...))(...)(...)))
output constr: (????(...)?(...)(...)?)
output result: undesignable
output timesc: 0.375669
output y_star: ((.(.(...)))(...)..)
output constr: (????(...)??(...)??)
output result: undesignable
output timesc: 0.0576832
output y_star: (((...)(...).)(...))
output constr: (?(...)???????(...))
output result: undesignable
output timesc: 0.24877
output y_star: ((((...))(....)))
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.898328
output y_star: ((((...))(...)..)..)
output constr: (??(...)?(...)?????)
output result: undesignable
output timesc: 0.247281
output y_star: ((...)((...).((...))).)
output constr: ((...)?(...)??(...)???)
output result: undesignable
output timesc: 0.0164863
output y_star: (.(...).((...).))
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.688169
output y_star: (((...).)(...)(...))
output constr: (?(...)???????(...))
output result: undesignable
output timesc: 0.258372
output y_star: (((...)(...)(..(...))))
output constr: (?(...)(...)???(...)??)
output result: undesignable
output timesc: 0.417064
output y_star: (((.((...))).)..)
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.125307
output y_star: (..(..(...)..(...)))
output constr: (?????(...)??(...)?)
output result: undesignable
output timesc: 0.00068022
output y_star: ((...).((...)(...)).(...))
output constr: ((...)??(...)(...)??(...))
output result: undesignable
output timesc: 0.000757244
output y_star: (((...)).((...)(...)))
output constr: (?(...)???(...)(...)?)
output result: undesignable
output timesc: 0.0259962
output y_star: (...(..(...)(...)))
output constr: (??????(...)(...)?)
output result: undesignable
output timesc: 0.000898115
output y_star: ((.(...)((...)..)))
output constr: (??(...)?(...)????)
output result: undesignable
output timesc: 0.252453
output y_star: ((.(...).)(..(...)))
output constr: (??(...)?????(...)?)
output result: undesignable
output timesc: 0.0943558
output y_star: (((.((...)..))).)
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.358345
output y_star: ((...)(.(.(...)))..)
output constr: ((...)????(...)????)
output result: undesignable
output timesc: 0.0396057
output y_star: ((...)..((...)..(...)))
output constr: ((...)???(...)??(...)?)
output result: undesignable
output timesc: 0.000958036
output y_star: ((...)(....)..(...))
output constr: ((...)????????(...))
output result: undesignable
output timesc: 0.00535098
output y_star: (.(...).(...))
output constr: (?(...)??????)
output result: undesignable
output timesc: 0.0242249
output y_star: (..((...)..)(...).)
output constr: (???(...)???(...)?)
output result: undesignable
output timesc: 0.000702477
output y_star: (((....(...).).))
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.417589
output y_star: (..((...)(...)(...)))
output constr: (???(...)(...)(...)?)
output result: undesignable
output timesc: 0.000935927
output y_star: ((.(.....))..)
output constr: (????????????)
output result: undesignable
output timesc: 0.00170638
output y_star: ((...)(.(...).).)
output constr: (???????(...)???)
output result: undesignable
output timesc: 0.666926
output y_star: (((....)..).)
output constr: (???????????)
output result: undesignable
output timesc: 0.0269248
output y_star: (((...)(...).).....)
output constr: (?(...)(...)???????)
output result: undesignable
output timesc: 0.000673702
output y_star: (..(.((...).)..))
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.166284
output y_star: (((((...)..)..)))
output constr: (???(...)???????)
output result: undesignable
output timesc: 0.347614
output y_star: (.(...)..(...)(...))
output constr: (?(...)???????(...))
output result: undesignable
output timesc: 0.00150816
output y_star: (((...)((...)))(...).)
output constr: (?(...)?(...)??(...)?)
output result: undesignable
output timesc: 0.00635608
output y_star: (((...)(...)..).)
output constr: (?(...)?????????)
output result: undesignable
output timesc: 0.692344
output y_star: ((..(...))(...))
output constr: (?????????(...))
output result: undesignable
output timesc: 0.0111336
output y_star: ((...((...)(...)).))
output constr: (?????(...)(...)???)
output result: undesignable
output timesc: 0.468651
output y_star: ((((...)).(...))(...).)
output constr: (??(...)??(...)?(...)?)
output result: undesignable
output timesc: 0.0246228
output y_star: (.(.((...)..))..)
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.0424166
output y_star: (..((...)(...)..))
output constr: (???(...)(...)???)
output result: undesignable
output timesc: 0.000668356
output y_star: (.(...)(..((...))))
output constr: (?(...)????(...)??)
output result: undesignable
output timesc: 0.0125141
output y_star: ((...)(.(...)..(...)))
output constr: ((...)??(...)??(...)?)
output result: undesignable
output timesc: 0.000988104
output y_star: ((...)..((...)(...)(...)))
output constr: ((...)???(...)(...)(...)?)
output result: undesignable
output timesc: 0.00113449
output y_star: ((.(....))(...))
output constr: (?????????(...))
output result: undesignable
output timesc: 0.043787
output y_star: ((.(((...))))...)
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.341655
output y_star: (((...)(...))(...).(...))
output constr: (?(...)(...)?(...)?(...))
output result: undesignable
output timesc: 0.00130611
output y_star: ((...).(..((...).)))
output constr: ((...)?????(...)???)
output result: undesignable
output timesc: 0.00306356
output y_star: (.(..(...))(.(...)))
output constr: (????(...)???(...)?)
output result: undesignable
output timesc: 0.0641921
output y_star: ((...)((...)(...).)...)
output constr: ((...)?(...)(...)?????)
output result: undesignable
output timesc: 0.000764369
output y_star: (((...))(...)((...)..))
output constr: (?(...)?(...)?(...)???)
output result: undesignable
output timesc: 0.430765
output y_star: ((...)(.(....)))
output constr: ((...)?????????)
output result: undesignable
output timesc: 0.0435256
output y_star: (.(.(.(...))).(...))
output constr: (?????(...)???(...))
output result: undesignable
output timesc: 0.0431463
output y_star: (..((...)..(...)))
output constr: (???(...)??(...)?)
output result: undesignable
output timesc: 0.0010212
output y_star: (.(...).(...)(...).)
output constr: (?(...)??????(...)?)
output result: undesignable
output timesc: 0.00141052
output y_star: (.(((...)(...))))
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.401234
output y_star: ((...)(.(((...)).)))
output constr: ((...)????(...)????)
output result: undesignable
output timesc: 0.0999406
output y_star: (((..(...))...))
output constr: (????(...)?????)
output result: undesignable
output timesc: 0.0047414
output y_star: (.(.(.(...).(...))))
output constr: (?????(...)?(...)??)
output result: undesignable
output timesc: 0.00302302
output y_star: (((...)....)(...))
output constr: (?(...)?????(...))
output result: undesignable
output timesc: 0.000882909
output y_star: (.(...)((...)(...))...)
output constr: (?(...)?(...)(...)????)
output result: undesignable
output timesc: 0.000921306
output y_star: (((..(...)).).(...))
output constr: (????(...)????(...))
output result: undesignable
output timesc: 0.00311548
output y_star: (((...)(...)...))
output constr: (?(...)?????????)
output result: undesignable
output timesc: 0.511407
output y_star: ((....)(...)(...)..)
output constr: (??????(...)(...)??)
output result: undesignable
output timesc: 0.00717294
output y_star: (.((...)(.(...)(...))))
output constr: (??(...)??(...)(...)??)
output result: undesignable
output timesc: 0.0169321
output y_star: (.(...)((...)..(...)))
output constr: (?(...)?(...)??(...)?)
output result: undesignable
output timesc: 0.00126992
output y_star: ((...)(...).(...).)
output constr: (?????(...)?(...)?)
output result: undesignable
output timesc: 0.00193563
output y_star: ((.(...)(...).).(...))
output constr: (??(...)(...)???(...))
output result: undesignable
output timesc: 0.000570111
output y_star: ((...)((...)(...)))
output constr: ((...)?(...)??????)
output result: undesignable
output timesc: 0.0651136
output y_star: ((...)(.((...).(...))))
output constr: ((...)???(...)?(...)??)
output result: undesignable
output timesc: 0.00639676
output y_star: ((...)((...)..(...)(...)))
output constr: ((...)?(...)??(...)(...)?)
output result: undesignable
output timesc: 0.00145333
output y_star: ((.(..(...))))
output constr: (????????????)
output result: undesignable
output timesc: 0.0216586
output y_star: ((...)(...)(...)((...)..))
output constr: ((...)(...)(...)?(...)???)
output result: undesignable
output timesc: 0.0011663
output y_star: ((...).((...)(...).)..)
output constr: ((...)??(...)(...)????)
output result: undesignable
output timesc: 0.000681238
output y_star: ((..(...)(...).).(...))
output constr: (???(...)(...)???(...))
output result: undesignable
output timesc: 0.000702953
output y_star: (((...)((...).).)..)
output constr: (?(...)?(...)??????)
output result: undesignable
output timesc: 0.0685704
output y_star: (.(...)((...)...))
output constr: (?(...)?(...)????)
output result: undesignable
output timesc: 0.00102553
output y_star: ((((...).)(...)))
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.427578
output y_star: ((.....).....)
output constr: (????????????)
output result: undesignable
output timesc: 0.000450794
output y_star: (.(((...)..)))
output constr: (????????????)
output result: undesignable
output timesc: 0.0758323
output y_star: ((...).((...)))
output constr: (???????(...)?)
output result: undesignable
output timesc: 0.175713
output y_star: (...(.(...)(...))(...))
output constr: (?????(...)(...)?(...))
output result: undesignable
output timesc: 0.000726776
output y_star: ((...((...).)).)
output constr: (?????(...)????)
output result: undesignable
output timesc: 0.00276638
output y_star: (..((...)((...))(...)))
output constr: (???(...)?(...)?(...)?)
output result: undesignable
output timesc: 0.442723
output y_star: ((....(...))(...)..)
output constr: (?????(...)?(...)??)
output result: undesignable
output timesc: 0.000938228
output y_star: ((((...).).).)
output constr: (????????????)
output result: undesignable
output timesc: 0.0351289
output y_star: ((....)(.(...).))
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.777645
output y_star: ((((...))(...)..)(...))
output constr: (??(...)?(...)???(...))
output result: undesignable
output timesc: 0.0248639
output y_star: ((...)(.(...)(...))..)
output constr: ((...)??(...)(...)???)
output result: undesignable
output timesc: 0.000710727
output y_star: (((...).(.(...)))..)
output constr: (?(...)???(...)????)
output result: undesignable
output timesc: 0.0655885
output y_star: ((...)..((...)..)(...))
output constr: ((...)???(...)???(...))
output result: undesignable
output timesc: 0.000727422
output y_star: (.((...)(...).)(...)(...))
output constr: (??(...)(...)??(...)(...))
output result: undesignable
output timesc: 0.000831709
output y_star: (((...).)((...)(...).))
output constr: (?(...)???(...)(...)??)
output result: undesignable
output timesc: 0.0173972
output y_star: ((...).(...))
output constr: ((...)??????)
output result: undesignable
output timesc: 0.00623334
output y_star: ((...)..(...)(...))
output constr: ((...)???????(...))
output result: undesignable
output timesc: 0.00154715
output y_star: (.(...).((...)...).)
output constr: (?(...)??(...)?????)
output result: undesignable
output timesc: 0.000672138
output y_star: ((((...))..(...))(...))
output constr: (??(...)???(...)?(...))
output result: undesignable
output timesc: 0.0247371
output y_star: (.((...)..)(...).)
output constr: (??(...)???(...)?)
output result: undesignable
output timesc: 0.000787576
output y_star: (((.(...))(...).)(...))
output constr: (???(...)?(...)??(...))
output result: undesignable
output timesc: 0.0977769
output y_star: ((...)....)
output constr: (?????????)
output result: undesignable
output timesc: 0.00125067
output y_star: (((...)(...)).(.(...)))
output constr: (?(...)(...)????(...)?)
output result: undesignable
output timesc: 0.100588
output y_star: (((...)(...).)(...).(...))
output constr: (?(...)(...)??(...)?(...))
output result: undesignable
output timesc: 0.00109657
output y_star: ((..(...))(...))
output constr: (???(...)?(...))
output result: undesignable
output timesc: 0.00100016
output y_star: ((...)..((.(...)).))
output constr: ((...)?????(...)???)
output result: undesignable
output timesc: 0.0596915
output y_star: (..((..(...)).))
output constr: (??????(...)???)
output result: undesignable
output timesc: 0.00322477
output y_star: ((((...)(...).).).)
output constr: (??(...)(...)?????)
output result: undesignable
output timesc: 0.0615101
output y_star: ((...)..((...)...))
output constr: ((...)???(...)????)
output result: undesignable
output timesc: 0.000847846
output y_star: (.(((...).(...).).))
output constr: (???(...)?(...)????)
output result: undesignable
output timesc: 0.00303889
output y_star: (((...)).((...)(...)).)
output constr: (?(...)???(...)(...)??)
output result: undesignable
output timesc: 0.0985846
output y_star: (.(...)(...))
output constr: (???????????)
output result: undesignable
output timesc: 0.376933
output y_star: (((...))(...)...)
output constr: (?(...)?????????)
output result: undesignable
output timesc: 0.514199
output y_star: (.(..(...).)....)
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.104502
output y_star: ((.(...))(...)(.(...)))
output constr: (??(...)?(...)??(...)?)
output result: undesignable
output timesc: 1.50089
output y_star: ((...)..((...)..)..)
output constr: ((...)???(...)?????)
output result: undesignable
output timesc: 0.000868142
output y_star: (.((...)(((...)).)))
output constr: (??(...)??(...)????)
output result: undesignable
output timesc: 1.89741
output y_star: ((...)..(...)(...).)
output constr: (???????(...)(...)?)
output result: undesignable
output timesc: 0.00178947
output y_star: ((...)(.((...))(...).))
output constr: ((...)???(...)?(...)??)
output result: undesignable
output timesc: 0.101054
output y_star: ((...)((...)..)(...))
output constr: ((...)?(...)???(...))
output result: undesignable
output timesc: 0.000942409
output y_star: (((...)..(..(...))))
output constr: (?(...)?????(...)??)
output result: undesignable
output timesc: 0.257654
output y_star: (..(...)(...)(...).)
output constr: (??(...)(...)??????)
output result: undesignable
output timesc: 0.00138966
output y_star: ((.(...).(...))....)
output constr: (??(...)?(...)?????)
output result: undesignable
output timesc: 0.000681073
output y_star: (...((....).))
output constr: (????????????)
output result: undesignable
output timesc: 0.0234322
output y_star: (..((.(...))..).)
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.0411079
output y_star: ((.(...)(...)...)(...))
output constr: (??(...)(...)????(...))
output result: undesignable
output timesc: 0.000692211
output y_star: (.(...)((...)..))
output constr: (???????(...)???)
output result: undesignable
output timesc: 0.167131
output y_star: (.((....)..))
output constr: (???????????)
output result: undesignable
output timesc: 0.026992
output y_star: ((.(...).)(...))
output constr: (?????????(...))
output result: undesignable
output timesc: 0.169641
output y_star: (.((...).)...)
output constr: (????????????)
output result: undesignable
output timesc: 0.0904325
output y_star: ((...)(.((...)...)))
output constr: ((...)???(...)?????)
output result: undesignable
output timesc: 0.00431977
output y_star: ((..(...)(...)).(...).)
output constr: (???(...)(...)??(...)?)
output result: undesignable
output timesc: 0.000998035
output y_star: (((...)..(...).))
output constr: (????????(...)??)
output result: undesignable
output timesc: 2.6823
output y_star: ((..(.(...)..)).)
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.0422914
output y_star: (.(...)(...)..(...))
output constr: (?(...)(...)???????)
output result: undesignable
output timesc: 0.00157497
output y_star: ((...(...)))
output constr: (??????????)
output result: undesignable
output timesc: 0.00954964
output y_star: ((.(...).(...)))
output constr: (??(...)???????)
output result: undesignable
output timesc: 1.22449
output y_star: ((((...)(...))(...)(...)))
output constr: (??(...)(...)?(...)(...)?)
output result: undesignable
output timesc: 0.0395675
output y_star: ((...)((...)(...).(...)))
output constr: ((...)?(...)(...)?(...)?)
output result: undesignable
output timesc: 0.00128249
output y_star: ((...).((...)(...)..).)
output constr: ((...)??(...)(...)????)
output result: undesignable
output timesc: 0.000540254
output y_star: ((..(((...).))).)
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.103875
output y_star: ((...).(...).(...))
output constr: (??????(...)?(...))
output result: undesignable
output timesc: 0.0013592
output y_star: (((...)..).(.(...)))
output constr: (?(...)??????(...)?)
output result: undesignable
output timesc: 0.0655246
output y_star: ((...)...((...)))
output constr: (?????????(...)?)
output result: undesignable
output timesc: 0.50986
output y_star: ((..((...)(...)))..)
output constr: (????(...)(...)????)
output result: undesignable
output timesc: 0.00460262
output y_star: (..(...)((...)..)..)
output constr: (??(...)?(...)?????)
output result: undesignable
output timesc: 0.000943995
output y_star: ((.((...).(...))(...)))
output constr: (???(...)?(...)?(...)?)
output result: undesignable
output timesc: 0.0249335
output y_star: (.(..(...))....)
output constr: (????(...)?????)
output result: undesignable
output timesc: 0.00695963
output y_star: (.(((...).(...))..))
output constr: (???(...)?(...)????)
output result: undesignable
output timesc: 0.00414558
output y_star: (((...)((...)(...).)))
output constr: (?(...)?(...)(...)???)
output result: undesignable
output timesc: 0.00455485
output y_star: (...((...)(...))(...))
output constr: (????(...)(...)?(...))
output result: undesignable
output timesc: 0.000935803
output y_star: ((...).(...).(....))
output constr: ((...)?(...)???????)
output result: undesignable
output timesc: 0.00499754
output y_star: ((...)(...)(..(...)(...)))
output constr: ((...)(...)???(...)(...)?)
output result: undesignable
output timesc: 0.00110347
output y_star: (...(.((...))..))
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.788492
output y_star: (((..((...))).).)
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.058202
output y_star: ((...)((..(...)(...))))
output constr: ((...)????(...)(...)??)
output result: undesignable
output timesc: 0.0162405
output y_star: (.(...(...))(...)(...))
output constr: (?????(...)?(...)(...))
output result: undesignable
output timesc: 0.000753291
output y_star: (.(..(...))(...)(...).)
output constr: (????(...)?(...)(...)?)
output result: undesignable
output timesc: 0.00100382
output y_star: ((...)....(...).)
output constr: (?????????(...)?)
output result: undesignable
output timesc: 0.108061
output y_star: (...(((...)(...)).))
output constr: (?????(...)(...)???)
output result: undesignable
output timesc: 0.004328
output y_star: ((((...).)..).(...))
output constr: (??(...)??????(...))
output result: undesignable
output timesc: 0.00312247
output y_star: ((((...)(...)).)...)
output constr: (??(...)(...)??????)
output result: undesignable
output timesc: 0.0043969
output y_star: ((...)(...)(((...))..))
output constr: ((...)(...)??(...)????)
output result: undesignable
output timesc: 0.0156234
output y_star: ((...)(((...)(...))..))
output constr: ((...)??(...)(...)????)
output result: undesignable
output timesc: 0.00657674
output y_star: (...(...(...))(...))
output constr: (???????(...)?(...))
output result: undesignable
output timesc: 0.000831598
output y_star: ((.....(...).).)
output constr: (??????(...)???)
output result: undesignable
output timesc: 0.00682181
output y_star: (((...)(...)..)....)
output constr: (?(...)(...)???????)
output result: undesignable
output timesc: 0.000805725
output y_star: (..((...)..)..(...))
output constr: (???(...)?????(...))
output result: undesignable
output timesc: 0.000691709
output y_star: ((.(...))((...)(...)))
output constr: (??(...)??(...)(...)?)
output result: undesignable
output timesc: 0.0249061
output y_star: ((...)((...).(...).(...)))
output constr: ((...)?(...)?(...)?(...)?)
output result: undesignable
output timesc: 0.00143224
output y_star: ((((...).)(...).)..)
output constr: (??(...)??(...)????)
output result: undesignable
output timesc: 0.0647466
output y_star: (.(...)(...)(...).)
output constr: (??????(...)(...)?)
output result: undesignable
output timesc: 0.00152539
output y_star: ((...)((.(...).)(...)))
output constr: ((...)???(...)??(...)?)
output result: undesignable
output timesc: 0.0969089
output y_star: ((...)((((...)))(...)))
output constr: ((...)???(...)??(...)?)
output result: undesignable
output timesc: 0.377082
output y_star: ((...(...))((...)).)
output constr: (????(...)??(...)??)
output result: undesignable
output timesc: 0.168713
output y_star: ((...).((...)).)
output constr: (???????(...)??)
output result: undesignable
output timesc: 1.15141
output y_star: ((...).((...)(...)(...).))
output constr: ((...)??(...)(...)(...)??)
output result: undesignable
output timesc: 0.000767494
output y_star: ((.(..(...).))..)
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.0413999
output y_star: ((((...)(...)).))
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.13309
output y_star: ((...)(((...).)..).)
output constr: ((...)??(...)??????)
output result: undesignable
output timesc: 0.00295806
output y_star: (((((...))..)(...)))
output constr: (???(...)????(...)?)
output result: undesignable
output timesc: 0.409143
output y_star: (((...)(...))(...)..(...))
output constr: (?(...)(...)?(...)??(...))
output result: undesignable
output timesc: 0.00138751
output y_star: (((...).(...)).(...))
output constr: (?(...)?(...)??(...))
output result: undesignable
output timesc: 0.000946647
output y_star: ((...(...))(...))
output constr: (??????????(...))
output result: undesignable
output timesc: 0.0112403
output y_star: (.(...)(.(...)((...))))
output constr: (?(...)??(...)?(...)??)
output result: undesignable
output timesc: 0.0244419
output y_star: (.(...)..(.(...)(...)))
output constr: (?(...)????(...)(...)?)
output result: undesignable
output timesc: 0.000701093
output y_star: ((.((...)..(...))).)
output constr: (???(...)??(...)???)
output result: undesignable
output timesc: 0.0849204
output y_star: (...((...)(...)..))
output constr: (????(...)(...)???)
output result: undesignable
output timesc: 0.000768884
output y_star: ((...)(...)(...)(...))
output constr: (?????(...)(...)(...))
output result: undesignable
output timesc: 0.00205947
output y_star: (((...).)(...(...)))
output constr: (?(...)??????(...)?)
output result: undesignable
output timesc: 0.0166098
output y_star: ((...).(....(...).))
output constr: ((...)??????(...)??)
output result: undesignable
output timesc: 0.00695897
output y_star: (.((...).(...)))
output constr: (????????(...)?)
output result: undesignable
output timesc: 0.167928
output y_star: (.(((...))(...).)(...))
output constr: (???(...)?(...)??(...))
output result: undesignable
output timesc: 0.0170827
output y_star: ((.(...)(...))(...).(...))
output constr: (??(...)(...)?(...)?(...))
output result: undesignable
output timesc: 0.00110602
output y_star: ((.(..(...)).)..)
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.0413452
output y_star: (..(..(...)(...))(...))
output constr: (?????(...)(...)?(...))
output result: undesignable
output timesc: 0.00085213
output y_star: (....((...).))
output constr: (?????(...)??)
output result: undesignable
output timesc: 0.00973027
output y_star: (...(.(...)(...)(...)))
output constr: (?????(...)(...)(...)?)
output result: undesignable
output timesc: 0.000860916
output y_star: (((...)...(...))(...).)
output constr: (?(...)???(...)?(...)?)
output result: undesignable
output timesc: 0.00136405
output y_star: (...(((...))(...).))
output constr: (?????(...)?(...)??)
output result: undesignable
output timesc: 0.160395
output y_star: (...((...)(...)(...).))
output constr: (????(...)(...)(...)??)
output result: undesignable
output timesc: 0.000721725
output y_star: ((...).(.((...)(...))))
output constr: ((...)????(...)(...)??)
output result: undesignable
output timesc: 0.00453422
output y_star: (((...).....).(...))
output constr: (?(...)???????(...))
output result: undesignable
output timesc: 0.000694546
output y_star: ((...)((.((...))).))
output constr: ((...)????(...)????)
output result: undesignable
output timesc: 0.0983435
output y_star: (((...)(.(...)...)))
output constr: (?(...)??(...)?????)
output result: undesignable
output timesc: 0.516406
output y_star: ((.((...)(...))))
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.114646
output y_star: (((...)..(...)(...))..)
output constr: (?(...)??(...)(...)???)
output result: undesignable
output timesc: 0.00093402
output y_star: ((..(...)(...)(...))(...))
output constr: (???(...)(...)(...)?(...))
output result: undesignable
output timesc: 0.000965596
output y_star: (((((...))(...))..))
output constr: (???(...)?(...)????)
output result: undesignable
output timesc: 0.397951
output y_star: ((..((...).).)(...))
output constr: (????(...)????(...))
output result: undesignable
output timesc: 0.253021
output y_star: ((...(...))(...)..)
output constr: (????(...)?(...)??)
output result: undesignable
output timesc: 0.00106146
output y_star: ((((.(...)).).))
output constr: (????(...)?????)
output result: undesignable
output timesc: 0.2031
output y_star: (.....(..(...)))
output constr: (????????(...)?)
output result: undesignable
output timesc: 0.000651963
output y_star: ((.(.(...)..))..)
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.0422216
output y_star: (((.(..(...))).))
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.119727
output y_star: (..(...)(...)(...).)
output constr: (??(...)?????(...)?)
output result: undesignable
output timesc: 0.00199632
output y_star: ((...).((...)(...)...))
output constr: ((...)??(...)(...)????)
output result: undesignable
output timesc: 0.00069953
output y_star: ((.(...)(...).)(...).)
output constr: (??(...)(...)??(...)?)
output result: undesignable
output timesc: 0.000684568
output y_star: (.(...)((...)..)(...))
output constr: (?(...)?(...)???(...))
output result: undesignable
output timesc: 0.000931603
output y_star: ((...)((...).((...))))
output constr: ((...)?(...)??(...)??)
output result: undesignable
output timesc: 0.0244614
output y_star: (.(...).(...)(...))
output constr: (?(...)?(...)?????)
output result: undesignable
output timesc: 0.00192404
output y_star: (.(...)((...).(...))(...))
output constr: (?(...)?(...)?(...)?(...))
output result: undesignable
output timesc: 0.00130736
output y_star: (...(..(...))(...).)
output constr: (??????(...)?(...)?)
output result: undesignable
output timesc: 0.000661634
output y_star: (.((...)(...))..)
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.688548
output y_star: ((.((...)..))..)
output constr: (???(...)??????)
output result: undesignable
output timesc: 0.00260759
output y_star: (.((.(...)).)...)
output constr: (????(...)??????)
output result: undesignable
output timesc: 53.5981
output y_star: (...(.....)(...))
output constr: (??????????(...))
output result: undesignable
output timesc: 0.00690974
output y_star: ((..(...).)(...))
output constr: (???(...)???????)
output result: undesignable
output timesc: 0.682521
output y_star: (.((...)((...).))(...))
output constr: (??(...)?(...)???(...))
output result: undesignable
output timesc: 0.0166538
output y_star: (.(.((...)(...).)))
output constr: (????(...)(...)???)
output result: undesignable
output timesc: 0.00304303
output y_star: (..(..(...))((...)))
output constr: (?????(...)??(...)?)
output result: undesignable
output timesc: 0.237956
output y_star: (.(...(...))..)
output constr: (?????(...)???)
output result: undesignable
output timesc: 0.0066827
output y_star: (((...)(...))(...))
output constr: (??????(...)?(...))
output result: undesignable
output timesc: 0.0610785
output y_star: (...(...)(...(...)))
output constr: (???(...)????(...)?)
output result: undesignable
output timesc: 0.000978005
output y_star: ((...)(((...)(...)).))
output constr: ((...)??(...)(...)???)
output result: undesignable
output timesc: 0.00646483
output y_star: (...(...)(....).)
output constr: (???(...)???????)
output result: undesignable
output timesc: 0.441915
output y_star: (...(.(...).(...)))
output constr: (?????(...)?(...)?)
output result: undesignable
output timesc: 0.0010628
output y_star: ((...)(....(...).).)
output constr: ((...)?????(...)???)
output result: undesignable
output timesc: 0.0073213
output y_star: (...((...).).)
output constr: (????(...)???)
output result: undesignable
output timesc: 0.00592566
output y_star: (....(...)..)
output constr: (???????????)
output result: undesignable
output timesc: 0.0599773
output y_star: (((...).)(.(...)..))
output constr: (?(...)????(...)???)
output result: undesignable
output timesc: 4.72404
output y_star: (.(....).(...)(...))
output constr: (????????(...)(...))
output result: undesignable
output timesc: 0.00560699
output y_star: ((...((...)))...)
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.00150091
output y_star: ((.((...)(...))).)
output constr: (???(...)(...)???)
output result: undesignable
output timesc: 0.106788
output y_star: ((.(.(...)(...))).)
output constr: (????(...)(...)???)
output result: undesignable
output timesc: 0.0590701
output y_star: (.(...).((...)((...))))
output constr: (?(...)??(...)?(...)??)
output result: undesignable
output timesc: 0.00438535
output y_star: ((((...).).)(...))
output constr: (??(...)????(...))
output result: undesignable
output timesc: 0.00409361
output y_star: (.(((...)..).(...)))
output constr: (???(...)????(...)?)
output result: undesignable
output timesc: 0.0644813
output y_star: (((...))(...)(...).)
output constr: (?(...)??????(...)?)
output result: undesignable
output timesc: 0.469962
output y_star: ((...).((...)..).(...))
output constr: ((...)??(...)????(...))
output result: undesignable
output timesc: 0.000878313
output y_star: ((...)(..((...)(...))))
output constr: ((...)????(...)(...)??)
output result: undesignable
output timesc: 0.00645008
output y_star: (..(.(...)((...))))
output constr: (????(...)?(...)??)
output result: undesignable
output timesc: 0.221929
output y_star: ((..((...)...)))
output constr: (????(...)?????)
output result: undesignable
output timesc: 0.00473635
output y_star: ((...)....((...)..))
output constr: ((...)?????(...)???)
output result: undesignable
output timesc: 0.000699526
output y_star: ((...)(((...)(...)).).)
output constr: ((...)??(...)(...)????)
output result: undesignable
output timesc: 0.0044551
output y_star: (((.(.(...))).).)
output constr: (?????(...)?????)
output result: undesignable
output timesc: 7.35896
output y_star: (.(..(...)(...))(...).)
output constr: (????(...)(...)?(...)?)
output result: undesignable
output timesc: 0.00081512
output y_star: (.(((...)..)(...).))
output constr: (???(...)???(...)??)
output result: undesignable
output timesc: 0.0699693
output y_star: (.(...)(...(...).))
output constr: (?(...)????(...)??)
output result: undesignable
output timesc: 0.0101716
output y_star: (.(..(...))((...)))
output constr: (????(...)??(...)?)
output result: undesignable
output timesc: 0.236715
output y_star: (((...)(..(...))(...)))
output constr: (?(...)???(...)?(...)?)
output result: undesignable
output timesc: 0.48098
output y_star: (((...)(..(...)))..)
output constr: (?(...)???(...)????)
output result: undesignable
output timesc: 0.0171059
output y_star: ((((...)(..(...)))))
output constr: (??(...)???(...)???)
output result: undesignable
output timesc: 0.485991
output y_star: (.(...)..(...))
output constr: (?(...)???????)
output result: undesignable
output timesc: 0.0971072
output y_star: ((.(...).(...))..(...))
output constr: (??(...)?(...)???(...))
output result: undesignable
output timesc: 0.000725799
output y_star: ((.((...)(...))(...)))
output constr: (???(...)(...)?(...)?)
output result: undesignable
output timesc: 0.0251014
output y_star: (..(...)(.....))
output constr: (??(...)???????)
output result: undesignable
output timesc: 0.161769
output y_star: (...(...)(...)..)
output constr: (???(...)???????)
output result: undesignable
output timesc: 0.437686
output y_star: (((...)..(...).)..)
output constr: (?(...)??(...)????)
output result: undesignable
output timesc: 0.000969985
output y_star: ((.(...))(...))
output constr: (????????(...))
output result: undesignable
output timesc: 0.009954
output y_star: (.(...(...))...)
output constr: (?????(...)????)
output result: undesignable
output timesc: 0.00709845
output y_star: ((...)((...)(...)....))
output constr: ((...)?(...)(...)?????)
output result: undesignable
output timesc: 0.00116745
output y_star: ((...)(...)...)
output constr: (?????(...)???)
output result: undesignable
output timesc: 0.0235162
output y_star: (..(...).(...))
output constr: (??(...)??????)
output result: undesignable
output timesc: 0.0942422
output y_star: (..((...))(..(...)))
output constr: (???(...)????(...)?)
output result: undesignable
output timesc: 0.258508
output y_star: (.(...)((...)(...)(...).))
output constr: (?(...)?(...)(...)(...)??)
output result: undesignable
output timesc: 0.00100391
output y_star: ((..((...).(...).)))
output constr: (????(...)?(...)???)
output result: undesignable
output timesc: 0.00886759
output y_star: (.(.((...).))(...).)
output constr: (????(...)???(...)?)
output result: undesignable
output timesc: 0.00290367
output y_star: ((....(...).)...)
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.00693517
output y_star: ((..((...).(...))).)
output constr: (????(...)?(...)???)
output result: undesignable
output timesc: 0.00428504
output y_star: ((...)(((...)).(...).))
output constr: ((...)??(...)??(...)??)
output result: undesignable
output timesc: 0.0169281
output y_star: ((...)(...).(...)..)
output constr: ((...)(...)????????)
output result: undesignable
output timesc: 0.00104864
output y_star: (..((.(...))(...)).)
output constr: (?????(...)?(...)??)
output result: undesignable
output timesc: 3.99028
output y_star: ((...)(...((...))).)
output constr: ((...)?????(...)???)
output result: undesignable
output timesc: 0.0186045
output y_star: (((...)((...)(...)).))
output constr: (?(...)?(...)(...)???)
output result: undesignable
output timesc: 0.0349389
output y_star: (.((..(...))..).)
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.0137005
output y_star: (.(...)(((...)(...))).)
output constr: (?(...)??(...)(...)???)
output result: undesignable
output timesc: 0.00477544
output y_star: (..(...)...(...))
output constr: (??????????(...))
output result: undesignable
output timesc: 0.44124
output y_star: (.(...)(.(...)).)
output constr: (?(...)?????????)
output result: undesignable
output timesc: 0.170612
output y_star: (((...)..)..(...))
output constr: (?(...)?????(...))
output result: undesignable
output timesc: 0.00091675
output y_star: ((...).((...)(...).))
output constr: ((...)??(...)(...)??)
output result: undesignable
output timesc: 0.000917256
output y_star: (..((...)..).(...))
output constr: (???(...)????(...))
output result: undesignable
output timesc: 0.000704336
output y_star: ((...).((.(...)).))
output constr: ((...)????(...)???)
output result: undesignable
output timesc: 0.0638546
output y_star: (..((...)...)(...).)
output constr: (???(...)????(...)?)
output result: undesignable
output timesc: 0.000743653
output y_star: (((...)).(...))
output constr: (?(...)???????)
output result: undesignable
output timesc: 0.191141
output y_star: (((.(...)).)(...)(...))
output constr: (???(...)???(...)(...))
output result: undesignable
output timesc: 0.0867163
output y_star: (.(.(...)...))
output constr: (????????????)
output result: undesignable
output timesc: 0.378526
output y_star: (((...)(.....).))
output constr: (?(...)?????????)
output result: undesignable
output timesc: 0.174101
output y_star: (.((...(...)).).)
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.0265767
output y_star: ((...((...)).)..)
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.329819
output y_star: (.((...)(...(...))))
output constr: (??(...)????(...)??)
output result: undesignable
output timesc: 0.0167916
output y_star: (.(..(.....)))
output constr: (????????????)
output result: undesignable
output timesc: 0.00166378
output y_star: (.((...).(...).))
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.682423
output y_star: (.(...)(((...)(...))))
output constr: (?(...)??(...)(...)??)
output result: undesignable
output timesc: 0.00645909
output y_star: (((...).)(..(...)))
output constr: (?(...)?????(...)?)
output result: undesignable
output timesc: 0.0172658
output y_star: ((...)(...)(...)(...))
output constr: ((...)(...)?????(...))
output result: undesignable
output timesc: 0.00226186
output y_star: (...(.(...)(...)))
output constr: (?????(...)(...)?)
output result: undesignable
output timesc: 0.000828888
output y_star: (((.(...))..)...)
output constr: (???(...)???????)
output result: undesignable
output timesc: 0.00325455
output y_star: ((...)..((...).(...).))
output constr: ((...)???(...)?(...)??)
output result: undesignable
output timesc: 0.000825082
output y_star: (((...).(...)(...)))
output constr: (?(...)??????(...)?)
output result: undesignable
output timesc: 0.726816
output y_star: ((...).(..(...)(...)).)
output constr: ((...)????(...)(...)??)
output result: undesignable
output timesc: 0.00055143
output y_star: (.(...)(...).((...)..))
output constr: (?(...)(...)??(...)???)
output result: undesignable
output timesc: 0.000729829
output y_star: ((..(...))((...))(...))
output constr: (???(...)??(...)?(...))
output result: undesignable
output timesc: 0.395174
output y_star: ((..(((...)).)))
output constr: (?????(...)????)
output result: undesignable
output timesc: 0.0887982
output y_star: (.(((...)..)..).)
output constr: (???(...)???????)
output result: undesignable
output timesc: 0.0188001
output y_star: (..((..(...).).))
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.0427592
output y_star: (((...)).(...).)
output constr: (?(...)????????)
output result: undesignable
output timesc: 0.516597
output y_star: (.(((...).(...)))(...))
output constr: (???(...)?(...)??(...))
output result: undesignable
output timesc: 0.0043914
output y_star: ((.(...)((...)...)))
output constr: (??(...)?(...)?????)
output result: undesignable
output timesc: 0.175426
output y_star: (((...).(...)))
output constr: (?(...)???????)
output result: undesignable
output timesc: 0.211493
output y_star: ((.((...)((...)))).)
output constr: (???(...)?(...)????)
output result: undesignable
output timesc: 0.465854
output y_star: ((..(...).)((...).))
output constr: (???(...)???(...)??)
output result: undesignable
output timesc: 3.87641
output y_star: (((..(..(...)))))
output constr: (???????(...)???)
output result: undesignable
output timesc: 0.381004
output y_star: (((.(.(...))).))
output constr: (?????(...)????)
output result: undesignable
output timesc: 0.195882
output y_star: ((.(...)(...))(...)(...).)
output constr: (??(...)(...)?(...)(...)?)
output result: undesignable
output timesc: 0.000986818
output y_star: (...((...).(...).).)
output constr: (????(...)?(...)???)
output result: undesignable
output timesc: 0.00743168
output y_star: (((...(...).)(...)))
output constr: (?????(...)??(...)?)
output result: undesignable
output timesc: 0.594209
output y_star: (....((...)..).)
output constr: (?????(...)????)
output result: undesignable
output timesc: 0.0073127
output y_star: (.(...(...))(...))
output constr: (?????(...)?(...))
output result: undesignable
output timesc: 0.000683713
output y_star: ((...)(.((...).)..))
output constr: ((...)???(...)?????)
output result: undesignable
output timesc: 0.256331
output y_star: (.(.((...)..))(...))
output constr: (????(...)????(...))
output result: undesignable
output timesc: 0.00313839
output y_star: (((...(...)).)(...))
output constr: (?????(...)???(...))
output result: undesignable
output timesc: 0.00463581
output y_star: (((...)..)(...)((...)))
output constr: (?(...)???(...)?(...)?)
output result: undesignable
output timesc: 0.465981
output y_star: ((...)(....(...)).)
output constr: ((...)?????(...)??)
output result: undesignable
output timesc: 0.000817341
output y_star: ((.(...)(...)).....)
output constr: (??(...)(...)??????)
output result: undesignable
output timesc: 0.000792859
output y_star: ((...).(.....)..)
output constr: ((...)??????????)
output result: undesignable
output timesc: 0.0267349
output y_star: (.(...).(...)..)
output constr: (???????(...)??)
output result: undesignable
output timesc: 0.419067
output y_star: (..(((...))(...))(...))
output constr: (????(...)?(...)?(...))
output result: undesignable
output timesc: 0.00465525
output y_star: ((...)((.(...)).).)
output constr: ((...)???(...)????)
output result: undesignable
output timesc: 0.0604952
output y_star: ((.(...)(...))(...))
output constr: (??(...)(...)??????)
output result: undesignable
output timesc: 0.0435481
output y_star: (((...)...)(...)(...).)
output constr: (?(...)????(...)(...)?)
output result: undesignable
output timesc: 0.000938354
output y_star: (.(...)(...)(..(...)))
output constr: (?(...)(...)???(...)?)
output result: undesignable
output timesc: 0.000955377
output y_star: ((.(.(.(...)))).)
output constr: (??????(...)????)
output result: undesignable
output timesc: 11.0516
output y_star: (.(...)..((...)(...)))
output constr: (?(...)???(...)(...)?)
output result: undesignable
output timesc: 0.000938003
output y_star: (((...)(...)((...)))(...))
output constr: (?(...)(...)?(...)??(...))
output result: undesignable
output timesc: 0.0393374
output y_star: ((.(...)(...).)...)
output constr: (??(...)(...)?????)
output result: undesignable
output timesc: 0.000560565
output y_star: (.((...)(...).).(...).)
output constr: (??(...)(...)???(...)?)
output result: undesignable
output timesc: 0.000552987
output y_star: ((...(...)(...)).(...))
output constr: (????(...)(...)??(...))
output result: undesignable
output timesc: 0.000713165
output y_star: ((((...)(...).)))
output constr: (???????(...)???)
output result: undesignable
output timesc: 0.943243
output y_star: (((...).(...)..)(...))
output constr: (?(...)?(...)???(...))
output result: undesignable
output timesc: 0.000997666
output y_star: (....(...).(...))
output constr: (??????????(...))
output result: undesignable
output timesc: 0.108315
output y_star: (.(.((...)(...)..)))
output constr: (????(...)(...)????)
output result: undesignable
output timesc: 0.00299521
output y_star: ((...)....(...))
output constr: (?????????(...))
output result: undesignable
output timesc: 0.0273478
output y_star: ((...)(...)..((...)..))
output constr: ((...)(...)???(...)???)
output result: undesignable
output timesc: 0.000872136
output y_star: ((..(...)(...)(...))..)
output constr: (???(...)(...)(...)???)
output result: undesignable
output timesc: 0.000861128
output y_star: ((..(.(...).)).)
output constr: (?????(...)????)
output result: undesignable
output timesc: 0.0170209
output y_star: (.(...((...)..)))
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.00300014
output y_star: (((...).(..(...))).)
output constr: (?(...)????(...)???)
output result: undesignable
output timesc: 0.0692574
output y_star: (..(.((...).)(...)))
output constr: (?????(...)??(...)?)
output result: undesignable
output timesc: 0.0665077
output y_star: (..(.....))
output constr: (?????????)
output result: undesignable
output timesc: 0.000583502
output y_star: ((.(...)....)..)
output constr: (??(...)???????)
output result: undesignable
output timesc: 0.0068775
output y_star: (..(..((...)..)))
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.00298034
output y_star: (...(...)(..(...)))
output constr: (???(...)???(...)?)
output result: undesignable
output timesc: 0.00104794
output y_star: ((...)(((...).(...).)))
output constr: ((...)??(...)?(...)???)
output result: undesignable
output timesc: 0.00451203
output y_star: ((.((...))(...))(...))
output constr: (???(...)?(...)?(...))
output result: undesignable
output timesc: 0.02586
output y_star: (((...)(...).).(...))
output constr: (?(...)(...)???(...))
output result: undesignable
output timesc: 0.00087562
output y_star: ((...).((...)(...))(...))
output constr: ((...)??(...)(...)?(...))
output result: undesignable
output timesc: 0.00107776
output y_star: ((...)((.(...))...))
output constr: ((...)???(...)?????)
output result: undesignable
output timesc: 0.00467753
output y_star: ((...)((...)((...)).).)
output constr: ((...)?(...)?(...)????)
output result: undesignable
output timesc: 0.0173313
output y_star: ((...).(...(...).))
output constr: ((...)?????(...)??)
output result: undesignable
output timesc: 0.00764379
output y_star: (((...)(...))(...)...)
output constr: (?(...)(...)?(...)???)
output result: undesignable
output timesc: 0.00142308
output y_star: (.(...)(....(...)).)
output constr: (?(...)?????(...)??)
output result: undesignable
output timesc: 0.000834227
output y_star: (..((...).(...)))
output constr: (???(...)?(...)?)
output result: undesignable
output timesc: 0.00097529
output y_star: (..((...)....)(...))
output constr: (???(...)?????(...))
output result: undesignable
output timesc: 0.000840473
output y_star: (((...).(.....)))
output constr: (?(...)?????????)
output result: undesignable
output timesc: 0.190669
output y_star: (((...)(...))((...)..))
output constr: (?(...)(...)??(...)???)
output result: undesignable
output timesc: 0.0250005
output y_star: (.(...)(((...)(...).)))
output constr: (?(...)??(...)(...)???)
output result: undesignable
output timesc: 0.00456979
output y_star: (.(...).((...)(...)).)
output constr: (?(...)??(...)(...)??)
output result: undesignable
output timesc: 0.000735308
output y_star: ((...)(.....))
output constr: ((...)???????)
output result: undesignable
output timesc: 0.000612453
output y_star: ((...).(.(...)(...).))
output constr: ((...)???(...)(...)??)
output result: undesignable
output timesc: 0.000563465
output y_star: (..((...)......))
output constr: (???(...)???????)
output result: undesignable
output timesc: 0.000652114
output y_star: (...(((...).).))
output constr: (?????(...)????)
output result: undesignable
output timesc: 0.00285432
output y_star: (..(.(...)..).)
output constr: (????(...)????)
output result: undesignable
output timesc: 4.95064
output y_star: ((..(...)).(...)...)
output constr: (???(...)??(...)???)
output result: undesignable
output timesc: 0.00996415
output y_star: (((...).(...)).(...).)
output constr: (?(...)?(...)??(...)?)
output result: undesignable
output timesc: 0.00133104
output y_star: ((.(.(...))....))
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.664348
output y_star: ((...(...))..)
output constr: (????????????)
output result: undesignable
output timesc: 0.00609601
output y_star: ((...)(...(...))...)
output constr: ((...)????(...)????)
output result: undesignable
output timesc: 0.000690598
output y_star: (.((...).(...)).)
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.664803
output y_star: (.(...)(...)(...)..)
output constr: (?(...)?????(...)??)
output result: undesignable
output timesc: 0.00207951
output y_star: (.(...)(.((...).)).)
output constr: (?(...)???(...)????)
output result: undesignable
output timesc: 0.00298094
output y_star: (((((...).))))
output constr: (????????????)
output result: undesignable
output timesc: 0.6505
output y_star: (((.(...)(...))(...)).)
output constr: (???(...)(...)?(...)??)
output result: undesignable
output timesc: 0.0282056
output y_star: (((...)(...).)(...)...)
output constr: (?(...)(...)??(...)???)
output result: undesignable
output timesc: 0.000912915
output y_star: ((((...))..)....)
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.0552809
output y_star: ((...)((...)(....)))
output constr: ((...)?(...)???????)
output result: undesignable
output timesc: 0.248632
output y_star: (..(...)((...)(...).))
output constr: (??(...)?(...)(...)??)
output result: undesignable
output timesc: 0.00105214
output y_star: (...(...)....)
output constr: (????????????)
output result: undesignable
output timesc: 0.0585331
output y_star: (((...).(...)).(...)..)
output constr: (?(...)?(...)??(...)??)
output result: undesignable
output timesc: 0.00108087
output y_star: (...((...)...))
output constr: (????(...)????)
output result: undesignable
output timesc: 0.000757653
output y_star: ((((...)(...)(...))(...)))
output constr: (??(...)(...)(...)?(...)?)
output result: undesignable
output timesc: 0.00735347
output y_star: ((...)(((...).(...))))
output constr: ((...)??(...)?(...)??)
output result: undesignable
output timesc: 0.00654467
output y_star: ((.(...)(.(...)))(...))
output constr: (??(...)??(...)??(...))
output result: undesignable
output timesc: 0.097052
output y_star: ((...(...).)..(...))
output constr: (????(...)????(...))
output result: undesignable
output timesc: 0.00721823
output y_star: (((...)(...).(...).)(...))
output constr: (?(...)(...)?(...)??(...))
output result: undesignable
output timesc: 0.00108324
output y_star: ((...)((...)..).(...))
output constr: ((...)?(...)????(...))
output result: undesignable
output timesc: 0.000907264
output y_star: (....((...).(...)).)
output constr: (?????(...)?(...)??)
output result: undesignable
output timesc: 0.0106041
output y_star: (..(.(...(...))))
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.0029447
output y_star: ((....((...)..)))
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.00653675
output y_star: (..(.(..(...))))
output constr: (???????(...)??)
output result: undesignable
output timesc: 0.00295868
output y_star: (((...))(..(...)).)
output constr: (?(...)????(...)??)
output result: undesignable
output timesc: 0.235175
output y_star: (..(...)(....))
output constr: (??(...)??????)
output result: undesignable
output timesc: 0.0956214
output y_star: (.((...).(...)).(...).)
output constr: (??(...)?(...)??(...)?)
output result: undesignable
output timesc: 0.00068811
output y_star: ((.(...)..)(...))
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.689906
output y_star: ((.((...).)).)
output constr: (???(...)????)
output result: undesignable
output timesc: 0.0179162
output y_star: (.(.(...)).....)
output constr: (???(...)??????)
output result: undesignable
output timesc: 0.00692097
output y_star: ((.....)((...).))
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.0104576
output y_star: (...((...)..(...)).)
output constr: (????(...)??(...)??)
output result: undesignable
output timesc: 0.0104832
output y_star: (.(...)((...).))
output constr: (???????(...)??)
output result: undesignable
output timesc: 0.163971
output y_star: (.((...)(...)).(...).)
output constr: (??(...)(...)??(...)?)
output result: undesignable
output timesc: 0.000833764
output y_star: (((.(...)))(...))
output constr: (???(...)???????)
output result: undesignable
output timesc: 0.289209
output y_star: ((..(...)).(...))
output constr: (???(...)??(...))
output result: undesignable
output timesc: 0.000812552
output y_star: (((...)).(...)(...))
output constr: (?(...)???????(...))
output result: undesignable
output timesc: 0.702778
output y_star: ((...)(((...).(...)).))
output constr: ((...)??(...)?(...)???)
output result: undesignable
output timesc: 0.00617998
output y_star: (..(...)((...).))
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.678157
output y_star: (((...)..((...)))..)
output constr: (?(...)???(...)????)
output result: undesignable
output timesc: 0.260466
output y_star: (.((...)(...)).(...)..)
output constr: (??(...)(...)??(...)??)
output result: undesignable
output timesc: 0.000780936
output y_star: (...(...)(...).)
output constr: (????????(...)?)
output result: undesignable
output timesc: 0.106097
output y_star: ((.(...).(...)))
output constr: (????????(...)?)
output result: undesignable
output timesc: 0.541673
output y_star: (.(...)(.(...)(...)(...)))
output constr: (?(...)??(...)(...)(...)?)
output result: undesignable
output timesc: 0.000973012
output y_star: (.((...)(...).).)
output constr: (???????(...)???)
output result: undesignable
output timesc: 0.657683
output y_star: (.(.(...)(...).)...)
output constr: (???(...)(...)?????)
output result: undesignable
output timesc: 0.00533352
output y_star: (.((...)....)...)
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.00695053
output y_star: (.(...)......)
output constr: (????????????)
output result: undesignable
output timesc: 0.014757
output y_star: ((...)((...)..))
output constr: ((...)?????????)
output result: undesignable
output timesc: 0.0112043
output y_star: ((...).(.(...)..(...)))
output constr: ((...)???(...)??(...)?)
output result: undesignable
output timesc: 0.000831048
output y_star: (((...).(...)(...)).(...))
output constr: (?(...)?(...)(...)??(...))
output result: undesignable
output timesc: 0.0011306
output y_star: (((...).).)
output constr: (?????????)
output result: undesignable
output timesc: 0.00592555
output y_star: ((...)((.....).))
output constr: ((...)??????????)
output result: undesignable
output timesc: 0.00293027
output y_star: ((...)...((...)..).)
output constr: ((...)????(...)????)
output result: undesignable
output timesc: 0.000729966
output y_star: (.(...)((...)(...)..))
output constr: (?(...)?(...)(...)???)
output result: undesignable
output timesc: 0.0010663
output y_star: (..(((...)(...)))(...))
output constr: (????(...)(...)??(...))
output result: undesignable
output timesc: 0.00449229
output y_star: ((.((...))(...))..)
output constr: (???(...)?(...)???)
output result: undesignable
output timesc: 0.23532
output y_star: ((....)(.(...)))
output constr: (????????(...)?)
output result: undesignable
output timesc: 0.177047
output y_star: ((...)(...).)
output constr: (?????(...)?)
output result: undesignable
output timesc: 0.00618221
output y_star: ((...)(.((...)(...))).)
output constr: ((...)???(...)(...)???)
output result: undesignable
output timesc: 0.00443482
output y_star: ((..(...))..(...)(...))
output constr: (???(...)???(...)(...))
output result: undesignable
output timesc: 0.000867543
output y_star: ((...)((...)..(...)).)
output constr: ((...)?(...)??(...)??)
output result: undesignable
output timesc: 0.00105364
output y_star: (((...)....)..)
output constr: (?(...)???????)
output result: undesignable
output timesc: 0.000737782
output y_star: (((...)..(...)..)..)
output constr: (?(...)??(...)?????)
output result: undesignable
output timesc: 0.000829507
output y_star: (.(...((...)))..)
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.714205
output y_star: ((...)(.(...)...(...)))
output constr: ((...)??(...)???(...)?)
output result: undesignable
output timesc: 0.00118244
output y_star: (((...).((...)(...))))
output constr: (?(...)??(...)(...)??)
output result: undesignable
output timesc: 0.0243543
output y_star: ((...)((...)(...)((...))))
output constr: ((...)?(...)(...)?(...)??)
output result: undesignable
output timesc: 0.0393073
output y_star: ((...)(.(...)...)..)
output constr: ((...)??(...)??????)
output result: undesignable
output timesc: 0.00697145
output y_star: (..(...).(...).)
output constr: (??(...)???????)
output result: undesignable
output timesc: 0.435439
output y_star: (((...).(...)(...))..)
output constr: (?(...)?(...)(...)???)
output result: undesignable
output timesc: 0.00108075
output y_star: (...((...)(...))(...).)
output constr: (????(...)(...)?(...)?)
output result: undesignable
output timesc: 0.00105167
output y_star: (.((...)((...)))(...))
output constr: (??(...)?(...)??(...))
output result: undesignable
output timesc: 0.00451617
output y_star: ((.(.(...)...)).)
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.186638
output y_star: (.(...)((...).).)
output constr: (???????(...)???)
output result: undesignable
output timesc: 0.656663
output y_star: ((...).(.(...)(...)).)
output constr: ((...)???(...)(...)??)
output result: undesignable
output timesc: 0.000689612
output y_star: (.((...).).)
output constr: (??????????)
output result: undesignable
output timesc: 0.041792
output y_star: ((.((...)...))..)
output constr: (???(...)???????)
output result: undesignable
output timesc: 0.00287469
output y_star: ((...)((...)(...)(...)))
output constr: ((...)?(...)(...)(...)?)
output result: undesignable
output timesc: 0.00135398
output y_star: ((...)(....)(...))
output constr: ((...)??????(...))
output result: undesignable
output timesc: 0.00713396
output y_star: ((((...)(...).)(...).))
output constr: (??(...)(...)??(...)??)
output result: undesignable
output timesc: 0.0167558
output y_star: (((....).).(...))
output constr: (??????????(...))
output result: undesignable
output timesc: 0.176924
output y_star: ((...)..(...))
output constr: (???????(...))
output result: undesignable
output timesc: 0.023647
output y_star: ((...)(((...)(...)..)))
output constr: ((...)??(...)(...)????)
output result: undesignable
output timesc: 0.00427998
output y_star: (((..(...))(...).).)
output constr: (????(...)?(...)???)
output result: undesignable
output timesc: 0.0681702
output y_star: (((...)(...))(..(...)))
output constr: (?(...)(...)????(...)?)
output result: undesignable
output timesc: 0.0255646
output y_star: ((...)(...(...)(...).))
output constr: ((...)????(...)(...)??)
output result: undesignable
output timesc: 0.000832816
output y_star: ((((...)))(..(...)))
output constr: (??(...)?????(...)?)
output result: undesignable
output timesc: 0.469773
output y_star: (.(....)(...)(...).)
output constr: (???????(...)(...)?)
output result: undesignable
output timesc: 0.00497791
output y_star: (..((...)(.(...).)))
output constr: (???(...)??(...)???)
output result: undesignable
output timesc: 0.0866766
output y_star: ((...)(...)((...).))
output constr: (?????(...)?(...)??)
output result: undesignable
output timesc: 0.24779
output y_star: (((...)..)(...).(...))
output constr: (?(...)???(...)?(...))
output result: undesignable
output timesc: 0.00124152
output y_star: ((......)((...)))
output constr: (?????????(...)?)
output result: undesignable
output timesc: 1.68428
output y_star: (.(...)((...).(...).).)
output constr: (?(...)?(...)?(...)???)
output result: undesignable
output timesc: 0.000777591
output y_star: (((.((...))).).)
output constr: (????(...)?????)
output result: undesignable
output timesc: 0.200552
output y_star: (((...)((...)))....)
output constr: (?(...)?(...)??????)
output result: undesignable
output timesc: 0.0305423
output y_star: (.(...).((.(...)).))
output constr: (?(...)????(...)???)
output result: undesignable
output timesc: 1.30051
output y_star: (..(.(...)).)
output constr: (???????????)
output result: undesignable
output timesc: 0.09139
output y_star: ((((...)...)..))
output constr: (??(...)???????)
output result: undesignable
output timesc: 0.0540618
output y_star: (.(..((...).))(...))
output constr: (?????(...)???(...))
output result: undesignable
output timesc: 0.00293546
output y_star: ((...)...)
output constr: (????????)
output result: undesignable
output timesc: 0.00134509
output y_star: (..((...)(...))....)
output constr: (???(...)(...)?????)
output result: undesignable
output timesc: 0.0401859
output y_star: ((...)((...)..))
output constr: (??????(...)???)
output result: undesignable
output timesc: 0.0416529
output y_star: (...(...)..(...))
output constr: (??????????(...))
output result: undesignable
output timesc: 0.439204
output y_star: ((...)(((...))(...).))
output constr: ((...)??(...)?(...)??)
output result: undesignable
output timesc: 0.0241241
output y_star: (.(((...))..)...)
output constr: (???(...)???????)
output result: undesignable
output timesc: 1.06102
output y_star: ((...(...))....)
output constr: (????(...)?????)
output result: undesignable
output timesc: 0.00068342
output y_star: ((...)(((...)..).).)
output constr: ((...)??(...)??????)
output result: undesignable
output timesc: 0.00299745
output y_star: ((...).(((...)(...))).)
output constr: ((...)???(...)(...)???)
output result: undesignable
output timesc: 0.00285355
output y_star: ((.(...)(...))..(...).)
output constr: (??(...)(...)???(...)?)
output result: undesignable
output timesc: 0.000707006
output y_star: ((((...))....)..)
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.0646878
output y_star: (((...)(...)((...)))..)
output constr: (?(...)(...)?(...)????)
output result: undesignable
output timesc: 0.397357
output y_star: (((...)..(...).)...)
output constr: (?(...)??(...)?????)
output result: undesignable
output timesc: 0.000697665
output y_star: (.(...)(((...)).(...)))
output constr: (?(...)??(...)??(...)?)
output result: undesignable
output timesc: 0.0253294
output y_star: ((...((...).))..)
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.00277504
output y_star: (.((...).)((...)..))
output constr: (??(...)???(...)???)
output result: undesignable
output timesc: 0.0650608
output y_star: ((.((...)(...).)).)
output constr: (???(...)(...)????)
output result: undesignable
output timesc: 0.0592292
output y_star: ((.....).(...)(...))
output constr: (????????(...)(...))
output result: undesignable
output timesc: 0.000557683
output y_star: (.(...)...)
output constr: (?????????)
output result: undesignable
output timesc: 0.013958
output y_star: (.((...)(...)..))
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.680386
output y_star: (.(((...)...)..))
output constr: (???(...)???????)
output result: undesignable
output timesc: 0.00283006
output y_star: (((...)..)(((...))))
output constr: (?(...)?????(...)??)
output result: undesignable
output timesc: 0.478802
output y_star: (..(.((...)...)))
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.00283127
output y_star: (.((....(...)).))
output constr: (???????(...)???)
output result: undesignable
output timesc: 0.439714
output y_star: (((...)(...))(...).(...).)
output constr: (?(...)(...)?(...)?(...)?)
output result: undesignable
output timesc: 0.00148037
output y_star: ((..(...))..(...))
output constr: (???(...)???(...))
output result: undesignable
output timesc: 0.000661784
output y_star: (..(..(.(...))).)
output constr: (???????(...)???)
output result: undesignable
output timesc: 0.0930273
output y_star: ((.(...))...)
output constr: (???????????)
output result: undesignable
output timesc: 0.00593855
output y_star: ((((...)(...)))..(...))
output constr: (??(...)(...)????(...))
output result: undesignable
output timesc: 0.00421587
output y_star: (....((...)((...))))
output constr: (?????(...)?(...)??)
output result: undesignable
output timesc: 0.0285606
output y_star: ((...)(...)((...)).)
output constr: ((...)??????(...)??)
output result: undesignable
output timesc: 0.358735
output y_star: (..((...).).)
output constr: (???????????)
output result: undesignable
output timesc: 0.0906383
output y_star: (.....(.(...)..))
output constr: (???????(...)???)
output result: undesignable
output timesc: 0.00666148
output y_star: (((...).....)(...))
output constr: (?(...)??????(...))
output result: undesignable
output timesc: 0.000878312
output y_star: (..((...))(...))
output constr: (???(...)??????)
output result: undesignable
output timesc: 2.26063
output y_star: (.(...).(...)((...)(...)))
output constr: (?(...)?(...)?(...)(...)?)
output result: undesignable
output timesc: 0.0014992
output y_star: ((...).((...))(...))
output constr: (???????(...)?(...))
output result: undesignable
output timesc: 0.61971
output y_star: (...((...)..).)
output constr: (????(...)????)
output result: undesignable
output timesc: 0.00588142
output y_star: ((...(...))...)
output constr: (????(...)????)
output result: undesignable
output timesc: 0.000734475
output y_star: (.(...)((...)..).)
output constr: (?(...)?(...)????)
output result: undesignable
output timesc: 0.000653392
output y_star: (..(...).)
output constr: (????????)
output result: undesignable
output timesc: 0.0136474
output y_star: ((...)(((...))(...)))
output constr: ((...)??(...)?(...)?)
output result: undesignable
output timesc: 0.0061775
output y_star: (..((...)((...)..)))
output constr: (???(...)?(...)????)
output result: undesignable
output timesc: 0.016538
output y_star: (((...))((...)(...).).)
output constr: (?(...)??(...)(...)???)
output result: undesignable
output timesc: 0.0168285
output y_star: (.(...)(...)...)
output constr: (?(...)????????)
output result: undesignable
output timesc: 0.109967
output y_star: (.(((...)).(...))(...))
output constr: (???(...)??(...)?(...))
output result: undesignable
output timesc: 0.017041
output y_star: (((.(...))((...))).)
output constr: (???(...)??(...)???)
output result: undesignable
output timesc: 1.84181
output y_star: ((....)((...)..))
output constr: (???????(...)???)
output result: undesignable
output timesc: 0.167562
output y_star: ((.((...)....)))
output constr: (???(...)??????)
output result: undesignable
output timesc: 0.0501221
output y_star: (..((...)(...))(...).)
output constr: (???(...)(...)?(...)?)
output result: undesignable
output timesc: 0.00104742
output y_star: ((.(....)).(...))
output constr: (??????????(...))
output result: undesignable
output timesc: 0.199202
output y_star: (...((...).(...)..))
output constr: (????(...)?(...)???)
output result: undesignable
output timesc: 0.000852805
output y_star: ((((..(...))(...))))
output constr: (?????(...)?(...)??)
output result: undesignable
output timesc: 0.441288
output y_star: (((...).(...))((...)).)
output constr: (?(...)?(...)??(...)??)
output result: undesignable
output timesc: 0.0242869
output y_star: ((..((...)))(...))
output constr: (????(...)??(...))
output result: undesignable
output timesc: 0.0110485
output y_star: ((((...)..(...))(...)))
output constr: (??(...)??(...)?(...)?)
output result: undesignable
output timesc: 0.00636276
output y_star: (.(.....)..(...))
output constr: (??????????(...))
output result: undesignable
output timesc: 0.0265907
output y_star: (((..(...).)..).)
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.0405923
output y_star: ((....(...)))
output constr: (???????????)
output result: undesignable
output timesc: 0.00158062
output y_star: ((((...).(...))(...)).)
output constr: (??(...)?(...)?(...)??)
output result: undesignable
output timesc: 0.0248144
output y_star: (((...).(...).)..(...))
output constr: (?(...)?(...)????(...))
output result: undesignable
output timesc: 0.000609685
output y_star: ((...).(.(...).(...)))
output constr: ((...)???(...)?(...)?)
output result: undesignable
output timesc: 0.000584007
output y_star: ((...)(((...))))
output constr: (???????(...)??)
output result: undesignable
output timesc: 0.380702
output y_star: ((..(...)(...)..)..)
output constr: (???(...)(...)?????)
output result: undesignable
output timesc: 0.000551294
output y_star: (((.....)..))
output constr: (???????????)
output result: undesignable
output timesc: 0.0134054
output y_star: ((...).(..(...)))
output constr: (?????????(...)?)
output result: undesignable
output timesc: 0.181588
output y_star: (.(...).(((...))..))
output constr: (?(...)???(...)????)
output result: undesignable
output timesc: 0.0149119
output y_star: ((...)(...)(.((...).)))
output constr: ((...)(...)???(...)???)
output result: undesignable
output timesc: 0.00458019
output y_star: ((.(...)..(...))..)
output constr: (??(...)??(...)???)
output result: undesignable
output timesc: 0.000801927
output y_star: ((...)(.(...)(...).(...)))
output constr: ((...)??(...)(...)?(...)?)
output result: undesignable
output timesc: 0.00218903
output y_star: ((.((...)(...))(...)).)
output constr: (???(...)(...)?(...)??)
output result: undesignable
output timesc: 0.0990799
output y_star: ((.(.(...)))..(...))
output constr: (????(...)????(...))
output result: undesignable
output timesc: 0.0392477
output y_star: (..(.((...))..).)
output constr: (?????(...)?????)
output result: undesignable
output timesc: 75.654
output y_star: (.(...)...(...).)
output constr: (?(...)?????????)
output result: undesignable
output timesc: 0.439587
output y_star: (..(..((...).).))
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.163455
output y_star: (.(...)(...).((...)(...)))
output constr: (?(...)(...)??(...)(...)?)
output result: undesignable
output timesc: 0.00114672
output y_star: ((((...)(...))..)(...))
output constr: (??(...)(...)????(...))
output result: undesignable
output timesc: 0.00667642
output y_star: (((...)(...))(...))
output constr: (?(...)(...)??????)
output result: undesignable
output timesc: 0.0612203
output y_star: ((......(...))(...))
output constr: (???????(...)?(...))
output result: undesignable
output timesc: 0.00101735
output y_star: ((.((...).))..)
output constr: (???(...)?????)
output result: undesignable
output timesc: 0.00264964
output y_star: (.((...)...).)
output constr: (????????????)
output result: undesignable
output timesc: 0.0228287
output y_star: ((...)(((...)).(...)))
output constr: ((...)??(...)??(...)?)
output result: undesignable
output timesc: 0.024871
output y_star: ((((...)(...)).).(...))
output constr: (??(...)(...)????(...))
output result: undesignable
output timesc: 0.00492805
output y_star: ((...)..(..(...))(...))
output constr: ((...)?????(...)?(...))
output result: undesignable
output timesc: 0.000860665
output y_star: ((..(..((...)))))
output constr: (???????(...)???)
output result: undesignable
output timesc: 0.127519
output y_star: (((...)(.((...).))))
output constr: (?(...)???(...)????)
output result: undesignable
output timesc: 0.502819
output y_star: (((...)(...))..(...)(...))
output constr: (?(...)(...)???(...)(...))
output result: undesignable
output timesc: 0.000986698
output y_star: ((..(...)).)
output constr: (???(...)??)
output result: undesignable
output timesc: 0.000580217
output y_star: ((...)(...)(....)(...))
output constr: ((...)(...)??????(...))
output result: undesignable
output timesc: 0.00803589
output y_star: ((...)(...)(..(...))(...))
output constr: ((...)(...)???(...)?(...))
output result: undesignable
output timesc: 0.00101683
output y_star: ((...)((...).).)
output constr: ((...)?????????)
output result: undesignable
output timesc: 0.0428639
output y_star: (..((...)..)((...)))
output constr: (???(...)????(...)?)
output result: undesignable
output timesc: 0.251836
output y_star: (((...)((...).))(...).)
output constr: (?(...)?(...)???(...)?)
output result: undesignable
output timesc: 0.0248927
output y_star: ((...)(...)(...)..)
output constr: (?????(...)(...)??)
output result: undesignable
output timesc: 0.00187038
output y_star: (...((...).(...)(...)))
output constr: (????(...)?(...)(...)?)
output result: undesignable
output timesc: 0.000956773
output y_star: (((...))(...)(....))
output constr: (?(...)?(...)??????)
output result: undesignable
output timesc: 0.729693
output y_star: (((...).)((...)...))
output constr: (?(...)???(...)????)
output result: undesignable
output timesc: 0.0167696
output y_star: ((.((...)))(...))
output constr: (???(...)???????)
output result: undesignable
output timesc: 0.441919
output y_star: (..(...)(....(...)))
output constr: (??(...)?????(...)?)
output result: undesignable
output timesc: 0.000915671
output y_star: ((...)((...)...)(...))
output constr: ((...)?(...)????(...))
output result: undesignable
output timesc: 0.000970445
output y_star: ((.((...)).(...))..)
output constr: (???(...)??(...)???)
output result: undesignable
output timesc: 0.473797
output y_star: (((...).((...)))..)
output constr: (?(...)??(...)????)
output result: undesignable
output timesc: 0.251042
output y_star: (((.(...))..).(...))
output constr: (???(...)?????(...))
output result: undesignable
output timesc: 0.00311238
output y_star: ((.(((...).)))..)
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.338564
output y_star: (((..(...)).))
output constr: (????????????)
output result: undesignable
output timesc: 0.02107
output y_star: (((...))(...)((...)(...)))
output constr: (?(...)?(...)?(...)(...)?)
output result: undesignable
output timesc: 0.0396304
output y_star: ((...).......)
output constr: (????????????)
output result: undesignable
output timesc: 0.00110272
output y_star: (..(...)..((...)(...)))
output constr: (??(...)???(...)(...)?)
output result: undesignable
output timesc: 0.000902889
output y_star: ((((...).(...))))
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.762871
output y_star: (.(((...))(...))(...))
output constr: (???(...)?(...)?(...))
output result: undesignable
output timesc: 0.0043819
output y_star: ((...)((.(...))(...)).)
output constr: ((...)???(...)?(...)??)
output result: undesignable
output timesc: 0.0168388
output y_star: ((((....)(...))))
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.84827
output y_star: (.((...))(...)(...))
output constr: (??(...)?(...)?????)
output result: undesignable
output timesc: 0.670199
output y_star: (((....)(...)..))
output constr: (???????(...)???)
output result: undesignable
output timesc: 4.35051
output y_star: ((...).(..(.(...))))
output constr: ((...)??????(...)??)
output result: undesignable
output timesc: 0.00293084
output y_star: ((...).(...)((...)(...).))
output constr: ((...)?(...)?(...)(...)??)
output result: undesignable
output timesc: 0.000962447
output y_star: (..((...)(...)).)
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.654833
output y_star: ((.((...).))(...))
output constr: (???(...)???(...))
output result: undesignable
output timesc: 0.00400393
output y_star: ((...(...).).)
output constr: (????????????)
output result: undesignable
output timesc: 0.375325
output y_star: (((...).(...))((...).))
output constr: (?(...)?(...)??(...)??)
output result: undesignable
output timesc: 0.0248319
output y_star: ((((...).))(...))
output constr: (??????????(...))
output result: undesignable
output timesc: 0.0737152
output y_star: (((..((...).))).)
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.102749
output y_star: ((.(...)......).)
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.00670314
output y_star: ((..(...))..(...)..)
output constr: (???(...)???(...)??)
output result: undesignable
output timesc: 0.000669647
output y_star: (..(...(...).))
output constr: (??????(...)??)
output result: undesignable
output timesc: 0.00593114
output y_star: ((((...)....)..))
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.042826
output y_star: (((...).((...)))(...).)
output constr: (?(...)??(...)??(...)?)
output result: undesignable
output timesc: 0.0241575
output y_star: ((...)..(...)...)
output constr: (???????(...)???)
output result: undesignable
output timesc: 0.424755
output y_star: (..((...(...)).))
output constr: (???????(...)???)
output result: undesignable
output timesc: 0.00292849
output y_star: ((...)((...)(...)..)(...))
output constr: ((...)?(...)(...)???(...))
output result: undesignable
output timesc: 0.00112515
output y_star: (.(..(...)(...).)(...))
output constr: (????(...)(...)??(...))
output result: undesignable
output timesc: 0.000750949
output y_star: ((.((...)(...))..).)
output constr: (???(...)(...)?????)
output result: undesignable
output timesc: 0.263769
output y_star: ((.....)(...).(...))
output constr: (???????(...)?(...))
output result: undesignable
output timesc: 0.00103047
output y_star: ((...(...)(...))..)
output constr: (????(...)(...)???)
output result: undesignable
output timesc: 0.000824546
output y_star: (.(.....(...))(...))
output constr: (???????(...)?(...))
output result: undesignable
output timesc: 0.000826506
output y_star: (((.((...)))..))
output constr: (????(...)?????)
output result: undesignable
output timesc: 0.0895252
output y_star: (((...)(...)(...)))
output constr: (??????(...)(...)?)
output result: undesignable
output timesc: 0.382335
output y_star: (((..(...)(...))..))
output constr: (????(...)(...)????)
output result: undesignable
output timesc: 0.00843952
output y_star: (.((...)(...)(...)))
output constr: (??(...)(...)??????)
output result: undesignable
output timesc: 0.256462
output y_star: (((...)(...))((...).).)
output constr: (?(...)(...)??(...)???)
output result: undesignable
output timesc: 0.0982031
output y_star: (((.(...)..).)(...))
output constr: (???(...)?????(...))
output result: undesignable
output timesc: 0.0635572
output y_star: ((...(...))(...)...)
output constr: (????(...)?(...)???)
output result: undesignable
output timesc: 0.00103769
output y_star: ((((...))(...)(...))..)
output constr: (??(...)?(...)(...)???)
output result: undesignable
output timesc: 0.399713
output y_star: (.(.(...)(...))(...)(...))
output constr: (???(...)(...)?(...)(...))
output result: undesignable
output timesc: 0.000758581
output y_star: (((...)(...)...)(...).)
output constr: (?(...)(...)????(...)?)
output result: undesignable
output timesc: 0.000894288
output y_star: (..((...).(...)..))
output constr: (???(...)?(...)???)
output result: undesignable
output timesc: 0.000728742
output y_star: ((.(.((...))))(...))
output constr: (?????(...)???(...))
output result: undesignable
output timesc: 0.165832
output y_star: (.(...)((...)....).)
output constr: (?(...)?(...)??????)
output result: undesignable
output timesc: 0.00728176
output y_star: (..((...)(...)))
output constr: (???(...)(...)?)
output result: undesignable
output timesc: 0.000935235
output y_star: (((...)(...)..).(...).)
output constr: (?(...)(...)????(...)?)
output result: undesignable
output timesc: 0.00084555
output y_star: (((...)...(...)))
output constr: (?(...)?????????)
output result: undesignable
output timesc: 0.589101
output y_star: ((.(.(...)))(...).)
output constr: (????(...)??(...)?)
output result: undesignable
output timesc: 0.05772
output y_star: ((...)((...)..).)
output constr: ((...)??????????)
output result: undesignable
output timesc: 0.0428644
output y_star: ((((...))(...).)...)
output constr: (??(...)?(...)?????)
output result: undesignable
output timesc: 0.165454
output y_star: ((...)(.(...)((...).)))
output constr: ((...)??(...)?(...)???)
output result: undesignable
output timesc: 0.0972731
output y_star: (.((...).((...)))(...))
output constr: (??(...)??(...)??(...))
output result: undesignable
output timesc: 0.0162773
output y_star: ((..((...).))(...))
output constr: (????(...)???(...))
output result: undesignable
output timesc: 0.00410493
output y_star: ((.(...)).(...))
output constr: (??(...)???????)
output result: undesignable
output timesc: 0.170531
output y_star: (((...)(...))(...).)
output constr: (?(...)(...)???????)
output result: undesignable
output timesc: 0.251246
output y_star: (...(...)(...)..)
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.420583
output y_star: (..(((...))(...)..))
output constr: (????(...)?(...)???)
output result: undesignable
output timesc: 0.235224
output y_star: ((((.(...)).)..))
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.136473
output y_star: (......(...).)
output constr: (????????????)
output result: undesignable
output timesc: 0.0147061
output y_star: ((.(...)(...).).(...).)
output constr: (??(...)(...)???(...)?)
output result: undesignable
output timesc: 0.000568043
output y_star: (...(.(...)..).)
output constr: (?????(...)????)
output result: undesignable
output timesc: 0.10301
output y_star: (.(..(...)))
output constr: (??????????)
output result: undesignable
output timesc: 0.00563854
output y_star: ((((...))(...))(...).)
output constr: (??(...)?(...)?(...)?)
output result: undesignable
output timesc: 0.00619988
output y_star: ((...)(...)((...)...))
output constr: ((...)(...)?(...)????)
output result: undesignable
output timesc: 0.000950905
output y_star: (((.(...)).)(...).)
output constr: (???(...)???(...)?)
output result: undesignable
output timesc: 0.0862161
output y_star: (.(...)..(...)..)
output constr: (????????(...)??)
output result: undesignable
output timesc: 1.72012
output y_star: ((.(...)(...)).(...).)
output constr: (??(...)(...)??(...)?)
output result: undesignable
output timesc: 0.000744097
output y_star: ((((...).)(...))(...).)
output constr: (??(...)??(...)?(...)?)
output result: undesignable
output timesc: 0.0243738
output y_star: (((...)(...))..)
output constr: (?(...)????????)
output result: undesignable
output timesc: 0.0424959
output y_star: (..(...)(...)...)
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.42858
output y_star: (...((...)(...).).)
output constr: (????(...)(...)???)
output result: undesignable
output timesc: 0.00701677
output y_star: (.(...)..((...).(...)))
output constr: (?(...)???(...)?(...)?)
output result: undesignable
output timesc: 0.000897509
output y_star: ((...)((...)(...)).)
output constr: ((...)?(...)(...)??)
output result: undesignable
output timesc: 0.000885955
output y_star: (....((...).).)
output constr: (?????(...)???)
output result: undesignable
output timesc: 0.00580354
output y_star: (.((...)(...))(...))
output constr: (??(...)??????(...))
output result: undesignable
output timesc: 0.0430089
output y_star: ((...)((...)((...).).))
output constr: ((...)?(...)?(...)????)
output result: undesignable
output timesc: 0.09941
output y_star: (((...)(...).)..)
output constr: (?(...)(...)????)
output result: undesignable
output timesc: 0.000659183
output y_star: ((...)(((...)(...).)))
output constr: ((...)??(...)(...)???)
output result: undesignable
output timesc: 0.00447781
output y_star: ((...).(((...)(...).)))
output constr: ((...)???(...)(...)???)
output result: undesignable
output timesc: 0.00479456
output y_star: ((....).(.(...)))
output constr: (?????????(...)?)
output result: undesignable
output timesc: 0.851351
output y_star: ((((...).(...)).)(...))
output constr: (??(...)?(...)???(...))
output result: undesignable
output timesc: 0.00667136
output y_star: ((..((...).(...))))
output constr: (????(...)?(...)??)
output result: undesignable
output timesc: 0.0125238
output y_star: ((...)(.(...).....))
output constr: ((...)??(...)??????)
output result: undesignable
output timesc: 0.00995582
output y_star: ((...)..(((...).).))
output constr: ((...)????(...)????)
output result: undesignable
output timesc: 0.00266656
output y_star: ((...)(...).(.....))
output constr: ((...)(...)????????)
output result: undesignable
output timesc: 0.000359227
output y_star: (.(...).((...)..).)
output constr: (?(...)??(...)????)
output result: undesignable
output timesc: 0.000336142
output y_star: (.....(...).)
output constr: (???????????)
output result: undesignable
output timesc: 0.0144113
output y_star: ((.(...)((...)(...))))
output constr: (??(...)?(...)(...)??)
output result: undesignable
output timesc: 0.0245761
output y_star: ((....)(...)....)
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.106671
output y_star: ((...)...((...)...))
output constr: ((...)????(...)????)
output result: undesignable
output timesc: 0.000508478
output y_star: ((((...)(...)..)..))
output constr: (??(...)(...)??????)
output result: undesignable
output timesc: 0.00867948
output y_star: ((..((...)..(...))))
output constr: (????(...)??(...)??)
output result: undesignable
output timesc: 0.0119032
output y_star: (...((...)(...)..).)
output constr: (????(...)(...)????)
output result: undesignable
output timesc: 0.0066863
output y_star: ((.(...))..(...))
output constr: (??????????(...))
output result: undesignable
output timesc: 0.172312
output y_star: (((...)(...)...)(...))
output constr: (?(...)(...)????(...))
output result: undesignable
output timesc: 0.000719146
output y_star: ((...)(.(...)....))
output constr: ((...)??(...)?????)
output result: undesignable
output timesc: 0.00988434
output y_star: (((...))(..(...))..)
output constr: (?(...)????(...)???)
output result: undesignable
output timesc: 0.250084
output y_star: (..(....(...)(...)))
output constr: (???????(...)(...)?)
output result: undesignable
output timesc: 0.000495078
output y_star: (.((...)(...).))
output constr: (???????(...)??)
output result: undesignable
output timesc: 0.161445
output y_star: ((...)(..(...)).)
output constr: ((...)???(...)??)
output result: undesignable
output timesc: 0.000470493
output y_star: (.(...)(.(...).(...).))
output constr: (?(...)??(...)?(...)??)
output result: undesignable
output timesc: 0.000516527
output y_star: ((.(...))....)
output constr: (????????????)
output result: undesignable
output timesc: 0.00558991
output y_star: ((...)((...)((...))))
output constr: ((...)?(...)?(...)??)
output result: undesignable
output timesc: 0.00598727
output y_star: (....(...)(...))
output constr: (?????????(...))
output result: undesignable
output timesc: 0.0263884
output y_star: (....((...)(...)))
output constr: (?????(...)(...)?)
output result: undesignable
output timesc: 0.000677609
output y_star: ((...).(...).(...).)
output constr: (??????(...)?(...)?)
output result: undesignable
output timesc: 0.00118065
output y_star: ((...)(.(...))..)
output constr: (???????(...)???)
output result: undesignable
output timesc: 0.662799
output y_star: ((...).(.(...)(...))(...))
output constr: ((...)???(...)(...)?(...))
output result: undesignable
output timesc: 0.00130121
output y_star: (..(..(...)(...)..))
output constr: (?????(...)(...)???)
output result: undesignable
output timesc: 0.000342504
output y_star: (...((...)....).)
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.00640298
output y_star: (.(...)(..(...).(...)))
output constr: (?(...)???(...)?(...)?)
output result: undesignable
output timesc: 0.000719802
output y_star: (..(.((...)..)).)
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.0409501
output y_star: ((...)(...)(...(...).))
output constr: ((...)(...)????(...)??)
output result: undesignable
output timesc: 0.0108798
output y_star: (.((...)(...))....)
output constr: (??(...)(...)?????)
output result: undesignable
output timesc: 0.0100277
output y_star: ((.(..(...)).(...)))
output constr: (?????(...)??(...)?)
output result: undesignable
output timesc: 0.457246
output y_star: ((.(...)(...))(...)...)
output constr: (??(...)(...)?(...)???)
output result: undesignable
output timesc: 0.000744878
output y_star: (((...)..)(...))
output constr: (?????????(...))
output result: undesignable
output timesc: 0.0107096
output y_star: ((..(.(...))).(...))
output constr: (?????(...)???(...))
output result: undesignable
output timesc: 0.00278486
output y_star: ((.(...))((...).(...)))
output constr: (??(...)??(...)?(...)?)
output result: undesignable
output timesc: 0.0243103
output y_star: (((...)(...).)((...).))
output constr: (?(...)(...)???(...)??)
output result: undesignable
output timesc: 0.0164149
output y_star: (((((...))..)..))
output constr: (???(...)???????)
output result: undesignable
output timesc: 0.134147
output y_star: ((...).(...)..(...))
output constr: ((...)?(...)???????)
output result: undesignable
output timesc: 0.00116534
output y_star: (.(((...)...)(...)))
output constr: (???(...)????(...)?)
output result: undesignable
output timesc: 0.0159636
output y_star: (((...).)((...).))
output constr: (?(...)???(...)??)
output result: undesignable
output timesc: 0.458782
output y_star: (...(...(...)))
output constr: (???????(...)?)
output result: undesignable
output timesc: 0.00055781
output y_star: ((....((...).)))
output constr: (??????(...)???)
output result: undesignable
output timesc: 0.0798243
output y_star: ((...)(.(...)(...)(...)))
output constr: ((...)??(...)(...)(...)?)
output result: undesignable
output timesc: 0.000779401
output y_star: ((...(...).(...))..)
output constr: (????(...)?(...)???)
output result: undesignable
output timesc: 0.000482181
output y_star: ((...)(.(.(...)))(...))
output constr: ((...)????(...)??(...))
output result: undesignable
output timesc: 0.0567573
output y_star: (.(.(...)....))
output constr: (???(...)?????)
output result: undesignable
output timesc: 0.0057338
output y_star: ((.(...)(...)..)(...))
output constr: (??(...)(...)???(...))
output result: undesignable
output timesc: 0.000496714
output y_star: ((..(...))...)
output constr: (???(...)????)
output result: undesignable
output timesc: 0.000415651
output y_star: (.(..(...).).)
output constr: (????????????)
output result: undesignable
output timesc: 2.26457
output y_star: ((((...).(...)).).)
output constr: (??(...)?(...)????)
output result: undesignable
output timesc: 0.0583764
output y_star: (..(.((...).)))
output constr: (?????(...)???)
output result: undesignable
output timesc: 0.0023106
output y_star: (..(.(.(...)))(...))
output constr: (??????(...)??(...))
output result: undesignable
output timesc: 0.0526815
output y_star: (.((...)(...))..)
output constr: (???????(...)???)
output result: undesignable
output timesc: 0.658642
output y_star: ((...)((...)...)..)
output constr: ((...)?(...)??????)
output result: undesignable
output timesc: 0.00049236
output y_star: ((.(...)(...)...)..)
output constr: (??(...)(...)??????)
output result: undesignable
output timesc: 0.000344792
output y_star: ((.(...)((...).(...))))
output constr: (??(...)?(...)?(...)??)
output result: undesignable
output timesc: 0.0243597
output y_star: (...((...)..)(...))
output constr: (????(...)???(...))
output result: undesignable
output timesc: 0.000498713
output y_star: ((...)....(..(...)))
output constr: ((...)???????(...)?)
output result: undesignable
output timesc: 0.000498422
output y_star: ((...)(((...)(...).)).)
output constr: ((...)??(...)(...)????)
output result: undesignable
output timesc: 0.00274894
output y_star: ((..(...)).(...))
output constr: (??????????(...))
output result: undesignable
output timesc: 0.0431252
output y_star: ((...)((...).)..)
output constr: ((...)??????????)
output result: undesignable
output timesc: 0.171344
output y_star: ((...).(....)(...).)
output constr: ((...)???????(...)?)
output result: undesignable
output timesc: 0.00451785
output y_star: (.(.((...).))(...))
output constr: (????(...)???(...))
output result: undesignable
output timesc: 0.00270659
output y_star: (...(.(...)..))
output constr: (?????(...)???)
output result: undesignable
output timesc: 0.00551957
output y_star: ((...).((...).))
output constr: ((...)?????????)
output result: undesignable
output timesc: 0.0422018
output y_star: ((.(...)((...).))..)
output constr: (??(...)?(...)?????)
output result: undesignable
output timesc: 0.063908
output y_star: ((...(...))(...))
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.0433679
output y_star: ((...)((...)(...)(...).).)
output constr: ((...)?(...)(...)(...)???)
output result: undesignable
output timesc: 0.00053694
output y_star: (.(...)((...)((...))))
output constr: (?(...)?(...)?(...)??)
output result: undesignable
output timesc: 2.78219
output y_star: (..((...)...)(...))
output constr: (???(...)????(...))
output result: undesignable
output timesc: 0.0108695
output y_star: (..(...)(...))
output constr: (??(...)?????)
output result: undesignable
output timesc: 0.0463658
output y_star: (((...)(...))...(...).)
output constr: (?(...)(...)????(...)?)
output result: undesignable
output timesc: 0.0050008
output y_star: (((..(...))).)
output constr: (????????????)
output result: undesignable
output timesc: 0.0864
output y_star: (..(...)((...).(...)))
output constr: (??(...)?(...)?(...)?)
output result: undesignable
output timesc: 0.00108018
output y_star: ((..((...)))(...).)
output constr: (????(...)??(...)?)
output result: undesignable
output timesc: 0.0119044
output y_star: ((...)..(...(...).))
output constr: ((...)??????(...)??)
output result: undesignable
output timesc: 0.00685307
output y_star: ((...)((...)(...).)..)
output constr: ((...)?(...)(...)????)
output result: undesignable
output timesc: 0.000523911
output y_star: ((...)(...).(...(...)))
output constr: ((...)(...)?????(...)?)
output result: undesignable
output timesc: 0.000586642
output y_star: ((((...)(...)).)(...).)
output constr: (??(...)(...)???(...)?)
output result: undesignable
output timesc: 0.00647587
output y_star: (.(...)(((...))))
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.731102
output y_star: ((...)(...)(...).(...))
output constr: ((...)(...)??????(...))
output result: undesignable
output timesc: 0.00160448
output y_star: (....((...)(...)..))
output constr: (?????(...)(...)???)
output result: undesignable
output timesc: 0.000500726
output y_star: (((...).)(.....))
output constr: (?(...)?????????)
output result: undesignable
output timesc: 0.0104443
output y_star: ((...)(...)(...).(...))
output constr: ((...)(...)(...)??????)
output result: undesignable
output timesc: 0.00133329
output y_star: (.((.(...)(...))..))
output constr: (????(...)(...)????)
output result: undesignable
output timesc: 0.00279898
output y_star: (.((...)..).(...)..)
output constr: (??(...)????(...)??)
output result: undesignable
output timesc: 0.000404611
output y_star: ((...(...))..(...).)
output constr: (????(...)???(...)?)
output result: undesignable
output timesc: 0.000500797
output y_star: (.(.(.(...)(...).)))
output constr: (?????(...)(...)???)
output result: undesignable
output timesc: 0.00186758
output y_star: (.((...).(...).)(...).)
output constr: (??(...)?(...)??(...)?)
output result: undesignable
output timesc: 0.000492458
output y_star: ((...).....)
output constr: (??????????)
output result: undesignable
output timesc: 0.000886753
output y_star: (((...)(.(...).))..)
output constr: (?(...)??(...)?????)
output result: undesignable
output timesc: 0.0956449
output y_star: (((...)(.(...)(...))).)
output constr: (?(...)??(...)(...)???)
output result: undesignable
output timesc: 0.0182222
output y_star: (...((...).).)
output constr: (????????????)
output result: undesignable
output timesc: 0.0987859
output y_star: (..(...)((...)..)(...))
output constr: (??(...)?(...)???(...))
output result: undesignable
output timesc: 0.000800373
output y_star: ((((...)(...))))
output constr: (???????(...)??)
output result: undesignable
output timesc: 0.403047
output y_star: ((((...)).(...).)(...))
output constr: (??(...)??(...)??(...))
output result: undesignable
output timesc: 0.0164521
output y_star: ((...)((...).(...)..))
output constr: ((...)?(...)?(...)???)
output result: undesignable
output timesc: 0.000727757
output y_star: (.(.((...)))...)
output constr: (????(...)?????)
output result: undesignable
output timesc: 0.517499
output y_star: (..((...)..).)
output constr: (????????????)
output result: undesignable
output timesc: 0.0916389
output y_star: ((...)((...)(...))(...).)
output constr: ((...)?(...)(...)?(...)?)
output result: undesignable
output timesc: 0.00130945
output y_star: ((.(...)(...))((...)))
output constr: (??(...)(...)??(...)?)
output result: undesignable
output timesc: 0.00435159
output y_star: ((....)((...)(...)))
output constr: (???????(...)(...)?)
output result: undesignable
output timesc: 0.249167
output y_star: ((...)(..(...)(...)).)
output constr: ((...)???(...)(...)??)
output result: undesignable
output timesc: 0.000718007
output y_star: (..(.(...)(...)(...).))
output constr: (????(...)(...)(...)??)
output result: undesignable
output timesc: 0.000551232
output y_star: (.(...)..((...)(...).))
output constr: (?(...)???(...)(...)??)
output result: undesignable
output timesc: 0.000679759
output y_star: (((...))(.((...).)))
output constr: (?(...)????(...)???)
output result: undesignable
output timesc: 0.454893
output y_star: ((...)(...).((...)(...)))
output constr: ((...)(...)??(...)(...)?)
output result: undesignable
output timesc: 0.000797914
output y_star: (...(...)((...).(...)))
output constr: (???(...)?(...)?(...)?)
output result: undesignable
output timesc: 0.00105337
output y_star: ((((...)(...))))
output constr: (??(...)???????)
output result: undesignable
output timesc: 0.400532
output y_star: ((((...))..)((...)))
output constr: (??(...)?????(...)?)
output result: undesignable
output timesc: 0.409076
output y_star: (((.(...))....).)
output constr: (???(...)???????)
output result: undesignable
output timesc: 0.00868816
output y_star: ((....((...).)).)
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.00261784
output y_star: (..(((...).).(...)))
output constr: (????(...)???(...)?)
output result: undesignable
output timesc: 0.064365
output y_star: ((.(...)).((...)(...)))
output constr: (??(...)???(...)(...)?)
output result: undesignable
output timesc: 0.0984062
output y_star: (..(...)..(..(...)))
output constr: (??(...)?????(...)?)
output result: undesignable
output timesc: 0.000489744
output y_star: (((...(...)).).)
output constr: (?????(...)????)
output result: undesignable
output timesc: 0.0025985
output y_star: ((...)(...).(....))
output constr: ((...)(...)???????)
output result: undesignable
output timesc: 0.00474937
output y_star: ((...).(.(.(...))).)
output constr: ((...)?????(...)???)
output result: undesignable
output timesc: 0.0416667
output y_star: (.(...).((...)..(...)))
output constr: (?(...)??(...)??(...)?)
output result: undesignable
output timesc: 0.000775778
output y_star: ((((...).)(...)).(...))
output constr: (??(...)??(...)??(...))
output result: undesignable
output timesc: 0.0170338
output y_star: ((.(..((...)))).)
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.126218
output y_star: ((.....)(...)(...))
output constr: (???????(...)(...))
output result: undesignable
output timesc: 0.000484851
output y_star: (..(..((...))))
output constr: (??????(...)??)
output result: undesignable
output timesc: 0.031828
output y_star: ((...)(...)(...)((...)(...)))
output constr: ((...)(...)(...)?(...)(...)?)
output result: undesignable
output timesc: 0.00127159
output y_star: (.(...)..(...)(...))
output constr: (?(...)??(...)?????)
output result: undesignable
output timesc: 0.00171391
output y_star: ((.((...)..).(...)))
output constr: (???(...)????(...)?)
output result: undesignable
output timesc: 0.487029
output y_star: ((...).((...).(...))(...))
output constr: ((...)??(...)?(...)?(...))
output result: undesignable
output timesc: 0.000761558
output y_star: (((...)(...)((...)(...))))
output constr: (?(...)(...)?(...)(...)??)
output result: undesignable
output timesc: 0.0396876
output y_star: (.((..(...)).))
output constr: (?????(...)???)
output result: undesignable
output timesc: 0.00227926
output y_star: ((.(...(...))).)
output constr: (??????(...)???)
output result: undesignable
output timesc: 0.579314
output y_star: ((...)(...)((...).))
output constr: ((...)(...)????????)
output result: undesignable
output timesc: 0.0106444
output y_star: (((...).(...(...))))
output constr: (?(...)?????(...)??)
output result: undesignable
output timesc: 0.177754
output y_star: (.(..((...)..)))
output constr: (?????(...)????)
output result: undesignable
output timesc: 0.00255652
output y_star: (..(...)(...).)
output constr: (??(...)??????)
output result: undesignable
output timesc: 0.0951571
output y_star: ((...(..(...)).))
output constr: (???????(...)???)
output result: undesignable
output timesc: 0.906024
output y_star: ((.(..(...))...))
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.335247
output y_star: ((.(...)(..(...)).))
output constr: (??(...)???(...)???)
output result: undesignable
output timesc: 0.496878
output y_star: (((...))..(...).)
output constr: (?(...)?????????)
output result: undesignable
output timesc: 2.19832
output y_star: ((...)((...)(.(...).)))
output constr: ((...)?(...)??(...)???)
output result: undesignable
output timesc: 0.0979894
output y_star: ((...)((...)(...).)(...).)
output constr: ((...)?(...)(...)??(...)?)
output result: undesignable
output timesc: 0.000787429
output y_star: ((.(...))((...)))
output constr: (??(...)????????)
output result: undesignable
output timesc: 22.8387
output y_star: ((...)((...)..(...)))
output constr: ((...)?(...)??(...)?)
output result: undesignable
output timesc: 0.0022954
output y_star: (....((...).(...)))
output constr: (?????(...)?(...)?)
output result: undesignable
output timesc: 0.00144622
output y_star: (...(...)((...)..))
output constr: (???(...)?(...)???)
output result: undesignable
output timesc: 0.00145364
output y_star: ((...)((...)(...).))
output constr: ((...)?(...)(...)??)
output result: undesignable
output timesc: 0.00141274
output y_star: ((...)((...)(...)).)
output constr: (??????(...)(...)??)
output result: undesignable
output timesc: 0.260041
output y_star: ((...)..(...).)
output constr: (???????(...)?)
output result: undesignable
output timesc: 0.0936706
output y_star: (..((...).((...))))
output constr: (???(...)??(...)??)
output result: undesignable
output timesc: 0.245726
output y_star: (((...).(..(...))))
output constr: (?(...)????(...)??)
output result: undesignable
output timesc: 0.250958
output y_star: (.(...)..(..(...)).)
output constr: (?(...)?????(...)??)
output result: undesignable
output timesc: 0.000353148
output y_star: (.(((...))(...))...)
output constr: (???(...)?(...)????)
output result: undesignable
output timesc: 0.586327
output y_star: (.(...).....)
output constr: (???????????)
output result: undesignable
output timesc: 0.0139889
output y_star: (((...)(...).)(...)(...))
output constr: (?(...)(...)??(...)(...))
output result: undesignable
output timesc: 0.000805841
output y_star: (((...)..))
output constr: (?????????)
output result: undesignable
output timesc: 0.00902164
output y_star: (((...)(...)(...).))
output constr: (??????(...)(...)??)
output result: undesignable
output timesc: 0.299301
output y_star: ((.(.(...)..)).)
output constr: (????(...)?????)
output result: undesignable
output timesc: 29.6989
output y_star: (((.(...)(...))).(...))
output constr: (???(...)(...)???(...))
output result: undesignable
output timesc: 0.00462403
output y_star: (..(...)((...)...).)
output constr: (??(...)?(...)?????)
output result: undesignable
output timesc: 0.00106152
output y_star: (((...)((...)))(...)(...))
output constr: (?(...)?(...)??(...)(...))
output result: undesignable
output timesc: 0.00947893
output y_star: ((((...)(...)..)(...)))
output constr: (??(...)(...)???(...)?)
output result: undesignable
output timesc: 0.00635227
output y_star: (((..(...)).(...)))
output constr: (????(...)??(...)?)
output result: undesignable
output timesc: 0.238943
output y_star: (.((...))(...)..)
output constr: (??(...)????????)
output result: undesignable
output timesc: 4.44677
output y_star: (.(...)(...)(...)(...))
output constr: (?(...)(...)?????(...))
output result: undesignable
output timesc: 0.00213056
output y_star: (((...)((...))))
output constr: (???????(...)??)
output result: undesignable
output timesc: 0.411033
output y_star: (.(...)((...)(...).).)
output constr: (?(...)?(...)(...)???)
output result: undesignable
output timesc: 0.00068965
output y_star: (.((..(...).)(...)))
output constr: (?????(...)??(...)?)
output result: undesignable
output timesc: 0.269776
output y_star: ((...)(((...).)(...).))
output constr: ((...)??(...)??(...)??)
output result: undesignable
output timesc: 0.0953821
output y_star: (((...)...).)
output constr: (???????????)
output result: undesignable
output timesc: 0.00565755
output y_star: ((((...)(...))...))
output constr: (??(...)(...)?????)
output result: undesignable
output timesc: 0.00878251
output y_star: ((...)..)
output constr: (???????)
output result: undesignable
output timesc: 0.00115523
output y_star: (((...).)(..(...)).)
output constr: (?(...)?????(...)??)
output result: undesignable
output timesc: 0.0648622
output y_star: ((...).(...)....)
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.108161
output y_star: (.((...).(...))....)
output constr: (??(...)?(...)?????)
output result: undesignable
output timesc: 0.0102107
output y_star: ((.(...))(...)..)
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.167636
output y_star: ((...(...)(...))(...))
output constr: (????(...)(...)?(...))
output result: undesignable
output timesc: 0.00089965
output y_star: ((...).(((...)(...))))
output constr: ((...)???(...)(...)??)
output result: undesignable
output timesc: 0.00409883
output y_star: (.(...).(...)(..(...)))
output constr: (?(...)?(...)???(...)?)
output result: undesignable
output timesc: 0.000928883
output y_star: ((...)((...).(...))(...))
output constr: ((...)?(...)?(...)?(...))
output result: undesignable
output timesc: 0.00130776
output y_star: ((..(((...)))).)
output constr: (?????(...)????)
output result: undesignable
output timesc: 0.320164
output y_star: (.(...)(((...))(...)))
output constr: (?(...)??(...)?(...)?)
output result: undesignable
output timesc: 0.00624219
output y_star: (.((...)..)((...)).)
output constr: (??(...)????(...)??)
output result: undesignable
output timesc: 0.195613
output y_star: (..((.(...))))
output constr: (????????????)
output result: undesignable
output timesc: 0.109344
output y_star: (((...)((...)..).).)
output constr: (?(...)?(...)??????)
output result: undesignable
output timesc: 0.0646651
output y_star: ((...)(......(...)))
output constr: ((...)???????(...)?)
output result: undesignable
output timesc: 0.000693739
output y_star: (((...).....)...)
output constr: (?(...)?????????)
output result: undesignable
output timesc: 0.000466714
output y_star: ((((...)..)..).)
output constr: (??(...)???????)
output result: undesignable
output timesc: 0.00249901
output y_star: ((...)(.(.(...))(...)))
output constr: ((...)????(...)?(...)?)
output result: undesignable
output timesc: 0.0998444
output y_star: (..(...)(...)((...)(...)))
output constr: (??(...)(...)?(...)(...)?)
output result: undesignable
output timesc: 0.00120074
output y_star: (((...))(....)(...))
output constr: (?(...)???????(...))
output result: undesignable
output timesc: 0.75081
output y_star: ((..(...)).(.(...)))
output constr: (???(...)????(...)?)
output result: undesignable
output timesc: 0.065023
output y_star: (((...)(...))...(...))
output constr: (?(...)(...)????(...))
output result: undesignable
output timesc: 0.000731015
output y_star: ((.(...)(...))....)
output constr: (??(...)(...)?????)
output result: undesignable
output timesc: 0.000498409
output y_star: (..(.(...))(...))
output constr: (??????????(...))
output result: undesignable
output timesc: 0.165858
output y_star: (..(...)((...)..).)
output constr: (??(...)?(...)????)
output result: undesignable
output timesc: 0.000483333
output y_star: ((...)(.(...)(...)))
output constr: ((...)???????(...)?)
output result: undesignable
output timesc: 0.24694
output y_star: (.(.(...)(...))(...))
output constr: (???(...)(...)?(...))
output result: undesignable
output timesc: 0.000517187
output y_star: (..(...)(..(...)(...)))
output constr: (??(...)???(...)(...)?)
output result: undesignable
output timesc: 0.00072794
output y_star: (..((...)(...))(...)(...))
output constr: (???(...)(...)?(...)(...))
output result: undesignable
output timesc: 0.000805642
output y_star: ((.(...(...))..))
output constr: (??????(...)????)
output result: undesignable
output timesc: 1.10833
output y_star: ((.(...))((...)(...)).)
output constr: (??(...)??(...)(...)??)
output result: undesignable
output timesc: 0.0964302
output y_star: ((...).((...))(...))
output constr: ((...)??(...)??????)
output result: undesignable
output timesc: 0.314093
output y_star: ((((...))..).(...).)
output constr: (??(...)?????(...)?)
output result: undesignable
output timesc: 0.00935135
output y_star: ((...(...)(...))(...).)
output constr: (????(...)(...)?(...)?)
output result: undesignable
output timesc: 0.000739867
output y_star: ((....(...))..)
output constr: (?????(...)???)
output result: undesignable
output timesc: 0.000414304
output y_star: ((...)(((...)(...)))..)
output constr: ((...)??(...)(...)????)
output result: undesignable
output timesc: 0.00407056
output y_star: (((...))(.....))
output constr: (?(...)????????)
output result: undesignable
output timesc: 0.03805
output y_star: ((...)..((...).(...)).)
output constr: ((...)???(...)?(...)??)
output result: undesignable
output timesc: 0.00050495
output y_star: (.(...))
output constr: (??????)
output result: undesignable
output timesc: 0.000863583
output y_star: (.(...)(..(...)))
output constr: (?(...)???(...)?)
output result: undesignable
output timesc: 0.000660805
output y_star: (..(((...))....))
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.0065699
output y_star: ((...)..(...).(...))
output constr: ((...)??(...)??????)
output result: undesignable
output timesc: 0.00119775
output y_star: (((...).(...))..)
output constr: (?(...)?????????)
output result: undesignable
output timesc: 0.170696
output y_star: ((...)(...)..(...))
output constr: ((...)(...)???????)
output result: undesignable
output timesc: 0.00121077
output y_star: ((...)((((...)).).))
output constr: ((...)???(...)?????)
output result: undesignable
output timesc: 0.110164
output y_star: ((...)(......).)
output constr: ((...)?????????)
output result: undesignable
output timesc: 0.447503
output y_star: ((.......)...)
output constr: (????????????)
output result: undesignable
output timesc: 0.000275723
output y_star: (((...))(..((...))))
output constr: (?(...)?????(...)??)
output result: undesignable
output timesc: 0.431631
output y_star: (((...)...)..)
output constr: (?(...)??????)
output result: undesignable
output timesc: 0.000416853
output y_star: (((....).)(...))
output constr: (?????????(...))
output result: undesignable
output timesc: 0.0430493
output y_star: ((...).(..(...)))
output constr: ((...)????(...)?)
output result: undesignable
output timesc: 0.00048151
output y_star: (..(...)((...)(...)).)
output constr: (??(...)?(...)(...)??)
output result: undesignable
output timesc: 0.000715603
output y_star: ((...).(((...)).(...)))
output constr: ((...)???(...)??(...)?)
output result: undesignable
output timesc: 0.0160023
output y_star: (.(...)(...)(...)..)
output constr: (?(...)(...)???????)
output result: undesignable
output timesc: 0.00123186
output y_star: (((..(...))))
output constr: (???????????)
output result: undesignable
output timesc: 0.262922
output y_star: ((.(...).)(...).)
output constr: (?????????(...)?)
output result: undesignable
output timesc: 4.55915
output y_star: ((((...))...)(...).)
output constr: (??(...)?????(...)?)
output result: undesignable
output timesc: 0.0199264
output y_star: ((((...))((...)(...))))
output constr: (??(...)??(...)(...)??)
output result: undesignable
output timesc: 0.456931
output y_star: (..(.(...)(...).(...)))
output constr: (????(...)(...)?(...)?)
output result: undesignable
output timesc: 0.000542695
output y_star: (.(..(...))((...).))
output constr: (????(...)??(...)??)
output result: undesignable
output timesc: 0.0621507
output y_star: (.(....)((...).))
output constr: (????????(...)??)
output result: undesignable
output timesc: 16.8044
output y_star: (..((..(...))(...)))
output constr: (??????(...)?(...)?)
output result: undesignable
output timesc: 0.576569
output y_star: (((...)(...)..).(...))
output constr: (?(...)(...)????(...))
output result: undesignable
output timesc: 0.00072606
output y_star: (..(((...).)(...).))
output constr: (????(...)??(...)??)
output result: undesignable
output timesc: 0.0735454
output y_star: (((...).(...).)(...)(...))
output constr: (?(...)?(...)??(...)(...))
output result: undesignable
output timesc: 0.000801256
output y_star: ((...)(...)(.(.(...))))
output constr: ((...)(...)????(...)??)
output result: undesignable
output timesc: 0.0768359
output y_star: (.(...).(...)(...))
output constr: (?(...)??????(...))
output result: undesignable
output timesc: 0.00128497
output y_star: (...(.....))
output constr: (??????????)
output result: undesignable
output timesc: 0.000269203
output y_star: ((.((...).).))
output constr: (????????????)
output result: undesignable
output timesc: 0.54798
output y_star: ((...)(.(...)((...))).)
output constr: ((...)??(...)?(...)???)
output result: undesignable
output timesc: 0.0161329
output y_star: ((...)(...)(....).)
output constr: ((...)(...)???????)
output result: undesignable
output timesc: 0.00460598
output y_star: (.(..(...))(...))
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.168555
output y_star: (.(...)((...)(...).))
output constr: (?(...)?(...)(...)??)
output result: undesignable
output timesc: 0.000719799
output y_star: (((...).(...).))
output constr: (???????(...)??)
output result: undesignable
output timesc: 1.14349
output y_star: (((...)(.(...)..)).)
output constr: (?(...)??(...)?????)
output result: undesignable
output timesc: 3.91791
output y_star: ((...((...))).(...))
output constr: (?????(...)???(...))
output result: undesignable
output timesc: 0.0179391
output y_star: (..(..(...)).(...).)
output constr: (?????(...)??(...)?)
output result: undesignable
output timesc: 0.000604682
output y_star: (.((...)..)(...))
output constr: (??????????(...))
output result: undesignable
output timesc: 0.0567434
output y_star: (.(...)((...)(...)))
output constr: (???????(...)(...)?)
output result: undesignable
output timesc: 0.246765
output y_star: ((..(....))(...))
output constr: (??????????(...))
output result: undesignable
output timesc: 16.4003
output y_star: (.((...)(...).)..(...))
output constr: (??(...)(...)????(...))
output result: undesignable
output timesc: 0.0127576
output y_star: ((.(((...).).)).)
output constr: (????(...)??????)
output result: undesignable
output timesc: 6.07234
output y_star: ((...)..(.((...).)))
output constr: ((...)?????(...)???)
output result: undesignable
output timesc: 0.0035865
output y_star: ((...)(.....))
output constr: (????????????)
output result: undesignable
output timesc: 0.024959
output y_star: (((...)..(...))...)
output constr: (?(...)??(...)????)
output result: undesignable
output timesc: 0.000877886
output y_star: ((...)(((...)...).))
output constr: ((...)??(...)??????)
output result: undesignable
output timesc: 0.00404784
output y_star: (..(...)(.(...)...))
output constr: (??(...)??(...)????)
output result: undesignable
output timesc: 0.0103213
output y_star: (.((...)).((...)..))
output constr: (??(...)???(...)???)
output result: undesignable
output timesc: 0.499909
output y_star: (.((...)..))
output constr: (??(...)???)
output result: undesignable
output timesc: 0.000581434
output y_star: ((...)(...)((...)..)..)
output constr: ((...)(...)?(...)?????)
output result: undesignable
output timesc: 0.000728742
output y_star: ((..(...).(...)))
output constr: (?????????(...)?)
output result: undesignable
output timesc: 2.28654
output y_star: ((...)((...).(...)))
output constr: ((...)?(...)?(...)?)
output result: undesignable
output timesc: 0.00121544
output y_star: ((.(...).(..(...))))
output constr: (??(...)????(...)??)
output result: undesignable
output timesc: 0.189042
output y_star: (.((...)...)(...).)
output constr: (??(...)????(...)?)
output result: undesignable
output timesc: 0.000648974
output y_star: ((...).((...)(...)))
output constr: ((...)???????(...)?)
output result: undesignable
output timesc: 0.0415455
output y_star: ((..((...).).).)
output constr: (????(...)?????)
output result: undesignable
output timesc: 0.90016
output y_star: (((...)(....)).)
output constr: (?(...)????????)
output result: undesignable
output timesc: 0.178792
output y_star: (.(...)(.(..(...))))
output constr: (?(...)?????(...)??)
output result: undesignable
output timesc: 0.00397952
output y_star: (((....)..)(...))
output constr: (??????????(...))
output result: undesignable
output timesc: 0.0435374
output y_star: ((...)(...).((...)(...).))
output constr: ((...)(...)??(...)(...)??)
output result: undesignable
output timesc: 0.000764314
output y_star: ((...(...)(...))...)
output constr: (????(...)(...)????)
output result: undesignable
output timesc: 0.000598439
output y_star: (..(...).((...)(...)))
output constr: (??(...)??(...)(...)?)
output result: undesignable
output timesc: 0.00070731
output y_star: (((...)((...)(...))..))
output constr: (?(...)?(...)(...)????)
output result: undesignable
output timesc: 0.100692
output y_star: ((...)(.(...)...))
output constr: ((...)??(...)????)
output result: undesignable
output timesc: 0.00961169
output y_star: ((...)(...)(.....).)
output constr: ((...)(...)????????)
output result: undesignable
output timesc: 0.000343275
output y_star: (((...)(..(...))..))
output constr: (?(...)???(...)????)
output result: undesignable
output timesc: 0.47686
output y_star: ((....)..)
output constr: (????????)
output result: undesignable
output timesc: 0.00339271
output y_star: (.(...).((...)).)
output constr: (????????(...)??)
output result: undesignable
output timesc: 2.80924
output y_star: ((....)((...).))
output constr: (???????(...)??)
output result: undesignable
output timesc: 1.42445
output y_star: ((.(...).((...)(...))))
output constr: (??(...)??(...)(...)??)
output result: undesignable
output timesc: 0.0290759
output y_star: ((.(...)(...).)..)
output constr: (??(...)(...)????)
output result: undesignable
output timesc: 0.000482904
output y_star: (.(...)((...)(...)).(...))
output constr: (?(...)?(...)(...)??(...))
output result: undesignable
output timesc: 0.00114892
output y_star: (((...).(...))((...)))
output constr: (?(...)?(...)??(...)?)
output result: undesignable
output timesc: 0.00911476
output y_star: (..(((...)).(...)))
output constr: (????(...)??(...)?)
output result: undesignable
output timesc: 0.247524
output y_star: (..(...)(...)..)
output constr: (???????(...)??)
output result: undesignable
output timesc: 0.413808
output y_star: (((....)..)..)
output constr: (????????????)
output result: undesignable
output timesc: 0.022006
output y_star: (...(((...).)(...)))
output constr: (?????(...)??(...)?)
output result: undesignable
output timesc: 0.0170147
output y_star: (.(.(...)..)....)
output constr: (???(...)???????)
output result: undesignable
output timesc: 0.103137
output y_star: (.(...(...))(...)..)
output constr: (?????(...)?(...)??)
output result: undesignable
output timesc: 0.000525988
output y_star: ((..((...)...).))
output constr: (????(...)??????)
output result: undesignable
output timesc: 1.15683
output y_star: (.(((...))((...).)))
output constr: (???(...)??(...)???)
output result: undesignable
output timesc: 5.12914
output y_star: ((.(..(...))(...)))
output constr: (?????(...)?(...)?)
output result: undesignable
output timesc: 0.242584
output y_star: ((...)...(.....))
output constr: ((...)??????????)
output result: undesignable
output timesc: 0.00654407
output y_star: ((.((...)(...).))..)
output constr: (???(...)(...)?????)
output result: undesignable
output timesc: 0.00270105
output y_star: (((...)....(...))..)
output constr: (?(...)????(...)???)
output result: undesignable
output timesc: 0.000682986
output y_star: ((((...))(...)).(...))
output constr: (??(...)?(...)??(...))
output result: undesignable
output timesc: 0.00455556
output y_star: ((..(.(...).))..)
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.0102476
output y_star: (.((...(...))..))
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.00265029
output y_star: ((...)..((...)(...).))
output constr: ((...)???(...)(...)??)
output result: undesignable
output timesc: 0.000510206
output y_star: (((...(...).).).)
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.0408724
output y_star: ((.(...).)((...)(...)))
output constr: (??(...)???(...)(...)?)
output result: undesignable
output timesc: 0.0983086
output y_star: (((((...)(...)).).))
output constr: (???(...)(...)?????)
output result: undesignable
output timesc: 0.168284
output y_star: (.((...)...)..(...))
output constr: (??(...)??????(...))
output result: undesignable
output timesc: 0.000454925
output y_star: (...((...)(...)))
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.0416717
output y_star: ((((...)(...))(...))(...))
output constr: (??(...)(...)?(...)?(...))
output result: undesignable
output timesc: 0.0377005
output y_star: (((...))(.....).)
output constr: (?(...)?????????)
output result: undesignable
output timesc: 0.183011
output y_star: (((...))((...)...).)
output constr: (?(...)??(...)?????)
output result: undesignable
output timesc: 0.157729
output y_star: ((.(...).(...).)(...).)
output constr: (??(...)?(...)??(...)?)
output result: undesignable
output timesc: 0.000502499
output y_star: (.....(....).)
output constr: (????????????)
output result: undesignable
output timesc: 0.0586927
output y_star: (.((...)(...)..)(...).)
output constr: (??(...)(...)???(...)?)
output result: undesignable
output timesc: 0.000498966
output y_star: ((...).(.((...).)).)
output constr: ((...)????(...)????)
output result: undesignable
output timesc: 0.00180236
output y_star: ((((...))..)(...)(...))
output constr: (??(...)????(...)(...))
output result: undesignable
output timesc: 0.0150999
output y_star: ((...).((...)..))
output constr: ((...)??(...)???)
output result: undesignable
output timesc: 0.000451708
output y_star: (.(..((...).).))
output constr: (?????(...)????)
output result: undesignable
output timesc: 0.797772
output y_star: (.(((...).).)(...))
output constr: (???(...)????(...))
output result: undesignable
output timesc: 0.0026464
output y_star: ((....(...))(...))
output constr: (?????(...)?(...))
output result: undesignable
output timesc: 0.000680716
output y_star: (((...)(...))...)
output constr: (?(...)(...)????)
output result: undesignable
output timesc: 0.000676148
output y_star: ((...).((...).....))
output constr: ((...)??(...)??????)
output result: undesignable
output timesc: 0.000476201
output y_star: (((...)..(...))....)
output constr: (?(...)??(...)?????)
output result: undesignable
output timesc: 0.000683812
output y_star: (...(...).(...))
output constr: (???(...)??????)
output result: undesignable
output timesc: 0.10479
output y_star: ((((...)(...)(...))..))
output constr: (??(...)(...)(...)????)
output result: undesignable
output timesc: 0.0140757
output y_star: ((...)(....(...)..))
output constr: ((...)?????(...)???)
output result: undesignable
output timesc: 0.040226
output y_star: (.(...)(...((...))))
output constr: (?(...)?????(...)??)
output result: undesignable
output timesc: 35.736
output y_star: ((...).(...).((...)..))
output constr: ((...)?(...)??(...)???)
output result: undesignable
output timesc: 0.00192734
output y_star: (.(...)(...)(....).)
output constr: (?(...)(...)???????)
output result: undesignable
output timesc: 0.00639622
output y_star: ((....(...))...)
output constr: (?????(...)????)
output result: undesignable
output timesc: 0.000974472
output y_star: (..(...(...)(...)))
output constr: (??????(...)(...)?)
output result: undesignable
output timesc: 0.00096922
output y_star: (.(...).(...)(...).)
output constr: (?(...)?(...)??????)
output result: undesignable
output timesc: 0.0023575
output y_star: ((..(...)..(...))(...))
output constr: (???(...)??(...)?(...))
output result: undesignable
output timesc: 0.00133113
output y_star: (.(..(...))...(...))
output constr: (????(...)????(...))
output result: undesignable
output timesc: 0.00083191
output y_star: (....(...).(...))
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.11026
output y_star: (.(.(...)(...)(...))(...))
output constr: (???(...)(...)(...)?(...))
output result: undesignable
output timesc: 0.000979172
output y_star: ((((...).(...))..))
output constr: (??(...)?(...)????)
output result: undesignable
output timesc: 0.0125974
output y_star: ((.(...))(....))
output constr: (??(...)???????)
output result: undesignable
output timesc: 0.170755
output y_star: (((.((...)...))))
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.321429
output y_star: (.((.((...)..))))
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.124903
output y_star: (..((...)...(...).))
output constr: (???(...)???(...)??)
output result: undesignable
output timesc: 0.000665469
output y_star: ((....)(...))
output constr: (??????(...))
output result: undesignable
output timesc: 0.0059338
output y_star: (((...)(...).(...))(...).)
output constr: (?(...)(...)?(...)?(...)?)
output result: undesignable
output timesc: 0.00126862
output y_star: ((.((...)))..)
output constr: (????????????)
output result: undesignable
output timesc: 0.0890819
output y_star: (....(....).)
output constr: (???????????)
output result: undesignable
output timesc: 0.0580314
output y_star: (((...)(...))(...))
output constr: (?(...)(...)?(...))
output result: undesignable
output timesc: 0.00117955
output y_star: (..((...).))
output constr: (???(...)??)
output result: undesignable
output timesc: 0.000575002
output y_star: (.(...(...).))
output constr: (????????????)
output result: undesignable
output timesc: 0.386089
output y_star: (((...).((...)..)))
output constr: (?(...)??(...)????)
output result: undesignable
output timesc: 0.241379
output y_star: ((((...)(...))((...))))
output constr: (??(...)(...)??(...)??)
output result: undesignable
output timesc: 0.443483
output y_star: ((...).((...).(...).))
output constr: ((...)??(...)?(...)??)
output result: undesignable
output timesc: 0.000680461
output y_star: ((.(...))(..(...)))
output constr: (??(...)????(...)?)
output result: undesignable
output timesc: 0.0161905
output y_star: (.((...)(...))..(...))
output constr: (??(...)(...)???(...))
output result: undesignable
output timesc: 0.000704058
output y_star: ((.(...)...)((...)))
output constr: (??(...)?????(...)?)
output result: undesignable
output timesc: 0.537668
output y_star: ((..((...).)).(...))
output constr: (????(...)????(...))
output result: undesignable
output timesc: 0.00300188
output y_star: (((...)((...)(...).).))
output constr: (?(...)?(...)(...)????)
output result: undesignable
output timesc: 0.0171152
output y_star: ((.(...).((...)))(...))
output constr: (??(...)??(...)??(...))
output result: undesignable
output timesc: 0.0164545
output y_star: (((...)..).(...).(...))
output constr: (?(...)????(...)?(...))
output result: undesignable
output timesc: 0.000725776
output y_star: (((...)(...).).)
output constr: (??????(...)???)
output result: undesignable
output timesc: 0.16498
output y_star: ((..(...)).(...)..)
output constr: (???(...)??(...)??)
output result: undesignable
output timesc: 0.000683636
output y_star: ((.(...)((...)))...)
output constr: (??(...)?(...)?????)
output result: undesignable
output timesc: 0.166212
output y_star: ((...).((...)(...)))
output constr: ((...)??(...)??????)
output result: undesignable
output timesc: 0.0409981
output y_star: ((...)..(...).(...))
output constr: ((...)????????(...))
output result: undesignable
output timesc: 0.000902956
output y_star: (.(.(.(...))..))
output constr: (?????(...)????)
output result: undesignable
output timesc: 1.04572
output y_star: ((...((...)...)))
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.000725316
output y_star: (.(.((...).))...)
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.170098
output y_star: ((.(...)..(...)))
output constr: (?????????(...)?)
output result: undesignable
output timesc: 2.43361
output y_star: ((.(...)(...)).(...)(...))
output constr: (??(...)(...)??(...)(...))
output result: undesignable
output timesc: 0.000589204
output y_star: (((...)..).(...)...)
output constr: (?(...)????(...)???)
output result: undesignable
output timesc: 0.000498612
output y_star: ((.(...).(...))(...)(...))
output constr: (??(...)?(...)?(...)(...))
output result: undesignable
output timesc: 0.000795276
output y_star: ((...)(..(...)..(...)))
output constr: ((...)???(...)??(...)?)
output result: undesignable
output timesc: 0.000709952
output y_star: ((..(..(...)).).)
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.162493
output y_star: ((...)(.((...))(...)).)
output constr: ((...)???(...)?(...)??)
output result: undesignable
output timesc: 0.0160006
output y_star: (....(...).)
output constr: (??????????)
output result: undesignable
output timesc: 0.014187
output y_star: (((...)(...)..))
output constr: (??????(...)???)
output result: undesignable
output timesc: 2.25376
output y_star: ((...)((...)(...).(...)).)
output constr: ((...)?(...)(...)?(...)??)
output result: undesignable
output timesc: 0.000852125
output y_star: ((...)..(.(...).(...)))
output constr: ((...)????(...)?(...)?)
output result: undesignable
output timesc: 0.000544191
output y_star: (..((...).)(...))
output constr: (???(...)???????)
output result: undesignable
output timesc: 0.66676
output y_star: ((...)(...)(...)(...).)
output constr: (?????(...)(...)(...)?)
output result: undesignable
output timesc: 0.00183738
output y_star: ((...)(...)(....))
output constr: ((...)(...)??????)
output result: undesignable
output timesc: 0.00675829
output y_star: (..(((...))..)(...))
output constr: (????(...)????(...))
output result: undesignable
output timesc: 0.00959717
output y_star: (((...).(...)(...))(...))
output constr: (?(...)?(...)(...)?(...))
output result: undesignable
output timesc: 0.00110998
output y_star: ((.(...))(.(...)(...)))
output constr: (??(...)???(...)(...)?)
output result: undesignable
output timesc: 0.0169841
output y_star: ((...).((...)((...).)))
output constr: ((...)??(...)?(...)???)
output result: undesignable
output timesc: 0.0160138
output y_star: ((...)((...)..(...).).)
output constr: ((...)?(...)??(...)???)
output result: undesignable
output timesc: 0.00050713
output y_star: (.(...)(.((...))(...)))
output constr: (?(...)???(...)?(...)?)
output result: undesignable
output timesc: 0.0245259
output y_star: ((.(((...).)..)))
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.0866242
output y_star: (((.((...).))..))
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.102487
output y_star: ((...)((..(...))(...)))
output constr: ((...)????(...)?(...)?)
output result: undesignable
output timesc: 0.0250156
output y_star: ((...(...))((...).))
output constr: (????(...)??(...)??)
output result: undesignable
output timesc: 0.01587
output y_star: ((.(.((...)(...)))))
output constr: (?????(...)(...)???)
output result: undesignable
output timesc: 0.108324
output y_star: (((...))(..(...)))
output constr: (?(...)????(...)?)
output result: undesignable
output timesc: 0.0524834
output y_star: ((((...)..).)(...))
output constr: (??(...)?????(...))
output result: undesignable
output timesc: 0.00391428
output y_star: (.((.(...)..)(...)))
output constr: (????(...)???(...)?)
output result: undesignable
output timesc: 4.57336
output y_star: (.(.(...)(..(...))))
output constr: (???(...)???(...)??)
output result: undesignable
output timesc: 0.087414
output y_star: (.(.((...)...)).)
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.0266006
output y_star: ((..(...)(...)))
output constr: (????????(...)?)
output result: undesignable
output timesc: 0.730353
output y_star: (.(...).(((...)(...))))
output constr: (?(...)???(...)(...)??)
output result: undesignable
output timesc: 0.00400134
output y_star: ((((...).).(...))(...))
output constr: (??(...)???(...)?(...))
output result: undesignable
output timesc: 0.0982897
output y_star: ((...)(...(...)).)
output constr: ((...)????(...)??)
output result: undesignable
output timesc: 0.000484741
output y_star: (((...))((...)(...))..)
output constr: (?(...)??(...)(...)???)
output result: undesignable
output timesc: 0.0243674
output y_star: ((((.(...))(...)).))
output constr: (????(...)?(...)???)
output result: undesignable
output timesc: 1.21768
output y_star: (..(((...).)(...)))
output constr: (????(...)??(...)?)
output result: undesignable
output timesc: 0.0157959
output y_star: (..((...).(.(...))))
output constr: (???(...)???(...)??)
output result: undesignable
output timesc: 0.0640898
output y_star: (.(...)(((...))...))
output constr: (?(...)??(...)?????)
output result: undesignable
output timesc: 0.00868539
output y_star: ((...).(...)..)
output constr: ((...)????????)
output result: undesignable
output timesc: 0.0972868
output y_star: (..(.((...)..)))
output constr: (?????(...)????)
output result: undesignable
output timesc: 0.00258859
output y_star: (..(...)(...(...).))
output constr: (??(...)????(...)??)
output result: undesignable
output timesc: 0.0101174
output y_star: (((...)(...)....)..)
output constr: (?(...)(...)???????)
output result: undesignable
output timesc: 0.000483069
output y_star: ((...)(.(.(...)..)))
output constr: ((...)????(...)????)
output result: undesignable
output timesc: 0.0622114
output y_star: (.(...)((...).(...).))
output constr: (?(...)?(...)?(...)??)
output result: undesignable
output timesc: 0.000727765
output y_star: ((.((...)(...)(...))).)
output constr: (???(...)(...)(...)???)
output result: undesignable
output timesc: 42.8672
output y_star: ((...)((...)(...).).(...))
output constr: ((...)?(...)(...)???(...))
output result: undesignable
output timesc: 0.000665677
output y_star: ((...)(((...)..(...))))
output constr: ((...)??(...)??(...)??)
output result: undesignable
output timesc: 0.00611238
output y_star: ((.(...)(...))(...))
output constr: (??(...)(...)?(...))
output result: undesignable
output timesc: 0.000794926
output y_star: (.(...)(...).)
output constr: (??????(...)?)
output result: undesignable
output timesc: 0.0226506
output y_star: ((.(((...))...)))
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.107266
output y_star: (((...)...).(...))
output constr: (?(...)?????(...))
output result: undesignable
output timesc: 0.000878873
output y_star: (((.(...))(...))(...))
output constr: (???(...)?(...)?(...))
output result: undesignable
output timesc: 0.0244261
output y_star: (((...(...)))...)
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.00284816
output y_star: ((.(...))(..(...)).)
output constr: (??(...)????(...)??)
output result: undesignable
output timesc: 0.0640797
output y_star: (.(...).((...)(...).))
output constr: (?(...)??(...)(...)??)
output result: undesignable
output timesc: 0.000696827
output y_star: (((...)).((...).(...)))
output constr: (?(...)???(...)?(...)?)
output result: undesignable
output timesc: 0.0248618
output y_star: ((...)(....)(...).)
output constr: ((...)??????(...)?)
output result: undesignable
output timesc: 0.00719334
output y_star: (.((...)(...)..))
output constr: (???????(...)???)
output result: undesignable
output timesc: 0.657029
output y_star: (((...)...)(...)(...))
output constr: (?(...)????(...)(...))
output result: undesignable
output timesc: 0.00105985
output y_star: ((....)(...)((...)))
output constr: (??????(...)?(...)?)
output result: undesignable
output timesc: 0.730493
output y_star: ((...)(.(..(...))).)
output constr: ((...)?????(...)???)
output result: undesignable
output timesc: 0.00286908
output y_star: (..(..(...))...)
output constr: (?????(...)????)
output result: undesignable
output timesc: 0.0258534
output y_star: (.(.(...))(...).)
output constr: (?????????(...)?)
output result: undesignable
output timesc: 0.167114
output y_star: ((....)(...)(...).)
output constr: (??????(...)(...)?)
output result: undesignable
output timesc: 0.00687565
output y_star: (.((...)..)(...)(...).)
output constr: (??(...)???(...)(...)?)
output result: undesignable
output timesc: 0.000706547
output y_star: ((...)(.(...)(...)))
output constr: ((...)??(...)(...)?)
output result: undesignable
output timesc: 0.000905944
output y_star: (((...))(....)..)
output constr: (?(...)?????????)
output result: undesignable
output timesc: 1.3096
output y_star: (.(...).(....)(...))
output constr: (?(...)???????(...))
output result: undesignable
output timesc: 0.00496882
output y_star: ((.(...).(...)).(...).)
output constr: (??(...)?(...)??(...)?)
output result: undesignable
output timesc: 0.000977964
output y_star: (.((...)..)(.(...)))
output constr: (??(...)?????(...)?)
output result: undesignable
output timesc: 0.0639946
output y_star: (((...).).(..(...)))
output constr: (?(...)??????(...)?)
output result: undesignable
output timesc: 0.0659988
output y_star: (((...)(...)....)(...))
output constr: (?(...)(...)?????(...))
output result: undesignable
output timesc: 0.00089932
output y_star: (.....(.....))
output constr: (????????????)
output result: undesignable
output timesc: 0.000448451
output y_star: (..((...)((...)(...))))
output constr: (???(...)?(...)(...)??)
output result: undesignable
output timesc: 0.0249574
output y_star: ((...).((..(...)).))
output constr: ((...)?????(...)???)
output result: undesignable
output timesc: 0.00289227
output y_star: (.((...)...)(...)..)
output constr: (??(...)????(...)??)
output result: undesignable
output timesc: 0.000659082
output y_star: (((...)((...)(...)))..)
output constr: (?(...)?(...)(...)????)
output result: undesignable
output timesc: 0.0250244
output y_star: ((...).((...)(...))...)
output constr: ((...)??(...)(...)????)
output result: undesignable
output timesc: 0.000718918
output y_star: (((...).)((...)(...)).)
output constr: (?(...)???(...)(...)??)
output result: undesignable
output timesc: 0.0979777
output y_star: ((...)((...).(...)).)
output constr: ((...)?(...)?(...)??)
output result: undesignable
output timesc: 0.000878423
output y_star: (..(.(...)...))
output constr: (????(...)????)
output result: undesignable
output timesc: 0.00592202
output y_star: ((...)..(...)(...))
output constr: ((...)??(...)?????)
output result: undesignable
output timesc: 0.00183805
output y_star: ((..(...))(...).(...).)
output constr: (???(...)?(...)?(...)?)
output result: undesignable
output timesc: 0.000922396
output y_star: (.((...)..).(...)(...))
output constr: (??(...)????(...)(...))
output result: undesignable
output timesc: 0.00056848
output y_star: (.((.(...))(...))(...))
output constr: (????(...)?(...)?(...))
output result: undesignable
output timesc: 0.0175564
output y_star: ((...).(..(...).(...)))
output constr: ((...)????(...)?(...)?)
output result: undesignable
output timesc: 0.000497223
output y_star: ((....(...)(...))..)
output constr: (?????(...)(...)???)
output result: undesignable
output timesc: 0.00048545
output y_star: (..(..(...)....))
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.0257838
output y_star: (..(.((...))...))
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.343129
output y_star: (.(((...)(...))...))
output constr: (???(...)(...)?????)
output result: undesignable
output timesc: 0.00402282
output y_star: (..(((...))..).)
output constr: (????(...)?????)
output result: undesignable
output timesc: 0.591841
output y_star: ((..(.(...)).)(...))
output constr: (?????(...)???(...))
output result: undesignable
output timesc: 0.251268
output y_star: ((...)(((...))(...)(...)))
output constr: ((...)??(...)?(...)(...)?)
output result: undesignable
output timesc: 0.0384599
output y_star: ((...(...)).(...)(...))
output constr: (????(...)??(...)(...))
output result: undesignable
output timesc: 0.000553316
output y_star: ((...)((...)((...)))..)
output constr: ((...)?(...)?(...)????)
output result: undesignable
output timesc: 0.00418579
output y_star: ((..(....)).)
output constr: (???????????)
output result: undesignable
output timesc: 0.0235942
output y_star: (.((...).(..(...))))
output constr: (??(...)????(...)??)
output result: undesignable
output timesc: 0.0636228
output y_star: (((...)..).(...))
output constr: (??????????(...))
output result: undesignable
output timesc: 0.0429134
output y_star: ((..(...)))
output constr: (?????????)
output result: undesignable
output timesc: 0.00888938
output y_star: (((...))((...)((...))))
output constr: (?(...)??(...)?(...)??)
output result: undesignable
output timesc: 0.395436
output y_star: ((.(...)(...).)(...)..)
output constr: (??(...)(...)??(...)??)
output result: undesignable
output timesc: 0.000496922
output y_star: ((...).((...).(...).).)
output constr: ((...)??(...)?(...)???)
output result: undesignable
output timesc: 0.000345064
output y_star: ((((...)).(...)))
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.787342
output y_star: (..((...)..)(...))
output constr: (???(...)???(...))
output result: undesignable
output timesc: 0.00055243
output y_star: ((..(...).(...).)(...))
output constr: (???(...)?(...)??(...))
output result: undesignable
output timesc: 0.000515661
output y_star: (((...)(...))..)
output constr: (??????(...)???)
output result: undesignable
output timesc: 0.0420563
output y_star: (..((...)(...).)(...))
output constr: (???(...)(...)??(...))
output result: undesignable
output timesc: 0.00053464
output y_star: ((...).((...)...).)
output constr: ((...)??(...)?????)
output result: undesignable
output timesc: 0.000344699
output y_star: ((...)((...).(...))(...).)
output constr: ((...)?(...)?(...)?(...)?)
output result: undesignable
output timesc: 0.00111565
output y_star: ((((..(...)).)))
output constr: (?????(...)????)
output result: undesignable
output timesc: 0.278559
output y_star: ((...)(((...)(...))))
output constr: ((...)??(...)(...)??)
output result: undesignable
output timesc: 0.00581494
output y_star: ((...)((...).(...).).)
output constr: ((...)?(...)?(...)???)
output result: undesignable
output timesc: 0.000507873
output y_star: ((((...))..)(...))
output constr: (??(...)????(...))
output result: undesignable
output timesc: 0.0120961
output y_star: (.((...(...).).))
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.165911
output y_star: (...((...)...(...)))
output constr: (????(...)???(...)?)
output result: undesignable
output timesc: 0.000703714
output y_star: ((.(...)(...).)..(...))
output constr: (??(...)(...)????(...))
output result: undesignable
output timesc: 0.000367396
output y_star: ((.(...)(.(...)))..)
output constr: (??(...)??(...)????)
output result: undesignable
output timesc: 0.0636459
output y_star: (.((...)((...))).(...))
output constr: (??(...)?(...)???(...))
output result: undesignable
output timesc: 0.00301326
output y_star: (((...)(...))((...)(...)))
output constr: (?(...)(...)??(...)(...)?)
output result: undesignable
output timesc: 0.0381155
output y_star: ((...)((.(...)(...))).)
output constr: ((...)???(...)(...)???)
output result: undesignable
output timesc: 0.00279243
output y_star: (.(...)..((...)..))
output constr: (?(...)???(...)???)
output result: undesignable
output timesc: 0.000476406
output y_star: (.(...)((...)((...).)))
output constr: (?(...)?(...)?(...)???)
output result: undesignable
output timesc: 0.0246634
output y_star: (...(.((...)(...))))
output constr: (??????(...)(...)??)
output result: undesignable
output timesc: 0.00388406
output y_star: ((.(((...)).)).)
output constr: (????(...)?????)
output result: undesignable
output timesc: 0.155541
output y_star: ((...)((...))(...))
output constr: ((...)?(...)??????)
output result: undesignable
output timesc: 0.409857
output y_star: (.(...)((...)..))
output constr: (?(...)?(...)???)
output result: undesignable
output timesc: 0.000661757
output y_star: ((((...).))..)
output constr: (????????????)
output result: undesignable
output timesc: 0.0905181
output y_star: ((.(...)(...)(...))..)
output constr: (??(...)(...)(...)???)
output result: undesignable
output timesc: 0.000579244
output y_star: (.((..(...))(...)))
output constr: (?????(...)?(...)?)
output result: undesignable
output timesc: 0.0161768
output y_star: ((((...)((...)))(...)))
output constr: (??(...)?(...)??(...)?)
output result: undesignable
output timesc: 0.404784
output y_star: (((...)..)..)
output constr: (???????????)
output result: undesignable
output timesc: 0.00547017
output y_star: (((...)(...))..((...)))
output constr: (?(...)(...)????(...)?)
output result: undesignable
output timesc: 0.0991298
output y_star: ((.(...)(...)))
output constr: (???????(...)?)
output result: undesignable
output timesc: 0.182516
output y_star: (...((...)..))
output constr: (????????????)
output result: undesignable
output timesc: 0.00567206
output y_star: ((.....)...(...))
output constr: (??????????(...))
output result: undesignable
output timesc: 0.00670388
output y_star: (..(.((...)).(...)))
output constr: (?????(...)??(...)?)
output result: undesignable
output timesc: 0.459681
output y_star: (((...)(...).)...)
output constr: (?(...)(...)?????)
output result: undesignable
output timesc: 0.000494598
output y_star: ((((...)).(...))...)
output constr: (??(...)??(...)????)
output result: undesignable
output timesc: 0.173771
output y_star: (((...)(...)..)(...))
output constr: (?(...)(...)???(...))
output result: undesignable
output timesc: 0.000700599
output y_star: ((.(...))(...).)
output constr: (??(...)???????)
output result: undesignable
output timesc: 0.168014
output y_star: (.(..((...)(...).)))
output constr: (?????(...)(...)???)
output result: undesignable
output timesc: 0.00276893
output y_star: (.((.(...)(...)).))
output constr: (????(...)(...)???)
output result: undesignable
output timesc: 0.00277149
output y_star: ((..((...)...)).)
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.00257249
output y_star: (.(...)(...)((...)...))
output constr: (?(...)(...)?(...)????)
output result: undesignable
output timesc: 0.000772676
output y_star: (.((...)(...))...(...))
output constr: (??(...)(...)????(...))
output result: undesignable
output timesc: 0.000515478
output y_star: ((...).(...)..(...))
output constr: ((...)????????(...))
output result: undesignable
output timesc: 0.000883116
output y_star: ((((...))(...))..)
output constr: (??(...)?(...)???)
output result: undesignable
output timesc: 0.0528214
output y_star: (((...)(.(...)))(...))
output constr: (?(...)??(...)??(...))
output result: undesignable
output timesc: 0.024342
output y_star: (.(...)(...).(..(...)))
output constr: (?(...)(...)????(...)?)
output result: undesignable
output timesc: 0.000560033
output y_star: ((...)..(..(...)(...)))
output constr: ((...)?????(...)(...)?)
output result: undesignable
output timesc: 0.000542643
output y_star: (.(...(..(...))))
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.00256716
output y_star: ((...)((.(...))..).)
output constr: ((...)???(...)?????)
output result: undesignable
output timesc: 0.00269331
output y_star: (.(.(...)(...))..(...))
output constr: (???(...)(...)???(...))
output result: undesignable
output timesc: 0.000380651
output y_star: ((...)((...))((...)(...)))
output constr: ((...)?(...)??(...)(...)?)
output result: undesignable
output timesc: 0.0393266
output y_star: (...(...).(...).)
output constr: (?????????(...)?)
output result: undesignable
output timesc: 0.447287
output y_star: ((((...))...).(...))
output constr: (??(...)??????(...))
output result: undesignable
output timesc: 0.00738627
output y_star: (((...)..)(...)...)
output constr: (?(...)???(...)???)
output result: undesignable
output timesc: 0.00102925
output y_star: ((....).(...)...)
output constr: (???????(...)???)
output result: undesignable
output timesc: 0.427709
output y_star: (..(.((...)(...))))
output constr: (?????(...)(...)??)
output result: undesignable
output timesc: 0.00415249
output y_star: (((...)((...).(...).)))
output constr: (?(...)?(...)?(...)???)
output result: undesignable
output timesc: 0.00491093
output y_star: (((...)...)...(...))
output constr: (?(...)???????(...))
output result: undesignable
output timesc: 0.000840729
output y_star: ((...).(.(...).(...).))
output constr: ((...)???(...)?(...)??)
output result: undesignable
output timesc: 0.00067805
output y_star: (.(.(...)(...)))
output constr: (????????(...)?)
output result: undesignable
output timesc: 0.173702
output y_star: (..((...).(...))(...))
output constr: (???(...)?(...)?(...))
output result: undesignable
output timesc: 0.00255705
output y_star: (.((....)(...)).)
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.763518
output y_star: (((...)((...))..)..)
output constr: (?(...)?(...)??????)
output result: undesignable
output timesc: 0.457011
output y_star: ((...)(...).(....).)
output constr: ((...)(...)????????)
output result: undesignable
output timesc: 0.00355418
output y_star: ((...).(...).(...))
output constr: ((...)?(...)??????)
output result: undesignable
output timesc: 0.0013379
output y_star: ((..(((...))..)))
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.0488115
output y_star: ((...)(.(...).(...)(...)))
output constr: ((...)??(...)?(...)(...)?)
output result: undesignable
output timesc: 0.000972946
output y_star: ((...(...)).)
output constr: (????(...)??)
output result: undesignable
output timesc: 0.00058996
output y_star: (((...)(...)(...)).(...).)
output constr: (?(...)(...)(...)??(...)?)
output result: undesignable
output timesc: 0.000992416
output y_star: ((((...)...)(...)).)
output constr: (??(...)????(...)??)
output result: undesignable
output timesc: 0.0164143
output y_star: (..(......(...)))
output constr: (?????????(...)?)
output result: undesignable
output timesc: 0.000645113
output y_star: ((...)(...)((...)..(...)))
output constr: ((...)(...)?(...)??(...)?)
output result: undesignable
output timesc: 0.00131244
output y_star: (((...)((...).(...)).))
output constr: (?(...)?(...)?(...)???)
output result: undesignable
output timesc: 0.0248951
output y_star: ((...)...((...)(...).))
output constr: ((...)????(...)(...)??)
output result: undesignable
output timesc: 0.000708527
output y_star: ((..(.....)).)
output constr: (????????????)
output result: undesignable
output timesc: 0.00161304
output y_star: (....((...).))
output constr: (????????????)
output result: undesignable
output timesc: 0.00577412
output y_star: (..(..(((...)))))
output constr: (???????(...)???)
output result: undesignable
output timesc: 0.337414
output y_star: (..(((...)).(...).))
output constr: (????(...)??(...)??)
output result: undesignable
output timesc: 0.175342
output y_star: (((.(...)(...).).).)
output constr: (???(...)(...)?????)
output result: undesignable
output timesc: 0.0437226
output y_star: ((((...)(...).))(...))
output constr: (??(...)(...)???(...))
output result: undesignable
output timesc: 0.00480343
output y_star: (((...)(...)(...))(...)..)
output constr: (?(...)(...)(...)?(...)??)
output result: undesignable
output timesc: 0.00129909
output y_star: (((.(...)).).)
output constr: (???(...)????)
output result: undesignable
output timesc: 0.432638
output y_star: ((...).(...)((...)(...)).)
output constr: ((...)?(...)?(...)(...)??)
output result: undesignable
output timesc: 0.000776803
output y_star: ((...)(.((...)..)).)
output constr: ((...)???(...)?????)
output result: undesignable
output timesc: 0.00274066
output y_star: ((..(...))(...)(...))
output constr: (???(...)?(...)(...))
output result: undesignable
output timesc: 0.000769272
output y_star: (.(.(...)......))
output constr: (???(...)???????)
output result: undesignable
output timesc: 0.00625088
output y_star: (..(.(...)(...)))
output constr: (????(...)(...)?)
output result: undesignable
output timesc: 0.00048685
output y_star: (.(...).(...)(...).)
output constr: (???????(...)(...)?)
output result: undesignable
output timesc: 0.000832004
output y_star: (..((...)..((...))))
output constr: (???(...)???(...)??)
output result: undesignable
output timesc: 0.255291
output y_star: (..(.....(...).))
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.00643989
output y_star: (((.(...))(...))(...).)
output constr: (???(...)?(...)?(...)?)
output result: undesignable
output timesc: 0.024282
output y_star: (..(...)((...)).)
output constr: (????????(...)??)
output result: undesignable
output timesc: 3.31511
output y_star: ((...).(...)(...)(...))
output constr: ((...)??????(...)(...))
output result: undesignable
output timesc: 0.0013981
output y_star: (.((.(...)).).(...))
output constr: (????(...)????(...))
output result: undesignable
output timesc: 0.951175
output y_star: (((..(...))..)..)
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.00260531
output y_star: (((...)((...))).(...).)
output constr: (?(...)?(...)???(...)?)
output result: undesignable
output timesc: 0.00418502
output y_star: ((...)((...)..)(...)..)
output constr: ((...)?(...)???(...)??)
output result: undesignable
output timesc: 0.000745511
output y_star: (((...)(...))(...).)
output constr: (?(...)??????(...)?)
output result: undesignable
output timesc: 0.0614289
output y_star: (.((...)(...))(...))
output constr: (??(...)(...)?(...))
output result: undesignable
output timesc: 0.000693405
output y_star: (.((...)((...).(...))))
output constr: (??(...)?(...)?(...)??)
output result: undesignable
output timesc: 0.0243724
output y_star: (((...)((...).))..)
output constr: (?(...)?(...)?????)
output result: undesignable
output timesc: 0.0160229
output y_star: (.(..(...(...))))
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.00281819
output y_star: ((((...))(...))(...))
output constr: (??(...)?(...)?(...))
output result: undesignable
output timesc: 0.0061291
output y_star: (.((...)(..(...).)))
output constr: (??(...)???(...)???)
output result: undesignable
output timesc: 2.25725
output y_star: (((.((...).)).).)
output constr: (????(...)??????)
output result: undesignable
output timesc: 5.95683
output y_star: ((...)((...)..)((...)))
output constr: ((...)?(...)????(...)?)
output result: undesignable
output timesc: 0.418207
output y_star: (.(..((...).))..)
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.0409799
output y_star: ((...)((...)(...)(...)).)
output constr: ((...)?(...)(...)(...)??)
output result: undesignable
output timesc: 0.000779434
output y_star: ((..(...)(...))(...)(...))
output constr: (???(...)(...)?(...)(...))
output result: undesignable
output timesc: 0.000802711
output y_star: ((...)(....))
output constr: ((...)??????)
output result: undesignable
output timesc: 0.00590777
output y_star: (..(...(...))(...))
output constr: (??????(...)?(...))
output result: undesignable
output timesc: 0.000484545
output y_star: (...((...).))
output constr: (???????????)
output result: undesignable
output timesc: 0.00547649
output y_star: ((.((...)((...).))))
output constr: (???(...)?(...)????)
output result: undesignable
output timesc: 0.740706
output y_star: (((...)..(...))(...)..)
output constr: (?(...)??(...)?(...)??)
output result: undesignable
output timesc: 0.00109582
output y_star: (((((...))(...)).).)
output constr: (???(...)?(...)????)
output result: undesignable
output timesc: 0.694429
output y_star: (.(..(...))(...)(...))
output constr: (????(...)?(...)(...))
output result: undesignable
output timesc: 0.000637578
output y_star: ((.(...)...)....)
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.00655217
output y_star: (((...).)..)
output constr: (??????????)
output result: undesignable
output timesc: 0.00555444
output y_star: (.((.(...)).)(...).)
output constr: (????(...)???(...)?)
output result: undesignable
output timesc: 1.33288
output y_star: ((...((...).))(...))
output constr: (?????(...)???(...))
output result: undesignable
output timesc: 0.00404005
output y_star: (..((...)(...).))
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.164166
output y_star: ((.(...)(...))(...))
output constr: (??(...)??????(...))
output result: undesignable
output timesc: 0.250084
output y_star: (..(..(...)(...)))
output constr: (?????(...)(...)?)
output result: undesignable
output timesc: 0.000479831
output y_star: ((...)(...)(...)(...))
output constr: ((...)?????(...)(...))
output result: undesignable
output timesc: 0.00198343
output y_star: (...((...).(...)))
output constr: (????(...)?(...)?)
output result: undesignable
output timesc: 0.000669892
output y_star: ((....(...)(...))(...))
output constr: (?????(...)(...)?(...))
output result: undesignable
output timesc: 0.000728421
output y_star: ((..(.(...)..).))
output constr: (?????(...)?????)
output result: undesignable
output timesc: 64.9703
output y_star: ((...)...(...).)
output constr: (????????(...)?)
output result: undesignable
output timesc: 0.10624
output y_star: (((...)(...)(...))...)
output constr: (?(...)(...)(...)????)
output result: undesignable
output timesc: 0.00111314
output y_star: ((((...)..)(...))..)
output constr: (??(...)???(...)???)
output result: undesignable
output timesc: 0.0171068
output y_star: ((((...))..)...)
output constr: (??(...)???????)
output result: undesignable
output timesc: 0.0532994
output y_star: (.((...)..)..(...))
output constr: (??(...)?????(...))
output result: undesignable
output timesc: 0.000535714
output y_star: (((...))((...)..).)
output constr: (?(...)??(...)????)
output result: undesignable
output timesc: 0.231225
output y_star: (((.(...))(...)).)
output constr: (???(...)?(...)??)
output result: undesignable
output timesc: 0.755135
output y_star: (((...).)...)
output constr: (???????????)
output result: undesignable
output timesc: 0.00760429
output y_star: (.(((...))..))
output constr: (???(...)????)
output result: undesignable
output timesc: 0.0309331
output y_star: ((..((...)((...)))))
output constr: (????(...)?(...)???)
output result: undesignable
output timesc: 0.378381
output y_star: ((.(...)(...)..)..)
output constr: (??(...)(...)?????)
output result: undesignable
output timesc: 0.000531945
output y_star: ((.....)(...)(...).)
output constr: (???????(...)(...)?)
output result: undesignable
output timesc: 0.000663819
output y_star: (.(......(...).))
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.00651948
output y_star: (...(((...)).(...)))
output constr: (?????(...)??(...)?)
output result: undesignable
output timesc: 0.164977
output y_star: ((..(...)(...))(...))
output constr: (???(...)(...)?(...))
output result: undesignable
output timesc: 0.000885117
output y_star: (((...)(....).).)
output constr: (?(...)?????????)
output result: undesignable
output timesc: 0.837719
output y_star: ((..(((...)).)).)
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.0290075
output y_star: (.(...)...(...).)
output constr: (?????????(...)?)
output result: undesignable
output timesc: 0.429307
output y_star: (..((....)(...)))
output constr: (?????????(...)?)
output result: undesignable
output timesc: 0.168595
output y_star: ((.(...).(...)(...))..)
output constr: (??(...)?(...)(...)???)
output result: undesignable
output timesc: 0.000710553
output y_star: (.(..(...)).((...)))
output constr: (????(...)???(...)?)
output result: undesignable
output timesc: 0.459612
output y_star: ((...)(.(...)....).)
output constr: ((...)??(...)??????)
output result: undesignable
output timesc: 0.00691757
output y_star: (..((...)(...))(...)..)
output constr: (???(...)(...)?(...)??)
output result: undesignable
output timesc: 0.000911853
output y_star: (..(((...).).)(...))
output constr: (????(...)????(...))
output result: undesignable
output timesc: 0.00292851
output y_star: (((...).(...).)((...)))
output constr: (?(...)?(...)???(...)?)
output result: undesignable
output timesc: 0.00435111
output y_star: (.(((...)(...)).(...)))
output constr: (???(...)(...)??(...)?)
output result: undesignable
output timesc: 0.0982068
output y_star: ((...)((...))(..(...)))
output constr: ((...)?(...)????(...)?)
output result: undesignable
output timesc: 0.403894
output y_star: (..(...)((...)(...).).)
output constr: (??(...)?(...)(...)???)
output result: undesignable
output timesc: 0.000505203
output y_star: (...(...)((...)(...)).)
output constr: (???(...)?(...)(...)??)
output result: undesignable
output timesc: 0.000737343
output y_star: (((...)(...)(...)).)
output constr: (?(...)(...)???????)
output result: undesignable
output timesc: 0.262134
output y_star: ((...)(...)(...)(...).)
output constr: ((...)?????(...)(...)?)
output result: undesignable
output timesc: 0.00194345
output y_star: (..((...)...).)
output constr: (???(...)?????)
output result: undesignable
output timesc: 0.00567892
output y_star: ((.(...)(...))((...).))
output constr: (??(...)(...)??(...)??)
output result: undesignable
output timesc: 0.0165635
output y_star: ((..(...))(...)...)
output constr: (???(...)?(...)???)
output result: undesignable
output timesc: 0.000688544
output y_star: (.((.(...))))
output constr: (???????????)
output result: undesignable
output timesc: 0.334354
output y_star: ((....(...)..)..)
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.0264107
output y_star: (((...)..)((...)).)
output constr: (?(...)????(...)??)
output result: undesignable
output timesc: 0.259132
output y_star: ((...)...(...))
output constr: ((...)????????)
output result: undesignable
output timesc: 0.0241982
output y_star: (..(...)(...).(...))
output constr: (??(...)(...)??????)
output result: undesignable
output timesc: 0.00123304
output y_star: (((...).)(..(...).))
output constr: (?(...)?????(...)??)
output result: undesignable
output timesc: 0.277565
output y_star: (.((.(...)).))
output constr: (????????????)
output result: undesignable
output timesc: 0.0351215
output y_star: ((...)(.(.(...)(...))))
output constr: ((...)????(...)(...)??)
output result: undesignable
output timesc: 0.00417223
output y_star: ((...)((...))((...)..))
output constr: ((...)?(...)??(...)???)
output result: undesignable
output timesc: 0.386333
output y_star: ((..((...)))...)
output constr: (????(...)?????)
output result: undesignable
output timesc: 0.00422858
output y_star: (....(....))
output constr: (??????????)
output result: undesignable
output timesc: 0.0035477
output y_star: (..(...)((...)(...))..)
output constr: (??(...)?(...)(...)???)
output result: undesignable
output timesc: 0.000731374
output y_star: (((..(...))..)(...))
output constr: (????(...)????(...))
output result: undesignable
output timesc: 0.00402847
output y_star: (.(....(...))...)
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.00654145
output y_star: (....((...)(...).).)
output constr: (?????(...)(...)???)
output result: undesignable
output timesc: 0.00684567
output y_star: ((...).((...)(...)).)
output constr: ((...)??(...)(...)??)
output result: undesignable
output timesc: 0.000475667
output y_star: ((...)(.(...))..)
output constr: ((...)??????????)
output result: undesignable
output timesc: 0.174647
output y_star: ((.(...)(...).))
output constr: (???????(...)??)
output result: undesignable
output timesc: 1.20676
output y_star: (((.(...)(...))(...)))
output constr: (???(...)(...)?(...)?)
output result: undesignable
output timesc: 0.00442824
output y_star: (..(.(.(...)..)))
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.0424369
output y_star: ((..(...))(...))
output constr: (???(...)??????)
output result: undesignable
output timesc: 0.0432399
output y_star: ((.((.(...)).)))
output constr: (?????(...)????)
output result: undesignable
output timesc: 0.156432
output y_star: (((.(...).)..)..)
output constr: (???(...)???????)
output result: undesignable
output timesc: 0.0182873
output y_star: (..((...)..))
output constr: (???????????)
output result: undesignable
output timesc: 0.00563468
output y_star: (((...)...(...).)(...))
output constr: (?(...)???(...)??(...))
output result: undesignable
output timesc: 0.000737943
output y_star: ((...)((...)((...).)).)
output constr: ((...)?(...)?(...)????)
output result: undesignable
output timesc: 0.0167123
output y_star: (..(...)(((...))..))
output constr: (??(...)??(...)????)
output result: undesignable
output timesc: 0.0115517
output y_star: (((...)....)((...)))
output constr: (?(...)??????(...)?)
output result: undesignable
output timesc: 0.0337374
output y_star: ((...)(...)((...).(...).))
output constr: ((...)(...)?(...)?(...)??)
output result: undesignable
output timesc: 0.000794656
output y_star: (.(...).((...).(...)).)
output constr: (?(...)??(...)?(...)??)
output result: undesignable
output timesc: 0.000580274
output y_star: ((...)(...)..(...).)
output constr: (?????(...)??(...)?)
output result: undesignable
output timesc: 0.00169673
output y_star: (.(..((...).(...))))
output constr: (?????(...)?(...)??)
output result: undesignable
output timesc: 0.00397377
output y_star: ((((...).(...))(...)))
output constr: (??(...)?(...)?(...)?)
output result: undesignable
output timesc: 0.00621252
output y_star: (((...).(...).).(...).)
output constr: (?(...)?(...)???(...)?)
output result: undesignable
output timesc: 0.000511264
output y_star: ((...((...)).).)
output constr: (?????(...)????)
output result: undesignable
output timesc: 0.866905
output y_star: ((...).(....))
output constr: (????????????)
output result: undesignable
output timesc: 1.53651
output y_star: ((...(.(...)..)))
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.70722
output y_star: (((...).(...).)(...))
output constr: (?(...)?(...)??(...))
output result: undesignable
output timesc: 0.000719793
output y_star: ((...)(((...))..))
output constr: ((...)??(...)????)
output result: undesignable
output timesc: 0.0107957
output y_star: ((.(..((...).))))
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.0894018
output y_star: ((...)(..(...))((...)))
output constr: ((...)???(...)??(...)?)
output result: undesignable
output timesc: 0.423849
output y_star: (.(...).(....(...)))
output constr: (?(...)??????(...)?)
output result: undesignable
output timesc: 0.000493567
output y_star: ((((...).(...))..).)
output constr: (??(...)?(...)?????)
output result: undesignable
output timesc: 0.00397283
output y_star: (((...)...)((...)))
output constr: (?(...)?????(...)?)
output result: undesignable
output timesc: 0.0416151
output y_star: ((.....).(...))
output constr: (????????(...))
output result: undesignable
output timesc: 0.0014783
output y_star: (..(..(....)))
output constr: (????????????)
output result: undesignable
output timesc: 0.0225179
output y_star: (((...)(...))(...)(...))
output constr: (?(...)(...)?(...)(...))
output result: undesignable
output timesc: 0.00115289
output y_star: ((.(...)).(.(...)))
output constr: (??(...)????(...)?)
output result: undesignable
output timesc: 4.0595
output y_star: ((...)(.(...)(...))(...).)
output constr: ((...)??(...)(...)?(...)?)
output result: undesignable
output timesc: 0.00153692
output y_star: (((...(...).)..))
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.106223
output y_star: (((.(...)...)..))
output constr: (???(...)???????)
output result: undesignable
output timesc: 20.7635
output y_star: ((...)((...)((...).)))
output constr: ((...)?(...)?(...)???)
output result: undesignable
output timesc: 0.0473677
output y_star: (.(.(...).((...).)))
output constr: (???(...)??(...)???)
output result: undesignable
output timesc: 0.918955
output y_star: (.(...).(...).(...))
output constr: (???????(...)?(...))
output result: undesignable
output timesc: 0.00186623
output y_star: ((...).((...)..(...)).)
output constr: ((...)??(...)??(...)??)
output result: undesignable
output timesc: 0.00122688
output y_star: (.(...)(.(...)(...)..))
output constr: (?(...)??(...)(...)???)
output result: undesignable
output timesc: 0.00124212
output y_star: ((...)(...)...(...))
output constr: ((...)(...)????????)
output result: undesignable
output timesc: 0.00241925
output y_star: (..(((...).).))
output constr: (????(...)????)
output result: undesignable
output timesc: 0.00419762
output y_star: ((...)(((...).)...))
output constr: ((...)??(...)??????)
output result: undesignable
output timesc: 0.00596505
output y_star: (((...).((...)..)).)
output constr: (?(...)??(...)?????)
output result: undesignable
output timesc: 0.0750707
output y_star: (((.(...))(...)))
output constr: (???(...)???????)
output result: undesignable
output timesc: 3.2892
output y_star: ((.(...(...))(...)))
output constr: (??????(...)?(...)?)
output result: undesignable
output timesc: 0.163829
output y_star: (.(((.(...))..)))
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.101659
output y_star: ((((...)(...)(...)))(...))
output constr: (??(...)(...)(...)??(...))
output result: undesignable
output timesc: 0.00688644
output y_star: ((.....(...))(...).)
output constr: (??????(...)?(...)?)
output result: undesignable
output timesc: 0.000865585
output y_star: (((...).(...)...)..)
output constr: (?(...)?(...)??????)
output result: undesignable
output timesc: 0.000658476
output y_star: (((...)(...)(...).)(...).)
output constr: (?(...)(...)(...)??(...)?)
output result: undesignable
output timesc: 0.000955981
output y_star: ((.(.(...))).(...).)
output constr: (????(...)???(...)?)
output result: undesignable
output timesc: 0.0388658
output y_star: ((...)((...))(...))
output constr: (??????(...)?(...))
output result: undesignable
output timesc: 0.385881
output y_star: (((...)(...))....)
output constr: (?(...)(...)?????)
output result: undesignable
output timesc: 0.000896619
output y_star: ((...((...)(...).)))
output constr: (?????(...)(...)???)
output result: undesignable
output timesc: 0.00625433
output y_star: (..((...)((...)))(...))
output constr: (???(...)?(...)??(...))
output result: undesignable
output timesc: 0.00439867
output y_star: ((...)((...)...(...)))
output constr: ((...)?(...)???(...)?)
output result: undesignable
output timesc: 0.0010319
output y_star: ((...)(.(...)...).)
output constr: ((...)??(...)?????)
output result: undesignable
output timesc: 0.00667773
output y_star: (.(...((...).).))
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.530149
output y_star: (...(...)((...)(...)))
output constr: (???(...)?(...)(...)?)
output result: undesignable
output timesc: 0.00105927
output y_star: (.((...)((...)(...)).))
output constr: (??(...)?(...)(...)???)
output result: undesignable
output timesc: 0.098398
output y_star: (.((...))..(...))
output constr: (??(...)????????)
output result: undesignable
output timesc: 3.56102
output y_star: ((...)....(...).)
output constr: ((...)??????????)
output result: undesignable
output timesc: 0.114175
output y_star: ((.((...)....)).)
output constr: (???(...)???????)
output result: undesignable
output timesc: 0.0180217
output y_star: ((...)((...)(..(...))))
output constr: ((...)?(...)???(...)??)
output result: undesignable
output timesc: 0.0247062
output y_star: (.(...)((...)).)
output constr: (???????(...)??)
output result: undesignable
output timesc: 1.20668
output y_star: ((.(...))(....).)
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.690477
output y_star: (((...)..)(...)(...).)
output constr: (?(...)???(...)(...)?)
output result: undesignable
output timesc: 0.000746128
output y_star: ((...)((...)(((...)))))
output constr: ((...)?(...)??(...)???)
output result: undesignable
output timesc: 0.339721
output y_star: (.(..((...).)))
output constr: (?????(...)???)
output result: undesignable
output timesc: 0.0022825
output y_star: ((.(...)(...)..))
output constr: (???????(...)???)
output result: undesignable
output timesc: 15.531
output y_star: (....(((...))..))
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.00688516
output y_star: (((...).(...))...(...))
output constr: (?(...)?(...)????(...))
output result: undesignable
output timesc: 0.000756763
output y_star: ((..((...).))...)
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.00261789
output y_star: (.(((...)..(...)).))
output constr: (???(...)??(...)???)
output result: undesignable
output timesc: 0.00380677
output y_star: ((...)((...).(...)(...)))
output constr: ((...)?(...)?(...)(...)?)
output result: undesignable
output timesc: 0.00109997
output y_star: (..(...(...)))
output constr: (????????????)
output result: undesignable
output timesc: 0.00562745
output y_star: (..(.((...).(...))))
output constr: (?????(...)?(...)??)
output result: undesignable
output timesc: 0.00384866
output y_star: ((...).(...(...).).)
output constr: ((...)?????(...)???)
output result: undesignable
output timesc: 0.0044708
output y_star: (.(.(...)(...).)(...).)
output constr: (???(...)(...)??(...)?)
output result: undesignable
output timesc: 0.000355348
output y_star: ((.(...)).(...))
output constr: (?????????(...))
output result: undesignable
output timesc: 0.0426903
output y_star: (.(...).(...)((...)..))
output constr: (?(...)?(...)?(...)???)
output result: undesignable
output timesc: 0.000755449
output y_star: (..(.(...)(...)))
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.167714
output y_star: (.(..((...)))(...))
output constr: (?????(...)??(...))
output result: undesignable
output timesc: 0.00895303
output y_star: (.(.(...)...).(...))
output constr: (???(...)?????(...))
output result: undesignable
output timesc: 0.00482306
output y_star: ((.(...)(...).).)
output constr: (???????(...)???)
output result: undesignable
output timesc: 0.657729
output y_star: ((..((...))).(...).)
output constr: (????(...)???(...)?)
output result: undesignable
output timesc: 0.00919914
output y_star: (..((...)(...))..(...))
output constr: (???(...)(...)???(...))
output result: undesignable
output timesc: 0.000555452
output y_star: (.(((...)(...)..).))
output constr: (???(...)(...)?????)
output result: undesignable
output timesc: 0.00260956
output y_star: (..(..(...)))
output constr: (?????(...)?)
output result: undesignable
output timesc: 0.000407917
output y_star: ((...)(...).....)
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.0265525
output y_star: (.(...)(....))
output constr: (????????????)
output result: undesignable
output timesc: 1.52452
output y_star: (((...).(...)..)...)
output constr: (?(...)?(...)??????)
output result: undesignable
output timesc: 0.000521012
output y_star: (((...)(...).)..)
output constr: (?(...)?????????)
output result: undesignable
output timesc: 0.171563
output y_star: (((...)(....(...))))
output constr: (?(...)?????(...)??)
output result: undesignable
output timesc: 0.0351269
output y_star: ((...(...).).(...).)
output constr: (????(...)???(...)?)
output result: undesignable
output timesc: 0.00687205
output y_star: (..(.((...).))(...))
output constr: (?????(...)???(...))
output result: undesignable
output timesc: 0.00270032
output y_star: ((...).((...)....))
output constr: ((...)??(...)?????)
output result: undesignable
output timesc: 0.000479194
output y_star: (.((...).((...)(...))))
output constr: (??(...)??(...)(...)??)
output result: undesignable
output timesc: 0.0966049
output y_star: (...(...)(.(...)(...)))
output constr: (???(...)??(...)(...)?)
output result: undesignable
output timesc: 0.000749708
output y_star: ((((...)(....))))
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.85462
output y_star: (((...(...))..))
output constr: (?????(...)????)
output result: undesignable
output timesc: 0.00716465
output y_star: ((.((...)..)).)
output constr: (???(...)?????)
output result: undesignable
output timesc: 0.0022787
output y_star: ((((....)..)))
output constr: (????????????)
output result: undesignable
output timesc: 0.513821
output y_star: (((.(...)(...))))
output constr: (???(...)???????)
output result: undesignable
output timesc: 1.0334
output y_star: (((...(...)).))
output constr: (?????(...)???)
output result: undesignable
output timesc: 0.0297951
output y_star: (..(.((...))..))
output constr: (?????(...)????)
output result: undesignable
output timesc: 1.00918
output y_star: (.(...)(...)..)
output constr: (?(...)???????)
output result: undesignable
output timesc: 0.095978
output y_star: ((.(...)...(...))..)
output constr: (??(...)???(...)???)
output result: undesignable
output timesc: 0.000488431
output y_star: (..(...)(...)((...)..))
output constr: (??(...)(...)?(...)???)
output result: undesignable
output timesc: 0.000764968
output y_star: ((...)..(.(...)(...).))
output constr: ((...)????(...)(...)??)
output result: undesignable
output timesc: 0.000363091
output y_star: (((..(.(...))).))
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.0824903
output y_star: (.(...).((...)(...))(...))
output constr: (?(...)??(...)(...)?(...))
output result: undesignable
output timesc: 0.000760019
output y_star: (((...).).(...))
output constr: (?????????(...))
output result: undesignable
output timesc: 0.0595417
output y_star: ((...).((.(...)).).)
output constr: ((...)????(...)????)
output result: undesignable
output timesc: 0.912405
output y_star: (((.(...)..)(...)).)
output constr: (???(...)???(...)??)
output result: undesignable
output timesc: 17.4279
output y_star: ((.(...)..(...).)..)
output constr: (??(...)??(...)????)
output result: undesignable
output timesc: 0.100481
output y_star: (((...))((...).))
output constr: (?(...)?????????)
output result: undesignable
output timesc: 0.172268
output y_star: ((...)..(...).)
output constr: ((...)????????)
output result: undesignable
output timesc: 0.0963756
output y_star: ((...)(.(...)..(...)).)
output constr: ((...)??(...)??(...)??)
output result: undesignable
output timesc: 0.000689888
output y_star: ((..(...)).(...).(...))
output constr: (???(...)??(...)?(...))
output result: undesignable
output timesc: 0.000724303
output y_star: ((...)((.(...)).(...)))
output constr: ((...)???(...)??(...)?)
output result: undesignable
output timesc: 0.0980454
output y_star: ((...)..(..(...))..)
output constr: ((...)?????(...)???)
output result: undesignable
output timesc: 0.000642494
output y_star: ((((...)(...)).)..)
output constr: (??(...)(...)?????)
output result: undesignable
output timesc: 0.00412352
output y_star: (((...)(.(...)))...)
output constr: (?(...)??(...)?????)
output result: undesignable
output timesc: 0.0167317
output y_star: (.((...)(...))...)
output constr: (??(...)(...)????)
output result: undesignable
output timesc: 0.0102262
output y_star: ((....).(...))
output constr: (????????????)
output result: undesignable
output timesc: 1.52907
output y_star: ((....)..((...)))
output constr: (?????????(...)?)
output result: undesignable
output timesc: 3.40928
output y_star: ((...).((....).))
output constr: ((...)??????????)
output result: undesignable
output timesc: 0.172111
output y_star: (((...))((...)(...)..))
output constr: (?(...)??(...)(...)???)
output result: undesignable
output timesc: 0.00438983
output y_star: ((...)(...).(...))
output constr: ((...)(...)??????)
output result: undesignable
output timesc: 0.00137747
output y_star: (((...))(....).)
output constr: (?(...)????????)
output result: undesignable
output timesc: 0.511607
output y_star: (..(...)..(...))
output constr: (?????????(...))
output result: undesignable
output timesc: 0.42839
output y_star: ((....)(...).(...).)
output constr: (??????(...)?(...)?)
output result: undesignable
output timesc: 0.00674522
output y_star: (...((((...))).))
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.314335
output y_star: (....(...(...)).)
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.00665005
output y_star: (.((...).)......)
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.00650967
output y_star: (...(..(...)(...)).)
output constr: (??????(...)(...)??)
output result: undesignable
output timesc: 0.00684087
output y_star: (......((...)..))
output constr: (???????(...)???)
output result: undesignable
output timesc: 0.000632676
output y_star: ((....(...).))
output constr: (????????????)
output result: undesignable
output timesc: 0.0922353
output y_star: ((((.(...))..)))
output constr: (????(...)?????)
output result: undesignable
output timesc: 0.326892
output y_star: (.((...)....)(...).)
output constr: (??(...)?????(...)?)
output result: undesignable
output timesc: 0.000571143
output y_star: (..(.((...)(...))).)
output constr: (?????(...)(...)???)
output result: undesignable
output timesc: 0.0622175
output y_star: (((..((...).))))
output constr: (?????(...)????)
output result: undesignable
output timesc: 0.315778
output y_star: (.((...)(...)))
output constr: (???????(...)?)
output result: undesignable
output timesc: 0.0364138
output y_star: (...(((...))(...)).)
output constr: (?????(...)?(...)??)
output result: undesignable
output timesc: 0.481684
output y_star: ((..((...))(...))..)
output constr: (????(...)?(...)???)
output result: undesignable
output timesc: 0.441567
output y_star: (...(.(...).))
output constr: (????????????)
output result: undesignable
output timesc: 0.0920616
output y_star: ((...)..((...)(...)))
output constr: ((...)???(...)(...)?)
output result: undesignable
output timesc: 0.000707001
output y_star: (.(((...).)((...))))
output constr: (???(...)???(...)??)
output result: undesignable
output timesc: 1.82423
output y_star: ((...(...)).(...)..)
output constr: (????(...)??(...)??)
output result: undesignable
output timesc: 0.000625469
output y_star: (.(.((.(...)).)))
output constr: (??????(...)????)
output result: undesignable
output timesc: 6.1803
output y_star: ((...)..((...)....))
output constr: ((...)???(...)?????)
output result: undesignable
output timesc: 0.000550258
output y_star: (.(((...).)))
output constr: (???????????)
output result: undesignable
output timesc: 0.327102
output y_star: (((...).(...).)(...)..)
output constr: (?(...)?(...)??(...)??)
output result: undesignable
output timesc: 0.000704624
output y_star: ((.(...))(...)..)
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.683006
output y_star: (((.(...)(...)))(...))
output constr: (???(...)(...)??(...))
output result: undesignable
output timesc: 0.00412881
output y_star: (((.(...))(...))...)
output constr: (???(...)?(...)????)
output result: undesignable
output timesc: 0.016571
output y_star: ((..(...)(....)))
output constr: (???(...)???????)
output result: undesignable
output timesc: 17.6325
output y_star: (.((...)(...)(...))(...).)
output constr: (??(...)(...)(...)?(...)?)
output result: undesignable
output timesc: 0.000801572
output y_star: ((...)(..((...)))..)
output constr: ((...)????(...)????)
output result: undesignable
output timesc: 0.00957958
output y_star: ((...)(..((...))).)
output constr: ((...)????(...)???)
output result: undesignable
output timesc: 0.0089305
output y_star: (((...).)(...)(...))
output constr: (?(...)??(...)?????)
output result: undesignable
output timesc: 0.25491
output y_star: (.(.((...)(...))..))
output constr: (????(...)(...)????)
output result: undesignable
output timesc: 0.247972
output y_star: ((....)(....))
output constr: (????????????)
output result: undesignable
output timesc: 1.526
output y_star: (.((...)...).(...))
output constr: (??(...)?????(...))
output result: undesignable
output timesc: 0.000377298
output y_star: (.(...)(.(...)(...)))
output constr: (?(...)??(...)(...)?)
output result: undesignable
output timesc: 0.000722349
output y_star: (.((...).(...)(...))(...))
output constr: (??(...)?(...)(...)?(...))
output result: undesignable
output timesc: 0.000762477
output y_star: ((...)((...)))
output constr: (??????(...)?)
output result: undesignable
output timesc: 0.040887
output y_star: (.(...)(..(...)))
output constr: (?(...)?????????)
output result: undesignable
output timesc: 0.0423361
output y_star: ((.(...)((...)(...).)))
output constr: (??(...)?(...)(...)???)
output result: undesignable
output timesc: 0.0170741
output y_star: (((...).((...).))..)
output constr: (?(...)??(...)?????)
output result: undesignable
output timesc: 0.0643016
output y_star: (..((...).)(...))
output constr: (??????????(...))
output result: undesignable
output timesc: 0.168672
output y_star: (.(...)(...).(...))
output constr: (??????(...)?(...))
output result: undesignable
output timesc: 0.00120449
output y_star: (.((...)..).)
output constr: (???????????)
output result: undesignable
output timesc: 0.0224599
output y_star: ((...)(...)(((...)(...))))
output constr: ((...)(...)??(...)(...)??)
output result: undesignable
output timesc: 0.00645699
output y_star: (..((...)(...).).(...))
output constr: (???(...)(...)???(...))
output result: undesignable
output timesc: 0.000399582
output y_star: ((.((...)..)).(...))
output constr: (???(...)?????(...))
output result: undesignable
output timesc: 0.0027746
output y_star: ((.((...).)(...))..)
output constr: (???(...)??(...)???)
output result: undesignable
output timesc: 0.0633274
output y_star: (((..(...).)))
output constr: (????????????)
output result: undesignable
output timesc: 10.2751
output y_star: ((...((...)))(...))
output constr: (?????(...)??(...))
output result: undesignable
output timesc: 0.0264691
output y_star: (((...)(...)(...)))
output constr: (?(...)(...)??????)
output result: undesignable
output timesc: 0.398639
output y_star: ((.(...)..(...)).(...))
output constr: (??(...)??(...)??(...))
output result: undesignable
output timesc: 0.000737851
output y_star: ((...)((...).(.(...))))
output constr: ((...)?(...)???(...)??)
output result: undesignable
output timesc: 0.0991807
output y_star: ((..((...)(...).)))
output constr: (????(...)(...)???)
output result: undesignable
output timesc: 0.00822855
output y_star: ((.(...)(...).))
output constr: (??(...)???????)
output result: undesignable
output timesc: 1.15828
output y_star: (.((...)...))
output constr: (??(...)????)
output result: undesignable
output timesc: 0.000638128
output y_star: ((...(...))((...)))
output constr: (????(...)??(...)?)
output result: undesignable
output timesc: 0.0384054
output y_star: (.(....(...).)(...))
output constr: (??????(...)??(...))
output result: undesignable
output timesc: 0.00696943
output y_star: ((.(((...)).))(...))
output constr: (????(...)????(...))
output result: undesignable
output timesc: 0.0988299
output y_star: ((...)(((...)..).))
output constr: ((...)??(...)?????)
output result: undesignable
output timesc: 0.0040766
output y_star: (((...)(...))(...)....)
output constr: (?(...)(...)?(...)????)
output result: undesignable
output timesc: 0.00129174
output y_star: ((((...)(...))(...)..))
output constr: (??(...)(...)?(...)???)
output result: undesignable
output timesc: 0.0253325
output y_star: (...((...)..(...).))
output constr: (????(...)??(...)??)
output result: undesignable
output timesc: 0.000678707
output y_star: ((....)(...))
output constr: (???????????)
output result: undesignable
output timesc: 0.375445
output y_star: (.(...)((...).).)
output constr: (?(...)?????????)
output result: undesignable
output timesc: 0.17111
output y_star: ((...)(...)...(...))
output constr: ((...)????????(...))
output result: undesignable
output timesc: 0.00159206
output y_star: (..(((...)(...))(...)))
output constr: (????(...)(...)?(...)?)
output result: undesignable
output timesc: 0.025698
output y_star: ((((...)(...)).))
output constr: (???????(...)???)
output result: undesignable
output timesc: 0.448367
output y_star: (.(.((...)..)).)
output constr: (????(...)?????)
output result: undesignable
output timesc: 0.0200848
output y_star: (((...)((...).).)(...))
output constr: (?(...)?(...)????(...))
output result: undesignable
output timesc: 0.099355
output y_star: (.(...)(...)(...))
output constr: (?(...)(...)?????)
output result: undesignable
output timesc: 0.00204772
output y_star: (((...)......)(...))
output constr: (?(...)???????(...))
output result: undesignable
output timesc: 0.00102265
output y_star: (((...)(...))(.(...)).)
output constr: (?(...)(...)???(...)??)
output result: undesignable
output timesc: 0.0980314
output y_star: ((...)(.(...)))
output constr: ((...)????????)
output result: undesignable
output timesc: 0.00979045
output y_star: (((...).(...).(...))(...))
output constr: (?(...)?(...)?(...)?(...))
output result: undesignable
output timesc: 0.00126338
output y_star: ((...)..((...)(...)).)
output constr: ((...)???(...)(...)??)
output result: undesignable
output timesc: 0.000675583
output y_star: ((.(((...)(...)).)))
output constr: (????(...)(...)????)
output result: undesignable
output timesc: 0.0986515
output y_star: ((...)(......)(...))
output constr: ((...)????????(...))
output result: undesignable
output timesc: 0.110991
output y_star: ((...)...((...).(...)))
output constr: ((...)????(...)?(...)?)
output result: undesignable
output timesc: 0.00093246
output y_star: (..(((...)(...).).))
output constr: (????(...)(...)????)
output result: undesignable
output timesc: 0.00294726
output y_star: ((...).((...)(...))..)
output constr: ((...)??(...)(...)???)
output result: undesignable
output timesc: 0.000655178
output y_star: ((...(...))..(...))
output constr: (????(...)???(...))
output result: undesignable
output timesc: 0.000677679
output y_star: (.(...)..(...).)
output constr: (????????(...)?)
output result: undesignable
output timesc: 0.432385
output y_star: ((.(...).).(...))
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.685632
output y_star: ((((...)(...).)(...)).)
output constr: (??(...)(...)??(...)??)
output result: undesignable
output timesc: 0.0170433
output y_star: ((...)(...)(...)(....))
output constr: ((...)(...)(...)??????)
output result: undesignable
output timesc: 0.0092084
output y_star: (((...)(...).).(...).)
output constr: (?(...)(...)???(...)?)
output result: undesignable
output timesc: 0.000710296
output y_star: (..((.(...))..))
output constr: (?????(...)????)
output result: undesignable
output timesc: 0.0028548
output y_star: (((...)..)......)
output constr: (?(...)?????????)
output result: undesignable
output timesc: 0.000640921
output y_star: ((.(((...)).))..)
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.115838
output y_star: (.(...).((...)(...).).)
output constr: (?(...)??(...)(...)???)
output result: undesignable
output timesc: 0.000541375
output y_star: (.(...)..((...)(...)).)
output constr: (?(...)???(...)(...)??)
output result: undesignable
output timesc: 0.000686565
output y_star: (.((...)..)((...).))
output constr: (??(...)????(...)??)
output result: undesignable
output timesc: 0.0674268
output y_star: (((...)((...)))((...)))
output constr: (?(...)?(...)???(...)?)
output result: undesignable
output timesc: 0.403309
output y_star: ((..(...)((...)))..)
output constr: (???(...)?(...)????)
output result: undesignable
output timesc: 0.234846
output y_star: (...(...).((...)..))
output constr: (???(...)??(...)???)
output result: undesignable
output timesc: 0.000475479
output y_star: (..((.....).))
output constr: (????????????)
output result: undesignable
output timesc: 0.0014059
output y_star: (..((...))((...)..))
output constr: (???(...)??(...)???)
output result: undesignable
output timesc: 0.252853
output y_star: ((...)(..(...).))
output constr: ((...)??????????)
output result: undesignable
output timesc: 0.696404
output y_star: ((...).(.(...)...))
output constr: ((...)???(...)????)
output result: undesignable
output timesc: 0.006664
output y_star: ((.....)(...))
output constr: (????????????)
output result: undesignable
output timesc: 0.0232543
output y_star: (.(...)(...)((...)))
output constr: (?(...)??????(...)?)
output result: undesignable
output timesc: 0.460572
output y_star: ((...)(...)((...)(...)))
output constr: ((...)(...)?(...)(...)?)
output result: undesignable
output timesc: 0.00111333
output y_star: (..((.(...)).(...)))
output constr: (?????(...)??(...)?)
output result: undesignable
output timesc: 0.063352
output y_star: ((.(....)(...)).)
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.669911
output y_star: ((...)(....)(...)(...))
output constr: ((...)??????(...)(...))
output result: undesignable
output timesc: 0.00789971
output y_star: (.(...)(..(...)(...).))
output constr: (?(...)???(...)(...)??)
output result: undesignable
output timesc: 0.000510293
output y_star: (((..(...))..))
output constr: (????(...)????)
output result: undesignable
output timesc: 0.00251831
output y_star: ((...).((...).))
output constr: (???????(...)??)
output result: undesignable
output timesc: 0.164129
output y_star: (((...).(...))(.(...)))
output constr: (?(...)?(...)???(...)?)
output result: undesignable
output timesc: 0.0247422
output y_star: (.(...)..((...)...))
output constr: (?(...)???(...)????)
output result: undesignable
output timesc: 0.000495798
output y_star: (((...)...)(...)...)
output constr: (?(...)????(...)???)
output result: undesignable
output timesc: 0.000694163
output y_star: (((....)..(...)))
output constr: (?????????(...)?)
output result: undesignable
output timesc: 3.65212
output y_star: ((((...)(...))).(...).)
output constr: (??(...)(...)???(...)?)
output result: undesignable
output timesc: 0.00422987
output y_star: (((...)(...)(...).).(...))
output constr: (?(...)(...)(...)???(...))
output result: undesignable
output timesc: 0.000584211
output y_star: (.((...))((...)(...)).)
output constr: (??(...)??(...)(...)??)
output result: undesignable
output timesc: 0.0166587
output y_star: ((...).(...)(...(...)))
output constr: ((...)?(...)????(...)?)
output result: undesignable
output timesc: 0.000758253
output y_star: ((...)(...)((...).))
output constr: ((...)??????(...)??)
output result: undesignable
output timesc: 0.254928
output y_star: (..(...)(.(.(...))))
output constr: (??(...)????(...)??)
output result: undesignable
output timesc: 0.0586784
output y_star: ((...(..(...))))
output constr: (???????(...)??)
output result: undesignable
output timesc: 0.0485753
output y_star: (....((...)(...)).)
output constr: (?????(...)(...)??)
output result: undesignable
output timesc: 0.00981835
output y_star: (((...)..((...)))(...))
output constr: (?(...)???(...)??(...))
output result: undesignable
output timesc: 0.024083
output y_star: ((...((...)(...))))
output constr: (?????(...)(...)??)
output result: undesignable
output timesc: 0.00833398
output y_star: (.(...)..(..(...)))
output constr: (?(...)?????(...)?)
output result: undesignable
output timesc: 0.000504839
output y_star: (((...)..)...)
output constr: (?(...)??????)
output result: undesignable
output timesc: 0.000414154
output y_star: (.(...).(...).)
output constr: (?(...)???????)
output result: undesignable
output timesc: 0.0958645
output y_star: ((...)(..((...).).))
output constr: ((...)????(...)????)
output result: undesignable
output timesc: 0.250661
output y_star: (..(..((...)))(...))
output constr: (??????(...)??(...))
output result: undesignable
output timesc: 0.00876207
output y_star: ((((...).(...)).)..)
output constr: (??(...)?(...)?????)
output result: undesignable
output timesc: 0.00397321
output y_star: ((.((...).))..(...))
output constr: (???(...)?????(...))
output result: undesignable
output timesc: 0.00272785
output y_star: ((..((...)(...)))(...))
output constr: (????(...)(...)??(...))
output result: undesignable
output timesc: 0.00610405
output y_star: ((...)(((...).(...))).)
output constr: ((...)??(...)?(...)???)
output result: undesignable
output timesc: 0.00397517
output y_star: ((...)((...).(...))...)
output constr: ((...)?(...)?(...)????)
output result: undesignable
output timesc: 0.000733331
output y_star: ((.(...))((...)))
output constr: (?????????(...)?)
output result: undesignable
output timesc: 0.14539
output y_star: ((..(...).)..)
output constr: (???(...)????)
output result: undesignable
output timesc: 0.00561506
output y_star: (.((...).))
output constr: (?????????)
output result: undesignable
output timesc: 0.0054193
output y_star: (....((...)...).)
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.00653717
output y_star: ((.(.....)(...)))
output constr: (?????????(...)?)
output result: undesignable
output timesc: 0.168947
output y_star: (((....)(...).).)
output constr: (???????(...)???)
output result: undesignable
output timesc: 0.664751
output y_star: (((...).((...)))(...))
output constr: (?(...)??(...)??(...))
output result: undesignable
output timesc: 0.0236653
output y_star: (..(...).(...).)
output constr: (????????(...)?)
output result: undesignable
output timesc: 0.424481
output y_star: (..((...)...))
output constr: (????????????)
output result: undesignable
output timesc: 0.00562872
output y_star: (.(...)(....).(...))
output constr: (?(...)???????(...))
output result: undesignable
output timesc: 0.00497429
output y_star: (.(...)((...)..(...).))
output constr: (?(...)?(...)??(...)??)
output result: undesignable
output timesc: 0.000734265
output y_star: (((...).(...))....)
output constr: (?(...)?(...)?????)
output result: undesignable
output timesc: 0.000697026
output y_star: (..(...((...).)))
output constr: (???????(...)???)
output result: undesignable
output timesc: 0.00253296
output y_star: (..(.(...)(...))(...).)
output constr: (????(...)(...)?(...)?)
output result: undesignable
output timesc: 0.000519047
output y_star: (..((...)(...)..)(...))
output constr: (???(...)(...)???(...))
output result: undesignable
output timesc: 0.000502249
output y_star: (.(((...)..).))
output constr: (???(...)?????)
output result: undesignable
output timesc: 0.00226585
output y_star: ((.(...)(...))((...)).)
output constr: (??(...)(...)??(...)??)
output result: undesignable
output timesc: 0.0163559
output y_star: ((...)(..(...)(...).).)
output constr: ((...)???(...)(...)???)
output result: undesignable
output timesc: 0.00035472
output y_star: ((...).(...)...)
output constr: ((...)?????????)
output result: undesignable
output timesc: 0.109795
output y_star: (((...)(...).).(...)..)
output constr: (?(...)(...)???(...)??)
output result: undesignable
output timesc: 0.000530148
output y_star: (.(...)(..(...)).(...))
output constr: (?(...)???(...)??(...))
output result: undesignable
output timesc: 0.000560734
output y_star: (..(((...)..)(...)))
output constr: (????(...)???(...)?)
output result: undesignable
output timesc: 0.0161006
output y_star: ((((...)((...)(...)))))
output constr: (??(...)?(...)(...)???)
output result: undesignable
output timesc: 0.369536
output y_star: (.((...))(...)(...))
output constr: (??(...)??????(...))
output result: undesignable
output timesc: 0.333218
output y_star: ((...)(...)(..((...))))
output constr: ((...)(...)????(...)??)
output result: undesignable
output timesc: 0.0149093
output y_star: ((...)(.(...).(...))(...))
output constr: ((...)??(...)?(...)?(...))
output result: undesignable
output timesc: 0.000793858
output y_star: ((..((...)))(...)..)
output constr: (????(...)??(...)??)
output result: undesignable
output timesc: 0.0122043
output y_star: (((...))((...)(...)(...)))
output constr: (?(...)??(...)(...)(...)?)
output result: undesignable
output timesc: 0.00676752
output y_star: (.((.....)..))
output constr: (????????????)
output result: undesignable
output timesc: 0.001484
output y_star: (.((..((...).))))
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.314379
output y_star: ((...)(......))
output constr: ((...)????????)
output result: undesignable
output timesc: 0.0980178
output y_star: ((...)(((...).)(...)))
output constr: ((...)??(...)??(...)?)
output result: undesignable
output timesc: 0.0236569
output y_star: (((...)..(...).).(...))
output constr: (?(...)??(...)???(...))
output result: undesignable
output timesc: 0.000534459
output y_star: (((...)..(...)).)
output constr: (????????(...)??)
output result: undesignable
output timesc: 39.1758
output y_star: (...(.(...).(...).))
output constr: (?????(...)?(...)??)
output result: undesignable
output timesc: 0.000709521
output y_star: (..(.(...)(...).))
output constr: (????(...)(...)??)
output result: undesignable
output timesc: 0.000662366
output y_star: ((...)((...)((...)).))
output constr: ((...)?(...)?(...)???)
output result: undesignable
output timesc: 0.0248182
output y_star: ((...)(....).)
output constr: (????????????)
output result: undesignable
output timesc: 1.54956
output y_star: ((...(...).)((...)))
output constr: (????(...)???(...)?)
output result: undesignable
output timesc: 0.587188
output y_star: ((...)((...)...(...)).)
output constr: ((...)?(...)???(...)??)
output result: undesignable
output timesc: 0.000925364
output y_star: ((...)(.......).)
output constr: ((...)??????????)
output result: undesignable
output timesc: 0.00194197
output y_star: ((.......)..)
output constr: (???????????)
output result: undesignable
output timesc: 0.000445143
output y_star: ((...)((...)(...)).)
output constr: ((...)??????(...)??)
output result: undesignable
output timesc: 0.0413746
output y_star: ((((...).).)..(...))
output constr: (??(...)??????(...))
output result: undesignable
output timesc: 0.00288818
output y_star: ((...)(..(...)(...).))
output constr: ((...)???(...)(...)??)
output result: undesignable
output timesc: 0.000696822
output y_star: ((...)(...)(..(...)))
output constr: ((...)(...)???(...)?)
output result: undesignable
output timesc: 0.00094247
output y_star: ((...(...)).)
output constr: (???????????)
output result: undesignable
output timesc: 0.00635759
output y_star: (((..(...)).(...).))
output constr: (????(...)??(...)??)
output result: undesignable
output timesc: 0.179922
output y_star: (.(((...)(...).))(...))
output constr: (???(...)(...)???(...))
output result: undesignable
output timesc: 0.00295492
output y_star: ((...)((...(...)).))
output constr: ((...)?????(...)???)
output result: undesignable
output timesc: 0.00418181
output y_star: (.(((...).)..))
output constr: (???(...)?????)
output result: undesignable
output timesc: 0.00249358
output y_star: ((...)(...)..)
output constr: (????????????)
output result: undesignable
output timesc: 1.54303
output y_star: ((...(...(...))))
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.0398684
output y_star: ((...).((...)..))
output constr: (???????(...)???)
output result: undesignable
output timesc: 0.168326
output y_star: ((.(...).)(....))
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.780495
output y_star: (.(.(...))(..(...)))
output constr: (???(...)????(...)?)
output result: undesignable
output timesc: 0.0644321
output y_star: (..((.(...)(...)).))
output constr: (?????(...)(...)???)
output result: undesignable
output timesc: 0.00294152
output y_star: ((.((.(...))..)))
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.0286146
output y_star: (((...).(...))(...))
output constr: (???????(...)?(...))
output result: undesignable
output timesc: 0.24575
output y_star: (.(...)((...)..).(...))
output constr: (?(...)?(...)????(...))
output result: undesignable
output timesc: 0.000750108
output y_star: ((...)..(.(...)(...)).)
output constr: ((...)????(...)(...)??)
output result: undesignable
output timesc: 0.000544618
output y_star: ((...(...)(...)))
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.186119
output y_star: (.((.(.(...))).))
output constr: (??????(...)????)
output result: undesignable
output timesc: 6.06344
output y_star: ((((...).(...).)(...)))
output constr: (??(...)?(...)??(...)?)
output result: undesignable
output timesc: 0.00432867
output y_star: (.((...)(...)).((...)))
output constr: (??(...)(...)???(...)?)
output result: undesignable
output timesc: 0.096052
output y_star: (.(...).(...)..)
output constr: (?(...)????????)
output result: undesignable
output timesc: 0.435895
output y_star: ((....(...).).)
output constr: (?????(...)???)
output result: undesignable
output timesc: 0.00565914
output y_star: ((.(...))(...))
output constr: (??(...)??????)
output result: undesignable
output timesc: 0.0368111
output y_star: ((((...)).(...).)..)
output constr: (??(...)??(...)????)
output result: undesignable
output timesc: 0.182795
output y_star: (..(((...))...))
output constr: (????(...)?????)
output result: undesignable
output timesc: 0.00426792
output y_star: (..((...)(...).))
output constr: (???(...)(...)??)
output result: undesignable
output timesc: 0.000472454
output y_star: ((.(...)..))
output constr: (??????????)
output result: undesignable
output timesc: 0.897697
output y_star: (((.(....)).))
output constr: (????????????)
output result: undesignable
output timesc: 2.54118
output y_star: (.(...)((...)(...)).)
output constr: (?(...)?(...)(...)??)
output result: undesignable
output timesc: 0.00138222
output y_star: ((.(...)....))
output constr: (????????????)
output result: undesignable
output timesc: 0.106847
output y_star: ((.(...)(...)(...))(...).)
output constr: (??(...)(...)(...)?(...)?)
output result: undesignable
output timesc: 0.000777517
output y_star: (.....(...)(...))
output constr: (??????????(...))
output result: undesignable
output timesc: 0.0268572
output y_star: (((...).)(....))
output constr: (?(...)????????)
output result: undesignable
output timesc: 0.17766
output y_star: (..((...))((...)(...)))
output constr: (???(...)??(...)(...)?)
output result: undesignable
output timesc: 0.0243338
output y_star: (.(...).(.((...).)))
output constr: (?(...)????(...)???)
output result: undesignable
output timesc: 0.002793
output y_star: ((...)(...)((...)..).)
output constr: ((...)(...)?(...)????)
output result: undesignable
output timesc: 0.000539853
output y_star: (.(..(...)(...)))
output constr: (?????????(...)?)
output result: undesignable
output timesc: 0.660351
output y_star: ((...((...)).)(...))
output constr: (?????(...)???(...))
output result: undesignable
output timesc: 0.552385
output y_star: ((...)((...)..)...)
output constr: ((...)?(...)??????)
output result: undesignable
output timesc: 0.000577876
output y_star: (((...)(...)...)..)
output constr: (?(...)(...)??????)
output result: undesignable
output timesc: 0.000500661
output y_star: (.(...)((...)(...)(...)).)
output constr: (?(...)?(...)(...)(...)??)
output result: undesignable
output timesc: 0.000792605
output y_star: ((...).(((...))(...)).)
output constr: ((...)???(...)?(...)??)
output result: undesignable
output timesc: 0.00270111
output y_star: ((...(.(...)).).)
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.707221
output y_star: (.(.(...)...)(...).)
output constr: (???(...)????(...)?)
output result: undesignable
output timesc: 0.00695606
output y_star: (..((...)..)(...)(...))
output constr: (???(...)???(...)(...))
output result: undesignable
output timesc: 0.000554565
output y_star: ((((...)...)...))
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.0420681
output y_star: (.(...).(((...).).))
output constr: (?(...)???(...)????)
output result: undesignable
output timesc: 0.00262662
output y_star: ((..(...))(...)(...)..)
output constr: (???(...)?(...)(...)??)
output result: undesignable
output timesc: 0.000751855
output y_star: (....(.(...)))
output constr: (????????????)
output result: undesignable
output timesc: 0.00569155
output y_star: (...(((...))..).)
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.0911548
output y_star: ((...)((.(...)..).))
output constr: ((...)???(...)?????)
output result: undesignable
output timesc: 0.0619549
output y_star: (.((...).(...).)...)
output constr: (??(...)?(...)?????)
output result: undesignable
output timesc: 0.00677534
output y_star: (.(...)((...)..)...)
output constr: (?(...)?(...)??????)
output result: undesignable
output timesc: 0.000476364
output y_star: (..((...)(....)))
output constr: (???(...)???????)
output result: undesignable
output timesc: 0.170064
output y_star: (((...)(.(...)(...).)))
output constr: (?(...)??(...)(...)???)
output result: undesignable
output timesc: 0.00289882
output y_star: (((.....)(...)).)
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.010096
output y_star: (((...)(.(...))(...)).)
output constr: (?(...)??(...)?(...)??)
output result: undesignable
output timesc: 1.42867
output y_star: (.(((...))(...))(...).)
output constr: (???(...)?(...)?(...)?)
output result: undesignable
output timesc: 0.00827858
output y_star: (....(.(...)...))
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.0107198
output y_star: ((...)((...)......))
output constr: ((...)?(...)???????)
output result: undesignable
output timesc: 0.00101753
output y_star: (((.(...)).)....)
output constr: (???(...)???????)
output result: undesignable
output timesc: 0.557902
output y_star: (....(((...)).).)
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.409234
output y_star: ((...).(..(...))(...))
output constr: ((...)????(...)?(...))
output result: undesignable
output timesc: 0.000544021
output y_star: ((..((...))(...))(...))
output constr: (????(...)?(...)?(...))
output result: undesignable
output timesc: 0.0968215
output y_star: (.(...)..)
output constr: (????????)
output result: undesignable
output timesc: 0.0134466
output y_star: (..((...).(...)).(...))
output constr: (???(...)?(...)??(...))
output result: undesignable
output timesc: 0.000535587
output y_star: ((...)..((...).(...)))
output constr: ((...)???(...)?(...)?)
output result: undesignable
output timesc: 0.000699504
output y_star: (.((...)(...))(...)..)
output constr: (??(...)(...)?(...)??)
output result: undesignable
output timesc: 0.000695322
output y_star: (...((...)...)(...))
output constr: (????(...)????(...))
output result: undesignable
output timesc: 0.000503667
output y_star: ((.(...)...)(...)..)
output constr: (??(...)????(...)??)
output result: undesignable
output timesc: 0.00991413
output y_star: (.((...)((...))))
output constr: (??(...)????????)
output result: undesignable
output timesc: 8.10582
output y_star: (((....)(...)))
output constr: (???????(...)?)
output result: undesignable
output timesc: 0.311455
output y_star: (((...)((...)))...)
output constr: (?(...)?(...)?????)
output result: undesignable
output timesc: 30.0157
output y_star: ((.((...).)..)(...))
output constr: (???(...)?????(...))
output result: undesignable
output timesc: 0.251614
output y_star: ((...)..(...(...)))
output constr: ((...)??????(...)?)
output result: undesignable
output timesc: 0.000616693
output y_star: ((...)(.....)...)
output constr: ((...)??????????)
output result: undesignable
output timesc: 0.00729858
output y_star: ((.(...).(...))(...)..)
output constr: (??(...)?(...)?(...)??)
output result: undesignable
output timesc: 0.000851282
output y_star: ((((...)(...)).(...)).)
output constr: (??(...)(...)??(...)??)
output result: undesignable
output timesc: 0.0983748
output y_star: ((...)(........))
output constr: ((...)??????????)
output result: undesignable
output timesc: 0.000623837
output y_star: (..(..(...)).)
output constr: (????????????)
output result: undesignable
output timesc: 0.0921038
output y_star: (...(...).((...)(...)))
output constr: (???(...)??(...)(...)?)
output result: undesignable
output timesc: 0.0008344
output y_star: ((...)(.(...)(...)...))
output constr: ((...)??(...)(...)????)
output result: undesignable
output timesc: 0.000632976
output y_star: ((...).(.(...)...).)
output constr: ((...)???(...)?????)
output result: undesignable
output timesc: 0.00492543
output y_star: (..((...)(...)))
output constr: (????????(...)?)
output result: undesignable
output timesc: 0.0415438
output y_star: ((((...)..(...))..))
output constr: (??(...)??(...)????)
output result: undesignable
output timesc: 0.0122763
output y_star: (((...))(...(...).))
output constr: (?(...)?????(...)??)
output result: undesignable
output timesc: 0.600297
output y_star: ((..(...)(...).))
output constr: (????????(...)??)
output result: undesignable
output timesc: 3.21636
output y_star: (....(.(...).(...)))
output constr: (??????(...)?(...)?)
output result: undesignable
output timesc: 0.000689935
output y_star: ((..(...))(...).(...))
output constr: (???(...)?(...)?(...))
output result: undesignable
output timesc: 0.00091946
output y_star: ((...)((...)(...))(...)..)
output constr: ((...)?(...)(...)?(...)??)
output result: undesignable
output timesc: 0.00130118
output y_star: ((...)..((...).))
output constr: ((...)??????????)
output result: undesignable
output timesc: 0.171317
output y_star: (.(....)(...))
output constr: (????????????)
output result: undesignable
output timesc: 1.5382
output y_star: (.((...)..)((...)))
output constr: (??(...)????(...)?)
output result: undesignable
output timesc: 0.248794
output y_star: ((((...)).(...))..)
output constr: (??(...)??(...)???)
output result: undesignable
output timesc: 0.248216
output y_star: ((.(...)(..(...))).)
output constr: (??(...)???(...)???)
output result: undesignable
output timesc: 0.063399
output y_star: (.(...).(..(...))(...))
output constr: (?(...)????(...)?(...))
output result: undesignable
output timesc: 0.000753185
output y_star: ((...)..(...)(...))
output constr: (???????(...)(...))
output result: undesignable
output timesc: 0.00133397
output y_star: ((..((...)..)))
output constr: (????(...)????)
output result: undesignable
output timesc: 0.00318053
output y_star: (..(....(...))(...))
output constr: (???????(...)?(...))
output result: undesignable
output timesc: 0.000693318
output y_star: ((.(...))...)
output constr: (??(...)????)
output result: undesignable
output timesc: 0.00059355
output y_star: ((((...)...)(...).))
output constr: (??(...)????(...)??)
output result: undesignable
output timesc: 0.18
output y_star: ((...)((...)....(...)))
output constr: ((...)?(...)????(...)?)
output result: undesignable
output timesc: 0.00125791
output y_star: (...(..(.(...))))
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.0027381
output y_star: ((.(.(...))(...))..)
output constr: (????(...)?(...)???)
output result: undesignable
output timesc: 0.064064
output y_star: (((...)(...)..(...))..)
output constr: (?(...)(...)??(...)???)
output result: undesignable
output timesc: 0.000913659
output y_star: (.......(...))
output constr: (????????????)
output result: undesignable
output timesc: 0.00111343
output y_star: (.((....)(...)))
output constr: (????????(...)?)
output result: undesignable
output timesc: 3.82925
output y_star: (((.(...))...)(...))
output constr: (???(...)?????(...))
output result: undesignable
output timesc: 0.112266
output y_star: (.((...))((...).(...)))
output constr: (??(...)??(...)?(...)?)
output result: undesignable
output timesc: 0.0362647
output y_star: ((((...).).).(...))
output constr: (??(...)?????(...))
output result: undesignable
output timesc: 0.00374862
output y_star: ((.((...)..))(...).)
output constr: (???(...)????(...)?)
output result: undesignable
output timesc: 0.00522395
output y_star: ((...)(..((...)..)))
output constr: ((...)????(...)????)
output result: undesignable
output timesc: 0.00524946
output y_star: (.(.(.(...)(...))))
output constr: (?????(...)(...)??)
output result: undesignable
output timesc: 0.00345306
output y_star: (.(...)(.(...).(...)))
output constr: (?(...)??(...)?(...)?)
output result: undesignable
output timesc: 0.000882707
output y_star: (.(...).((...)..))
output constr: (?(...)??(...)???)
output result: undesignable
output timesc: 0.000554961
output y_star: (((...)((...).)))
output constr: (?(...)?????????)
output result: undesignable
output timesc: 0.154541
output y_star: (...(.(...)(...)).)
output constr: (?????(...)(...)??)
output result: undesignable
output timesc: 0.00676317
output y_star: (((.((...)))(...)).)
output constr: (????(...)??(...)??)
output result: undesignable
output timesc: 1.35239
output y_star: ((...)(...).(...))
output constr: ((...)??????(...))
output result: undesignable
output timesc: 0.00133462
output y_star: (.(...).((...)...))
output constr: (?(...)??(...)????)
output result: undesignable
output timesc: 0.000480333
output y_star: (((.(...))..)(...).)
output constr: (???(...)????(...)?)
output result: undesignable
output timesc: 0.0039162
output y_star: (..(...(...)(...).))
output constr: (??????(...)(...)??)
output result: undesignable
output timesc: 0.00034759
output y_star: ((...)(..(...))..(...))
output constr: ((...)???(...)???(...))
output result: undesignable
output timesc: 0.000545602
output y_star: (..(...).((...)))
output constr: (?????????(...)?)
output result: undesignable
output timesc: 2.36965
output y_star: (((...)(...)).(...).)
output constr: (?(...)(...)??(...)?)
output result: undesignable
output timesc: 0.000729018
output y_star: (((...)..)..((...)))
output constr: (?(...)??????(...)?)
output result: undesignable
output timesc: 0.495608
output y_star: (.((...)..)...(...))
output constr: (??(...)??????(...))
output result: undesignable
output timesc: 0.000357243
output y_star: (.(.(...)(...).).(...))
output constr: (???(...)(...)???(...))
output result: undesignable
output timesc: 0.000311212
output y_star: ((((...)(...)(...)).).)
output constr: (??(...)(...)(...)????)
output result: undesignable
output timesc: 0.0608785
output y_star: ((...).(...)(...))
output constr: (??????(...)(...))
output result: undesignable
output timesc: 0.00126285
output y_star: (.((...).).(...))
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.667096
output y_star: (.(.(...)((...)(...))))
output constr: (???(...)?(...)(...)??)
output result: undesignable
output timesc: 0.097756
output y_star: (((...)((...)(...))))
output constr: (?(...)?(...)(...)??)
output result: undesignable
output timesc: 0.00615981
output y_star: (..(((...))(...)))
output constr: (????(...)?(...)?)
output result: undesignable
output timesc: 0.0501146
output y_star: (.((...).)(...).)
output constr: (?????????(...)?)
output result: undesignable
output timesc: 0.168931
output y_star: ((...)((...)....).)
output constr: ((...)?(...)??????)
output result: undesignable
output timesc: 0.000509238
output y_star: (..(.(((...)).)))
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.119674
output y_star: (..(..(...).(...).))
output constr: (?????(...)?(...)??)
output result: undesignable
output timesc: 0.000348989
output y_star: ((.((...).)))
output constr: (???????????)
output result: undesignable
output timesc: 0.125778
output y_star: (((...)...)(.(...)))
output constr: (?(...)??????(...)?)
output result: undesignable
output timesc: 0.0162759
output y_star: (((...)(...).(...)))
output constr: (?(...)(...)???????)
output result: undesignable
output timesc: 0.307638
output y_star: (......((...).).)
output constr: (???????(...)???)
output result: undesignable
output timesc: 0.00626782
output y_star: (..((...).(...).(...)))
output constr: (???(...)?(...)?(...)?)
output result: undesignable
output timesc: 0.000739901
output y_star: (((...)(...(...))))
output constr: (?(...)????(...)??)
output result: undesignable
output timesc: 0.0392663
output y_star: ((...)(...).)
output constr: ((...)??????)
output result: undesignable
output timesc: 0.00592007
output y_star: ((...).(...))
output constr: (???????????)
output result: undesignable
output timesc: 0.365627
output y_star: ((..(...))((...)).)
output constr: (???(...)??(...)??)
output result: undesignable
output timesc: 0.244858
output y_star: ((...)((...)..).)
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.166257
output y_star: (((...)(.(...)))(...).)
output constr: (?(...)??(...)??(...)?)
output result: undesignable
output timesc: 0.0238897
output y_star: (..(.(...)))
output constr: (??????????)
output result: undesignable
output timesc: 0.00543838
output y_star: (..(.(...)(...)..))
output constr: (????(...)(...)???)
output result: undesignable
output timesc: 0.000345875
output y_star: ((...((...)))..)
output constr: (?????(...)????)
output result: undesignable
output timesc: 0.00423018
output y_star: ((...)(....)..)
output constr: ((...)????????)
output result: undesignable
output timesc: 0.0992167
output y_star: ((.....)(...)...)
output constr: (???????(...)???)
output result: undesignable
output timesc: 0.00641287
output y_star: (((..(...)).)(...))
output constr: (????(...)???(...))
output result: undesignable
output timesc: 0.00395997
output y_star: (..((.(...).).))
output constr: (?????(...)????)
output result: undesignable
output timesc: 0.0188281
output y_star: (((...))(...).(...))
output constr: (?(...)???????(...))
output result: undesignable
output timesc: 0.324003
output y_star: ((...)(.(...)(...).)..)
output constr: ((...)??(...)(...)????)
output result: undesignable
output timesc: 0.000359566
output y_star: (.(...)(.(...)))
output constr: (????????(...)?)
output result: undesignable
output timesc: 0.165382
output y_star: (((..((...).)).))
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.0272299
output y_star: (...((...)...)..)
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.0259053
output y_star: ((...)(..(...))(...))
output constr: ((...)???(...)?(...))
output result: undesignable
output timesc: 0.00074952
output y_star: ((...)(...)(.(...)(...)).)
output constr: ((...)(...)??(...)(...)??)
output result: undesignable
output timesc: 0.000544797
output y_star: (.((...)..)(...)(...))
output constr: (??(...)???(...)(...))
output result: undesignable
output timesc: 0.000533739
output y_star: (((...)((...)(...).)).)
output constr: (?(...)?(...)(...)????)
output result: undesignable
output timesc: 0.0168102
output y_star: ((...)(...).((...)))
output constr: ((...)???????(...)?)
output result: undesignable
output timesc: 0.682128
output y_star: (..((.(...)).))
output constr: (?????(...)???)
output result: undesignable
output timesc: 0.00225081
output y_star: (.(...)(((...).).))
output constr: (?(...)??(...)????)
output result: undesignable
output timesc: 0.00384389
output y_star: ((..(.(...)))(...).)
output constr: (?????(...)??(...)?)
output result: undesignable
output timesc: 0.00388923
output y_star: ((...((...).).).)
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.167159
output y_star: ((...).(...)(...)..)
output constr: ((...)?(...)???????)
output result: undesignable
output timesc: 0.00120206
output y_star: ((...)(...)(..(...)).)
output constr: ((...)(...)???(...)??)
output result: undesignable
output timesc: 0.000518868
output y_star: (..(....))
output constr: (????????)
output result: undesignable
output timesc: 0.00335591
output y_star: (.(...)((...)..))
output constr: (?(...)?????????)
output result: undesignable
output timesc: 40.6563
output y_star: (.(...).((...)....))
output constr: (?(...)??(...)?????)
output result: undesignable
output timesc: 0.0104769
output y_star: (((...).((...).(...))))
output constr: (?(...)??(...)?(...)??)
output result: undesignable
output timesc: 0.0482142
output y_star: (((...)(...))((...))..)
output constr: (?(...)(...)??(...)???)
output result: undesignable
output timesc: 0.040945
output y_star: (..(...).((...)..).)
output constr: (??(...)??(...)????)
output result: undesignable
output timesc: 0.000773343
output y_star: (((...)(...).)(...))
output constr: (?(...)(...)???????)
output result: undesignable
output timesc: 0.0611971
output y_star: (.(..(...)(...))(...))
output constr: (????(...)(...)?(...))
output result: undesignable
output timesc: 0.00098367
output y_star: ((...).(.(...).(...)).)
output constr: ((...)???(...)?(...)??)
output result: undesignable
output timesc: 0.000793369
output y_star: (.((...).....)(...))
output constr: (??(...)??????(...))
output result: undesignable
output timesc: 0.000933
output y_star: (.(.(...)))
output constr: (?????????)
output result: undesignable
output timesc: 0.00604769
output y_star: (.((...))(...).)
output constr: (??(...)???????)
output result: undesignable
output timesc: 1.20113
output y_star: (((...).).((...)(...)))
output constr: (?(...)????(...)(...)?)
output result: undesignable
output timesc: 0.101644
output y_star: ((...)((...).)..)
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.673043
output y_star: ((((...(...)).)))
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.305333
output y_star: (..(.(...)(...))(...))
output constr: (????(...)(...)?(...))
output result: undesignable
output timesc: 0.000711545
output y_star: (((...))(...)(...))
output constr: (?(...)??????(...))
output result: undesignable
output timesc: 0.445735
output y_star: ((...)(...).((...)..).)
output constr: ((...)(...)??(...)????)
output result: undesignable
output timesc: 0.000566057
output y_star: (..((...)(...)(...).))
output constr: (???(...)(...)(...)??)
output result: undesignable
output timesc: 0.000690612
output y_star: (...((...)..)(...).)
output constr: (????(...)???(...)?)
output result: undesignable
output timesc: 0.000671258
output y_star: (((.(...)).)((...)))
output constr: (???(...)????(...)?)
output result: undesignable
output timesc: 0.471857
output y_star: (.(.(...)(....)))
output constr: (???(...)???????)
output result: undesignable
output timesc: 0.66946
output y_star: (...(((...)..).))
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.00280152
output y_star: ((..(...))(...).)
output constr: (???(...)?(...)?)
output result: undesignable
output timesc: 0.000836985
output y_star: ((...)((...)(...)..)..)
output constr: ((...)?(...)(...)?????)
output result: undesignable
output timesc: 0.000684901
output y_star: ((((...))..).(...))
output constr: (??(...)?????(...))
output result: undesignable
output timesc: 0.00921253
output y_star: ((...)(...)((...)(...).).)
output constr: ((...)(...)?(...)(...)???)
output result: undesignable
output timesc: 0.000739807
output y_star: (.(...)..(...)(...))
output constr: (????????(...)(...))
output result: undesignable
output timesc: 0.00102076
output y_star: (.(.(...))....)
output constr: (???(...)?????)
output result: undesignable
output timesc: 0.00585422
output y_star: (((...)...)(...).)
output constr: (?(...)????(...)?)
output result: undesignable
output timesc: 0.000849805
output y_star: ((((...)((...))))(...))
output constr: (??(...)?(...)???(...))
output result: undesignable
output timesc: 0.403632
output y_star: (..(...)(...)(...).)
output constr: (???????(...)(...)?)
output result: undesignable
output timesc: 0.00139443
output y_star: (((...)(...)..)(...)(...))
output constr: (?(...)(...)???(...)(...))
output result: undesignable
output timesc: 0.000982154
output y_star: (.(.(...)..(...))(...))
output constr: (???(...)??(...)?(...))
output result: undesignable
output timesc: 0.00068983
output y_star: ((....(...))....)
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.000652972
output y_star: (((...))...(...))
output constr: (?(...)?????????)
output result: undesignable
output timesc: 0.498889
output y_star: ((...)(.(...)..(...).))
output constr: ((...)??(...)??(...)??)
output result: undesignable
output timesc: 0.000515695
output y_star: (..(...)(.(...).(...)))
output constr: (??(...)??(...)?(...)?)
output result: undesignable
output timesc: 0.000728156
output y_star: ((((...)).)((...).))
output constr: (??(...)????(...)??)
output result: undesignable
output timesc: 1.86211
output y_star: (..(....(...).))
output constr: (???????(...)??)
output result: undesignable
output timesc: 0.00849513
output y_star: (...((...)....))
output constr: (????(...)?????)
output result: undesignable
output timesc: 0.000609003
output y_star: ((..(...))...)
output constr: (????????????)
output result: undesignable
output timesc: 0.00704136
output y_star: ((((...))(...))...)
output constr: (??(...)?(...)????)
output result: undesignable
output timesc: 0.0396847
output y_star: (.(...).(.(...)))
output constr: (?(...)?????????)
output result: undesignable
output timesc: 0.170125
output y_star: ((...)(.....(...)).)
output constr: ((...)??????(...)??)
output result: undesignable
output timesc: 0.000487947
output y_star: ((...)(.....(...).))
output constr: ((...)??????(...)??)
output result: undesignable
output timesc: 0.0100987
output y_star: ((.(....))..)
output constr: (???????????)
output result: undesignable
output timesc: 0.0255211
output y_star: (...(.(...)).)
output constr: (????????????)
output result: undesignable
output timesc: 0.0937505
output y_star: ((.(...).(...))(...).)
output constr: (??(...)?(...)?(...)?)
output result: undesignable
output timesc: 0.000726246
output y_star: (.((...)(....)))
output constr: (??(...)???????)
output result: undesignable
output timesc: 1.32859
output y_star: ((..(.(...)))...)
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.00450552
output y_star: (((...)).(..(...)))
output constr: (?(...)?????(...)?)
output result: undesignable
output timesc: 0.379026
output y_star: ((.((...)))..)
output constr: (???(...)????)
output result: undesignable
output timesc: 0.0240814
output y_star: ((....(...)..)(...))
output constr: (?????(...)???(...))
output result: undesignable
output timesc: 0.03989
output y_star: ((.....)(...))
output constr: (???????(...))
output result: undesignable
output timesc: 0.000435855
output y_star: (..(.(...)(...)).(...))
output constr: (????(...)(...)??(...))
output result: undesignable
output timesc: 0.000394586
output y_star: (.((...)..).....)
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.0064366
output y_star: (((...)(...)(...)(...))..)
output constr: (?(...)(...)(...)(...)???)
output result: undesignable
output timesc: 0.000809942
output y_star: (...((...)((...).)))
output constr: (????(...)?(...)???)
output result: undesignable
output timesc: 0.0159641
output y_star: (((.(...))..)(...))
output constr: (???(...)????(...))
output result: undesignable
output timesc: 0.00395229
output y_star: (.(...)(.(...).(...)).)
output constr: (?(...)??(...)?(...)??)
output result: undesignable
output timesc: 0.000497171
output y_star: (....((...)...))
output constr: (?????(...)????)
output result: undesignable
output timesc: 0.000467638
output y_star: ((((...))((...)))(...))
output constr: (??(...)??(...)??(...))
output result: undesignable
output timesc: 0.446908
output y_star: ((...)(...)(...))
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.67623
output y_star: ((...)(...(...)).(...))
output constr: ((...)????(...)??(...))
output result: undesignable
output timesc: 0.000606167
output y_star: ((...)(..(...)).(...).)
output constr: ((...)???(...)??(...)?)
output result: undesignable
output timesc: 0.000543019
output y_star: ((.(...)(.(...)(...))))
output constr: (??(...)??(...)(...)??)
output result: undesignable
output timesc: 0.0169278
output y_star: ((...)((...)))
output constr: (????????????)
output result: undesignable
output timesc: 0.588723
output y_star: ((...).(.((...)..)))
output constr: ((...)????(...)????)
output result: undesignable
output timesc: 0.0027337
output y_star: (...((...).((...))))
output constr: (????(...)??(...)??)
output result: undesignable
output timesc: 0.165951
output y_star: (...(...).(...).)
output constr: (???(...)???????)
output result: undesignable
output timesc: 0.431341
output y_star: (.(...)((...)(...))(...).)
output constr: (?(...)?(...)(...)?(...)?)
output result: undesignable
output timesc: 0.00113266
output y_star: (((...)..)...(...).)
output constr: (?(...)??????(...)?)
output result: undesignable
output timesc: 0.000487766
output y_star: (((...)((...)...)).)
output constr: (?(...)?(...)??????)
output result: undesignable
output timesc: 0.0161944
output y_star: ((((...).(...))...))
output constr: (??(...)?(...)?????)
output result: undesignable
output timesc: 0.00875211
output y_star: ((...)..(...).(...))
output constr: (???????(...)?(...))
output result: undesignable
output timesc: 0.00117085
output y_star: (....(.....).)
output constr: (????????????)
output result: undesignable
output timesc: 0.0034627
output y_star: (..((.(...)).).)
output constr: (?????(...)????)
output result: undesignable
output timesc: 12.6704
output y_star: ((...)((...).)(...))
output constr: (??????(...)??(...))
output result: undesignable
output timesc: 0.257765
output y_star: (.((...)..))
output constr: (??????????)
output result: undesignable
output timesc: 0.00556688
output y_star: ((..((...)(...)(...))))
output constr: (????(...)(...)(...)??)
output result: undesignable
output timesc: 0.0148021
output y_star: ((.(.(...)(...).)).)
output constr: (????(...)(...)????)
output result: undesignable
output timesc: 0.973802
output y_star: (..(.(...)(.(...))))
output constr: (????(...)??(...)??)
output result: undesignable
output timesc: 0.0642503
output y_star: (((.(...))(.(...))))
output constr: (???(...)???(...)??)
output result: undesignable
output timesc: 1.45356
output y_star: (((...)....)....)
output constr: (?(...)?????????)
output result: undesignable
output timesc: 0.000560324
output y_star: (((...))..((...)(...)))
output constr: (?(...)????(...)(...)?)
output result: undesignable
output timesc: 0.099446
output y_star: (((...).(...)).(...)(...))
output constr: (?(...)?(...)??(...)(...))
output result: undesignable
output timesc: 0.000803805
output y_star: (...(.(...)..(...)))
output constr: (?????(...)??(...)?)
output result: undesignable
output timesc: 33.1033
output y_star: ((..((...)))(...)(...))
output constr: (????(...)??(...)(...))
output result: undesignable
output timesc: 0.0253745
output y_star: ((((...))(...)).)
output constr: (????????(...)??)
output result: undesignable
output timesc: 20.9623
output y_star: (.((...).)(..(...)))
output constr: (??(...)?????(...)?)
output result: undesignable
output timesc: 0.100577
output y_star: (((...)(...)(...)).)
output constr: (?(...)?????(...)??)
output result: undesignable
output timesc: 0.265935
output y_star: (.((...)(...).)...)
output constr: (??(...)(...)?????)
output result: undesignable
output timesc: 0.00739162
output y_star: ((.(...).(...).))
output constr: (??(...)????????)
output result: undesignable
output timesc: 4.14181
output y_star: (..(((...)(...)).).)
output constr: (????(...)(...)????)
output result: undesignable
output timesc: 0.0626496
output y_star: ((..((...))).)
output constr: (????????????)
output result: undesignable
output timesc: 0.0920722
output y_star: ((....)(...)..)
output constr: (??????(...)??)
output result: undesignable
output timesc: 0.0905373
output y_star: (((..((...))).))
output constr: (?????(...)????)
output result: undesignable
output timesc: 0.0871664
output y_star: ((...)(..(....)))
output constr: ((...)??????????)
output result: undesignable
output timesc: 0.0435359
output y_star: (((...)((...)).)(...).)
output constr: (?(...)?(...)???(...)?)
output result: undesignable
output timesc: 0.0244851
output y_star: (..(...)(...))
output constr: (???????(...))
output result: undesignable
output timesc: 0.023082
output y_star: (((...)(...))(.(...).))
output constr: (?(...)(...)???(...)??)
output result: undesignable
output timesc: 0.100284
output y_star: ((...)((...)..).(...).)
output constr: ((...)?(...)????(...)?)
output result: undesignable
output timesc: 0.000731697
output y_star: ((.(.(...))...))
output constr: (????(...)?????)
output result: undesignable
output timesc: 0.830643
output y_star: (.(.(...)(...))((...)))
output constr: (???(...)(...)??(...)?)
output result: undesignable
output timesc: 0.0168008
output y_star: ((.(...))(...).)
output constr: (????????(...)?)
output result: undesignable
output timesc: 0.042029
output y_star: ((...)..(.(...)))
output constr: ((...)??????????)
output result: undesignable
output timesc: 0.170164
output y_star: ((..(....))..)
output constr: (????????????)
output result: undesignable
output timesc: 0.0235779
output y_star: (((...)(...)..)(...)..)
output constr: (?(...)(...)???(...)??)
output result: undesignable
output timesc: 0.000882879
output y_star: ((.(.(...)))((...)))
output constr: (????(...)???(...)?)
output result: undesignable
output timesc: 0.683538
output y_star: (.(.(...))..)
output constr: (???????????)
output result: undesignable
output timesc: 0.0917336
output y_star: (.(..(...)).(...)(...))
output constr: (????(...)??(...)(...))
output result: undesignable
output timesc: 0.000525825
output y_star: (((...).))
output constr: (????????)
output result: undesignable
output timesc: 0.0290245
output y_star: (((.(.(...)))..))
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.0283136
output y_star: ((.(...)).)
output constr: (?????????)
output result: undesignable
output timesc: 0.00542591
output y_star: ((((...))(...).)(...))
output constr: (??(...)?(...)??(...))
output result: undesignable
output timesc: 0.0250192
output y_star: (.((...)(.(...)..)))
output constr: (??(...)??(...)????)
output result: undesignable
output timesc: 6.9161
output y_star: ((((...))(...))((...)))
output constr: (??(...)?(...)??(...)?)
output result: undesignable
output timesc: 0.578086
output y_star: ((...).(.(...)(...).).)
output constr: ((...)???(...)(...)???)
output result: undesignable
output timesc: 0.000261202
output y_star: ((..(.(...)..)))
output constr: (?????(...)????)
output result: undesignable
output timesc: 0.600811
output y_star: (.(...)(.(...)...).)
output constr: (?(...)??(...)?????)
output result: undesignable
output timesc: 0.00689035
output y_star: (.(...)(.(...)(...).))
output constr: (?(...)??(...)(...)??)
output result: undesignable
output timesc: 0.000512304
output y_star: (.(...).((...)(...))..)
output constr: (?(...)??(...)(...)???)
output result: undesignable
output timesc: 0.000486394
output y_star: (...(....(...)))
output constr: (????????(...)?)
output result: undesignable
output timesc: 0.000462611
output y_star: (((.....)..).)
output constr: (????????????)
output result: undesignable
output timesc: 0.00144325
output y_star: (.(.(.(...)))...)
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.0408862
output y_star: ((...).((...)(...))(...).)
output constr: ((...)??(...)(...)?(...)?)
output result: undesignable
output timesc: 0.000752828
output y_star: (((...)).(...)..)
output constr: (?(...)?????????)
output result: undesignable
output timesc: 1.19464
output y_star: ((..(...))..(...).)
output constr: (???(...)???(...)?)
output result: undesignable
output timesc: 0.00051305
output y_star: (.(...)((...)(...)))
output constr: (?(...)?(...)??????)
output result: undesignable
output timesc: 0.0646089
output y_star: (.((..(...)).(...)))
output constr: (?????(...)??(...)?)
output result: undesignable
output timesc: 0.0660992
output y_star: (.((...)(...).).)
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.677541
output y_star: ((...)((..(...)).).)
output constr: ((...)????(...)????)
output result: undesignable
output timesc: 0.0028263
output y_star: (.(...)(..(...)).)
output constr: (?(...)???(...)??)
output result: undesignable
output timesc: 0.000464649
output y_star: (.(...).(...)...)
output constr: (???????(...)???)
output result: undesignable
output timesc: 0.425095
output y_star: (((...))..(..(...)))
output constr: (?(...)??????(...)?)
output result: undesignable
output timesc: 0.489981
output y_star: ((...)...(...)(...))
output constr: ((...)????????(...))
output result: undesignable
output timesc: 0.00126273
output y_star: (...(((...).).).)
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.0403408
output y_star: ((.(...).(...).)..)
output constr: (??(...)?(...)????)
output result: undesignable
output timesc: 0.00037092
output y_star: (.((...).(...)..)(...))
output constr: (??(...)?(...)???(...))
output result: undesignable
output timesc: 0.000503371
output y_star: ((((...))(.(...))).)
output constr: (??(...)???(...)???)
output result: undesignable
output timesc: 1.19965
output y_star: (((...)(.....)).)
output constr: (?(...)?????????)
output result: undesignable
output timesc: 0.0102987
output y_star: ((((...))(...))(...)(...))
output constr: (??(...)?(...)?(...)(...))
output result: undesignable
output timesc: 0.00663574
output y_star: (((...)(...)(...))(...))
output constr: (?(...)(...)(...)?(...))
output result: undesignable
output timesc: 0.00110863
output y_star: (((...)(.(.(...)))))
output constr: (?(...)????(...)???)
output result: undesignable
output timesc: 0.693078
output y_star: (.((....).(...)))
output constr: (?????????(...)?)
output result: undesignable
output timesc: 0.735598
output y_star: ((...).((...))..)
output constr: (???????(...)???)
output result: undesignable
output timesc: 9.70217
output y_star: (.(..(((...)).)))
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.0831049
output y_star: (...(((...).)..))
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.00264806
output y_star: (.((...)((...)..)).)
output constr: (??(...)?(...)?????)
output result: undesignable
output timesc: 0.0856579
output y_star: ((...)(.(..(...))))
output constr: ((...)?????(...)??)
output result: undesignable
output timesc: 0.00391275
output y_star: ((((...).).).(...).)
output constr: (??(...)?????(...)?)
output result: undesignable
output timesc: 0.00271588
output y_star: ((.(...)...).(...).)
output constr: (??(...)?????(...)?)
output result: undesignable
output timesc: 0.0068632
output y_star: (((...)((...)(...))(...)))
output constr: (?(...)?(...)(...)?(...)?)
output result: undesignable
output timesc: 0.0390529
output y_star: ((....)((...)))
output constr: (???????(...)?)
output result: undesignable
output timesc: 0.274777
output y_star: (.(..(...)(...))...)
output constr: (????(...)(...)????)
output result: undesignable
output timesc: 0.00686654
output y_star: ((...).(..(...))(...).)
output constr: ((...)????(...)?(...)?)
output result: undesignable
output timesc: 0.000539964
output y_star: (.....((...).).)
output constr: (??????(...)???)
output result: undesignable
output timesc: 0.00630722
output y_star: (((((...))(...)))(...))
output constr: (???(...)?(...)??(...))
output result: undesignable
output timesc: 0.429728
output y_star: (......(.(...)).)
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.00634757
output y_star: ((...)(((...)((...)))))
output constr: ((...)??(...)?(...)???)
output result: undesignable
output timesc: 0.408257
output y_star: ((...).((...).((...))))
output constr: ((...)??(...)??(...)??)
output result: undesignable
output timesc: 0.015617
output y_star: ((((...)(...).)))
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.742567
output y_star: (((...)((...)))..(...))
output constr: (?(...)?(...)????(...))
output result: undesignable
output timesc: 0.00424038
output y_star: ((...)(.((...)..)))
output constr: ((...)???(...)????)
output result: undesignable
output timesc: 0.0039074
output y_star: (.....((...)...))
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.000466676
output y_star: (.(((...).(...))(...)))
output constr: (???(...)?(...)?(...)?)
output result: undesignable
output timesc: 0.0241297
output y_star: (((...)..)...(...))
output constr: (?(...)??????(...))
output result: undesignable
output timesc: 0.000490949
output y_star: (.((...)..)(...))
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.16874
output y_star: (((...)..(...)(...))(...))
output constr: (?(...)??(...)(...)?(...))
output result: undesignable
output timesc: 0.0158582
output y_star: ((..(...))(...)....)
output constr: (???(...)?(...)????)
output result: undesignable
output timesc: 0.00735919
output y_star: ((((...)..)..))
output constr: (??(...)??????)
output result: undesignable
output timesc: 0.0418969
output y_star: (.(((...)(...)))(...))
output constr: (???(...)(...)??(...))
output result: undesignable
output timesc: 0.00405938
output y_star: ((...)(...).(..(...)))
output constr: ((...)(...)????(...)?)
output result: undesignable
output timesc: 0.000636386
output y_star: ((....(.(...))).)
output constr: (???????(...)???)
output result: undesignable
output timesc: 0.00899741
output y_star: ((...).(...).(...).)
output constr: ((...)???????(...)?)
output result: undesignable
output timesc: 0.00108743
output y_star: (((...).(...))..)
output constr: (???????(...)???)
output result: undesignable
output timesc: 0.167764
output y_star: (.(...).(.....))
output constr: (?(...)????????)
output result: undesignable
output timesc: 0.513409
output y_star: (((...))((...)(...)).)
output constr: (?(...)??(...)(...)??)
output result: undesignable
output timesc: 0.0285753
output y_star: ((((...)(...))..)..)
output constr: (??(...)(...)??????)
output result: undesignable
output timesc: 0.00412714
output y_star: (..((...).....).)
output constr: (???(...)???????)
output result: undesignable
output timesc: 0.00661728
output y_star: (.(..((...)))..)
output constr: (?????(...)????)
output result: undesignable
output timesc: 0.550868
output y_star: ((.(...))(...)(...))
output constr: (????????(...)(...))
output result: undesignable
output timesc: 0.0214154
output y_star: ((...).((...)(...).)(...))
output constr: ((...)??(...)(...)??(...))
output result: undesignable
output timesc: 0.000717812
output y_star: ((...)..((...)(...))..)
output constr: ((...)???(...)(...)???)
output result: undesignable
output timesc: 0.000670689
output y_star: (..((...)..))
output constr: (???(...)???)
output result: undesignable
output timesc: 0.000600502
output y_star: ((.(...)(....)).)
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.902392
output y_star: ((...)(...)(...)..)
output constr: ((...)(...)???????)
output result: undesignable
output timesc: 0.0143759
output y_star: (((...)...(...).)..)
output constr: (?(...)???(...)????)
output result: undesignable
output timesc: 0.0189301
output y_star: ((...)..(((...))..))
output constr: ((...)????(...)????)
output result: undesignable
output timesc: 0.0464385
output y_star: ((...)(.(...)(...))(...))
output constr: ((...)??(...)(...)?(...))
output result: undesignable
output timesc: 0.00100789
output y_star: ((.(...))(.(...)))
output constr: (??(...)???(...)?)
output result: undesignable
output timesc: 0.772132
output y_star: ((...)((...)...)(...).)
output constr: ((...)?(...)????(...)?)
output result: undesignable
output timesc: 0.0133845
output y_star: ((((...).)(...))(...))
output constr: (??(...)??(...)?(...))
output result: undesignable
output timesc: 0.0517933
output y_star: ((...)(...)(.(...)(...).))
output constr: ((...)(...)??(...)(...)??)
output result: undesignable
output timesc: 0.0256229
output y_star: (((..(...))(...)..))
output constr: (????(...)?(...)???)
output result: undesignable
output timesc: 0.274017
output y_star: ((...)((...)..(...))..)
output constr: ((...)?(...)??(...)???)
output result: undesignable
output timesc: 0.0232653
output y_star: (((.(...)).).(...))
output constr: (???(...)????(...))
output result: undesignable
output timesc: 0.130463
output y_star: (..((...)..(...)..))
output constr: (???(...)??(...)???)
output result: undesignable
output timesc: 0.0240581
output y_star: ((.(...)(...))...)
output constr: (??(...)(...)????)
output result: undesignable
output timesc: 0.0252257
output y_star: ((.(...).(...)..)..)
output constr: (??(...)?(...)?????)
output result: undesignable
output timesc: 0.0248084
output y_star: ((...)(...).((...)(...)).)
output constr: ((...)(...)??(...)(...)??)
output result: undesignable
output timesc: 0.0130843
output y_star: (((...).((...))))
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.839282
output y_star: (((...).(.(...)))(...))
output constr: (?(...)???(...)??(...))
output result: undesignable
output timesc: 0.141472
output y_star: ((((...)).(...)).(...))
output constr: (??(...)??(...)??(...))
output result: undesignable
output timesc: 0.0424479
output y_star: ((...).(...)((...).(...)))
output constr: ((...)?(...)?(...)?(...)?)
output result: undesignable
output timesc: 0.0263222
output y_star: (((..(...)).)(...).)
output constr: (????(...)???(...)?)
output result: undesignable
output timesc: 0.0162123
output y_star: ((((...)..)....))
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.144972
output y_star: (.(...)(..((...).)))
output constr: (?(...)????(...)???)
output result: undesignable
output timesc: 0.0269566
output y_star: ((...)((.(...)).)(...))
output constr: ((...)???(...)???(...))
output result: undesignable
output timesc: 0.123201
output y_star: (.(.(...))(....))
output constr: (???(...)???????)
output result: undesignable
output timesc: 0.874289
output y_star: (.(...)(...(...)).)
output constr: (?(...)????(...)??)
output result: undesignable
output timesc: 0.0251898
output y_star: (.(.(...).(...)))
output constr: (???(...)???????)
output result: undesignable
output timesc: 0.797286
output y_star: (((...)(.(...)).)(...))
output constr: (?(...)??(...)???(...))
output result: undesignable
output timesc: 0.125561
output y_star: (.(((..(...)).)))
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.379985
output y_star: (((...)...)((...).))
output constr: (?(...)?????(...)??)
output result: undesignable
output timesc: 0.0291607
output y_star: ((...)(...((...).)))
output constr: ((...)?????(...)???)
output result: undesignable
output timesc: 0.0210749
output y_star: (((...)(...)(...)).)
output constr: (??????(...)(...)??)
output result: undesignable
output timesc: 0.290708
output y_star: (..(...).((...)(...).))
output constr: (??(...)??(...)(...)??)
output result: undesignable
output timesc: 0.0250947
output y_star: (((...).)....)
output constr: (????????????)
output result: undesignable
output timesc: 0.0288847
output y_star: (.((...)((...)))...)
output constr: (??(...)?(...)?????)
output result: undesignable
output timesc: 0.744735
output y_star: ((.(...))(...(...)))
output constr: (??(...)?????(...)?)
output result: undesignable
output timesc: 0.0362501
output y_star: ((...)(....).)
output constr: ((...)???????)
output result: undesignable
output timesc: 0.0402615
output y_star: ((....)....(...))
output constr: (??????????(...))
output result: undesignable
output timesc: 0.163146
output y_star: (...(...))
output constr: (????????)
output result: undesignable
output timesc: 0.0257373
output y_star: ((...)(.((...)(...).)))
output constr: ((...)???(...)(...)???)
output result: undesignable
output timesc: 0.0148019
output y_star: (((...))((...)..(...)))
output constr: (?(...)??(...)??(...)?)
output result: undesignable
output timesc: 0.0271761
output y_star: ((...)(.((...).))..)
output constr: ((...)???(...)?????)
output result: undesignable
output timesc: 0.0229557
output y_star: (.(.(...)(...)))
output constr: (???(...)??????)
output result: undesignable
output timesc: 0.219396
output y_star: (((...).(...)..))
output constr: (?(...)?????????)
output result: undesignable
output timesc: 1.40006
output y_star: ((...)((...)(...)).(...))
output constr: ((...)?(...)(...)??(...))
output result: undesignable
output timesc: 0.00234395
output y_star: (..(...))
output constr: (???????)
output result: undesignable
output timesc: 0.000876607
output y_star: ((.(...)(...))..)
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.221755
output y_star: ((...)(...)..(...))
output constr: ((...)???????(...))
output result: undesignable
output timesc: 0.0254412
output y_star: ((...).((...)..)...)
output constr: ((...)??(...)??????)
output result: undesignable
output timesc: 0.0214337
output y_star: (.....((...)(...)).)
output constr: (??????(...)(...)??)
output result: undesignable
output timesc: 0.0306365
output y_star: ((...)(((...)).))
output constr: ((...)??????????)
output result: undesignable
output timesc: 0.0955703
output y_star: ((...)...(...).)
output constr: ((...)?????????)
output result: undesignable
output timesc: 0.147621
output y_star: (((...)(.(...))))
output constr: (?(...)?????????)
output result: undesignable
output timesc: 0.215928
output y_star: (.(.(...)...)(...))
output constr: (???(...)????(...))
output result: undesignable
output timesc: 0.0273549
output y_star: ((...).(...)(.(...)(...)))
output constr: ((...)?(...)??(...)(...)?)
output result: undesignable
output timesc: 0.0149301
output y_star: ((((...)..)(...)(...)))
output constr: (??(...)???(...)(...)?)
output result: undesignable
output timesc: 0.47507
output y_star: (..(...)(...))
output constr: (????????????)
output result: undesignable
output timesc: 1.5231
output y_star: (.(((...).)).)
output constr: (????????????)
output result: undesignable
output timesc: 0.538047
output y_star: (....(...)...)
output constr: (????????????)
output result: undesignable
output timesc: 0.0586459
output y_star: ((.(...)((...)(...))).)
output constr: (??(...)?(...)(...)???)
output result: undesignable
output timesc: 0.0982533
output y_star: ((..((...)(...))(...)))
output constr: (????(...)(...)?(...)?)
output result: undesignable
output timesc: 0.0991252
output y_star: ((((...))(...))..(...))
output constr: (??(...)?(...)???(...))
output result: undesignable
output timesc: 0.00423066
output y_star: (..((...)..)(...)..)
output constr: (???(...)???(...)??)
output result: undesignable
output timesc: 0.000491585
output y_star: (.(...).(..(...)))
output constr: (?(...)????(...)?)
output result: undesignable
output timesc: 0.000491093
output y_star: ((.....(...).)..)
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.00651076
output y_star: (.(...)((...)..)..)
output constr: (?(...)?(...)?????)
output result: undesignable
output timesc: 0.000491755
output y_star: (.(.(...))(...))
output constr: (?????????(...))
output result: undesignable
output timesc: 0.0415944
output y_star: (((...((...))).))
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.101526
output y_star: (.(.((...)..)..))
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.16182
output y_star: ((..(((...))))..)
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.167453
output y_star: ((...)..((...)(...)..))
output constr: ((...)???(...)(...)???)
output result: undesignable
output timesc: 0.000507379
output y_star: ((...).((.(...)(...))))
output constr: ((...)????(...)(...)??)
output result: undesignable
output timesc: 0.00280073
output y_star: (((...).(...)).)
output constr: (?(...)????????)
output result: undesignable
output timesc: 0.169687
output y_star: ((..(...))((...).).)
output constr: (???(...)??(...)???)
output result: undesignable
output timesc: 0.0650864
output y_star: ((.(...)).(...).)
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.685874
output y_star: ((...).(((...))..).)
output constr: ((...)???(...)?????)
output result: undesignable
output timesc: 0.00634278
output y_star: (((...)((...)))..)
output constr: (?(...)?(...)????)
output result: undesignable
output timesc: 0.0497391
output y_star: (.(...)(..(...)))
output constr: (?????????(...)?)
output result: undesignable
output timesc: 0.169329
output y_star: ((..((...)(...))))
output constr: (????(...)(...)??)
output result: undesignable
output timesc: 0.0103011
output y_star: ((....)((...))(...))
output constr: (???????(...)?(...))
output result: undesignable
output timesc: 0.673868
output y_star: (...((...)..).(...))
output constr: (????(...)????(...))
output result: undesignable
output timesc: 0.000393988
output y_star: ((((...)(...).).)(...))
output constr: (??(...)(...)????(...))
output result: undesignable
output timesc: 0.0041526
output y_star: ((...(...).))
output constr: (???????????)
output result: undesignable
output timesc: 43.6182
output y_star: (..((...)).(...))
output constr: (???(...)???????)
output result: undesignable
output timesc: 16.3007
output y_star: (...((...)(...)))
output constr: (?????????(...)?)
output result: undesignable
output timesc: 0.0420603
output y_star: (((...)..(...))(...)(...))
output constr: (?(...)??(...)?(...)(...))
output result: undesignable
output timesc: 0.00159668
output y_star: ((...)((...)(...))(...)(...))
output constr: ((...)?(...)(...)?(...)(...))
output result: undesignable
output timesc: 0.00164428
output y_star: ((.(...))((...)..).)
output constr: (??(...)??(...)????)
output result: undesignable
output timesc: 0.0648699
output y_star: (...(...)..)
output constr: (??????????)
output result: undesignable
output timesc: 0.0572578
output y_star: (((((...)))(...))(...))
output constr: (???(...)??(...)?(...))
output result: undesignable
output timesc: 0.35672
output y_star: ((..(...).(...))(...))
output constr: (???(...)?(...)?(...))
output result: undesignable
output timesc: 0.000974344
output y_star: (((...).(...)(...))...)
output constr: (?(...)?(...)(...)????)
output result: undesignable
output timesc: 0.00106811
output y_star: (((...))((...)(...).))
output constr: (?(...)??(...)(...)??)
output result: undesignable
output timesc: 0.00458024
output y_star: (..(.((...))(...).))
output constr: (?????(...)?(...)??)
output result: undesignable
output timesc: 0.439775
output y_star: ((...)(.(.(...))).)
output constr: ((...)????(...)???)
output result: undesignable
output timesc: 0.0396254
output y_star: (((...)..)(...)....)
output constr: (?(...)???(...)????)
output result: undesignable
output timesc: 0.000871202
output y_star: (((...)((...)..)..))
output constr: (?(...)?(...)??????)
output result: undesignable
output timesc: 0.455594
output y_star: (((...)..(...)))
output constr: (????????(...)?)
output result: undesignable
output timesc: 0.880898
output y_star: ((.((...)(...)..)).)
output constr: (???(...)(...)?????)
output result: undesignable
output timesc: 0.0592996
output y_star: (.....((...)..))
output constr: (??????(...)???)
output result: undesignable
output timesc: 0.000637267
output y_star: (((...)....).(...))
output constr: (?(...)??????(...))
output result: undesignable
output timesc: 0.000684489
output y_star: ((....(...).)(...).)
output constr: (?????(...)??(...)?)
output result: undesignable
output timesc: 0.0100408
output y_star: (((.(...))..))
output constr: (???(...)????)
output result: undesignable
output timesc: 0.0268074
output y_star: ((.((...)(...)))..)
output constr: (???(...)(...)????)
output result: undesignable
output timesc: 0.00413399
output y_star: (..(...)((...)(...))(...))
output constr: (??(...)?(...)(...)?(...))
output result: undesignable
output timesc: 0.00131534
output y_star: ((..((...)))....)
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.00684571
output y_star: ((.(...))(.((...))))
output constr: (??(...)????(...)??)
output result: undesignable
output timesc: 1.10874
output y_star: ((..(....)))
output constr: (??????????)
output result: undesignable
output timesc: 0.153287
output y_star: ((...).((...)(...)))
output constr: (???????(...)(...)?)
output result: undesignable
output timesc: 0.246898
output y_star: (.((...)((...)(...))))
output constr: (??(...)?(...)(...)??)
output result: undesignable
output timesc: 0.0242003
output y_star: (.(.(((...).).)))
output constr: (?????(...)?????)
output result: undesignable
output timesc: 16.0257
output y_star: (.(...)((.(...))(...)))
output constr: (?(...)???(...)?(...)?)
output result: undesignable
output timesc: 0.0246484
output y_star: (..(..(...))..(...))
output constr: (?????(...)???(...))
output result: undesignable
output timesc: 0.000367632
output y_star: ((.(..(...))(...)).)
output constr: (?????(...)?(...)??)
output result: undesignable
output timesc: 0.064509
output y_star: ((..((...)(...)).).)
output constr: (????(...)(...)????)
output result: undesignable
output timesc: 0.254023
output y_star: (.(...).(.(...)(...)).)
output constr: (?(...)???(...)(...)??)
output result: undesignable
output timesc: 0.000360577
output y_star: (.(.((...).)))
output constr: (????????????)
output result: undesignable
output timesc: 0.0351266
output y_star: (.(...)(...)(....))
output constr: (?(...)(...)??????)
output result: undesignable
output timesc: 0.0069013
output y_star: ((((...)..).)...)
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.00259654
output y_star: (((...)..)((...).).)
output constr: (?(...)????(...)???)
output result: undesignable
output timesc: 0.0655443
output y_star: (....(..(...)(...)))
output constr: (???????(...)(...)?)
output result: undesignable
output timesc: 0.000496346
output y_star: (((...)..)....(...))
output constr: (?(...)???????(...))
output result: undesignable
output timesc: 0.000493974
output y_star: (.(...)((...)...(...)))
output constr: (?(...)?(...)???(...)?)
output result: undesignable
output timesc: 0.00104166
output y_star: ((...)(((...).).)(...))
output constr: ((...)??(...)????(...))
output result: undesignable
output timesc: 0.00427755
output y_star: ((....)(...).(...))
output constr: (??????(...)?(...))
output result: undesignable
output timesc: 0.00668167
output y_star: (((...)...(...))...)
output constr: (?(...)???(...)????)
output result: undesignable
output timesc: 0.000703262
output y_star: (((...)(...).(...))(...))
output constr: (?(...)(...)?(...)?(...))
output result: undesignable
output timesc: 0.00106774
output y_star: (((...)...(...))(...))
output constr: (?(...)???(...)?(...))
output result: undesignable
output timesc: 0.00103866
output y_star: (.(((...)(...)).)(...))
output constr: (???(...)(...)???(...))
output result: undesignable
output timesc: 0.0040947
output y_star: ((.(..(...))).)
output constr: (?????(...)???)
output result: undesignable
output timesc: 0.00224778
output y_star: ((...)(...)(...)(...).)
output constr: ((...)(...)(...)??????)
output result: undesignable
output timesc: 0.00136837
output y_star: (.....(..(...)).)
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.00640545
output y_star: ((.(...)(...)(...)).(...))
output constr: (??(...)(...)(...)??(...))
output result: undesignable
output timesc: 0.000565981
output y_star: ((((...).).(...))..)
output constr: (??(...)???(...)???)
output result: undesignable
output timesc: 0.0651956
output y_star: ((..(...))((...)))
output constr: (???(...)??(...)?)
output result: undesignable
output timesc: 0.0542773
output y_star: (...((...)(...).))
output constr: (????(...)(...)??)
output result: undesignable
output timesc: 0.000488857
output y_star: (.(...)(....)(...))
output constr: (?(...)??????(...))
output result: undesignable
output timesc: 0.0068449
output y_star: ((...)((...)((...))..))
output constr: ((...)?(...)?(...)????)
output result: undesignable
output timesc: 0.0976146
output y_star: ((((...))(...))(...)..)
output constr: (??(...)?(...)?(...)??)
output result: undesignable
output timesc: 0.00612488
output y_star: ((...)(...)(...).)
output constr: ((...)?????(...)?)
output result: undesignable
output timesc: 0.00169901
output y_star: (((...))(..(...)(...)))
output constr: (?(...)????(...)(...)?)
output result: undesignable
output timesc: 0.00429686
output y_star: ((.(((...).)(...))))
output constr: (????(...)??(...)??)
output result: undesignable
output timesc: 1.79224
output y_star: ((...).((...)....).)
output constr: ((...)??(...)??????)
output result: undesignable
output timesc: 0.000458862
output y_star: (.(...)..(...)..)
output constr: (?(...)?????????)
output result: undesignable
output timesc: 1.76393
output y_star: (.(...)(...))
output constr: (?(...)?????)
output result: undesignable
output timesc: 0.00575907
output y_star: ((...((...)..)).)
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.00259858
output y_star: (.((.(...))..)..)
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.0404874
output y_star: ((...)...(..(...)))
output constr: ((...)??????(...)?)
output result: undesignable
output timesc: 0.000502085
output y_star: (((...)(...))((...).))
output constr: (?(...)(...)??(...)??)
output result: undesignable
output timesc: 0.0239421
output y_star: (.(...)((...)(.(...))))
output constr: (?(...)?(...)??(...)??)
output result: undesignable
output timesc: 0.024803
output y_star: (.(...)(...)(...)..)
output constr: (??????(...)(...)??)
output result: undesignable
output timesc: 0.00120337
output y_star: ((...)(..(...))(...).)
output constr: ((...)???(...)?(...)?)
output result: undesignable
output timesc: 0.000744113
output y_star: ((.....(...))(...))
output constr: (??????(...)?(...))
output result: undesignable
output timesc: 0.000682822
output y_star: (((...)((...))(...))(...))
output constr: (?(...)?(...)?(...)?(...))
output result: undesignable
output timesc: 0.0384049
output y_star: ((...)(..(...)).)
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.167304
output y_star: ((...)(((...).).)..)
output constr: ((...)??(...)??????)
output result: undesignable
output timesc: 0.00269898
output y_star: ((......).(...))
output constr: (?????????(...))
output result: undesignable
output timesc: 0.439195
output y_star: ((...)(.(...)(...)))
output constr: (???????(...)(...)?)
output result: undesignable
output timesc: 0.0422483
output y_star: ((((...).(...))(...).))
output constr: (??(...)?(...)?(...)??)
output result: undesignable
output timesc: 0.0241515
output y_star: ((...).((...).(...))..)
output constr: ((...)??(...)?(...)???)
output result: undesignable
output timesc: 0.000484134
output y_star: (...(...)(.....))
output constr: (???(...)???????)
output result: undesignable
output timesc: 0.00648284
output y_star: (((...)((...)))(...))
output constr: (?(...)?(...)??(...))
output result: undesignable
output timesc: 0.00602585
output y_star: (((...)...)(...))
output constr: (?(...)?????????)
output result: undesignable
output timesc: 0.0423794
output y_star: ((.((...).(...))).)
output constr: (???(...)?(...)???)
output result: undesignable
output timesc: 0.0827274
output y_star: (.(.(...)(...))(...).)
output constr: (???(...)(...)?(...)?)
output result: undesignable
output timesc: 0.000504516
output y_star: (...(...)...)
output constr: (???????????)
output result: undesignable
output timesc: 0.0573679
output y_star: ((.(...)(...)).(...))
output constr: (??(...)(...)??(...))
output result: undesignable
output timesc: 0.000519358
output y_star: (.....(...)..)
output constr: (????????????)
output result: undesignable
output timesc: 0.0586761
output y_star: ((...)...(.(...)(...)))
output constr: ((...)?????(...)(...)?)
output result: undesignable
output timesc: 0.000525979
output y_star: ((...)(..(...))(...)(...))
output constr: ((...)???(...)?(...)(...))
output result: undesignable
output timesc: 0.000838703
output y_star: (.((((...).))..))
output constr: (????(...)??????)
output result: undesignable
output timesc: 18.4376
output y_star: ((....)(((...))))
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.836985
output y_star: (((...)).((...)..))
output constr: (?(...)???(...)???)
output result: undesignable
output timesc: 0.262305
output y_star: ((...)(...(...)))
output constr: (?????????(...)?)
output result: undesignable
output timesc: 0.0422197
output y_star: ((..(...)(...)).(...))
output constr: (???(...)(...)??(...))
output result: undesignable
output timesc: 0.000740633
output y_star: ((...)((...)(...)..))
output constr: ((...)?(...)(...)???)
output result: undesignable
output timesc: 0.000901594
output y_star: (.(...).(.(...)(...)))
output constr: (?(...)???(...)(...)?)
output result: undesignable
output timesc: 0.000697178
output y_star: ((.(...))..(...))
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.688443
output y_star: (((...)(...)..))
output constr: (?(...)????????)
output result: undesignable
output timesc: 0.672432
output y_star: (.(...((...).)))
output constr: (??????(...)???)
output result: undesignable
output timesc: 0.0049738
output y_star: (((..((...)(...)))))
output constr: (?????(...)(...)???)
output result: undesignable
output timesc: 0.376951
output y_star: (...((...).(...))(...))
output constr: (????(...)?(...)?(...))
output result: undesignable
output timesc: 0.000925545
output y_star: (..(...)((...)...))
output constr: (??(...)?(...)????)
output result: undesignable
output timesc: 0.000880827
output y_star: ((..(...)).((...)).)
output constr: (???(...)???(...)??)
output result: undesignable
output timesc: 0.470175
output y_star: (...((...)..))
output constr: (????(...)???)
output result: undesignable
output timesc: 0.000605225
output y_star: ((..((...).))..)
output constr: (????(...)?????)
output result: undesignable
output timesc: 0.00277255
output y_star: (((....)....))
output constr: (????????????)
output result: undesignable
output timesc: 0.106841
output y_star: (..(((...))..(...)))
output constr: (????(...)???(...)?)
output result: undesignable
output timesc: 0.245957
output y_star: (.(((...).).).(...))
output constr: (???(...)?????(...))
output result: undesignable
output timesc: 0.00212242
output y_star: (((...))(...).)
output constr: (?(...)???????)
output result: undesignable
output timesc: 0.185247
output y_star: ((.....)..(...))
output constr: (?????????(...))
output result: undesignable
output timesc: 0.00670603
output y_star: (...(.......))
output constr: (????????????)
output result: undesignable
output timesc: 0.000443234
output y_star: (((...)(...))(((...))))
output constr: (?(...)(...)???(...)??)
output result: undesignable
output timesc: 0.361458
output y_star: ((.(...)...)(...))
output constr: (??(...)????(...))
output result: undesignable
output timesc: 0.010026
output y_star: ((...).(...)(...).)
output constr: (??????(...)(...)?)
output result: undesignable
output timesc: 0.00135121
output y_star: (.((...)(...).))
output constr: (??(...)???????)
output result: undesignable
output timesc: 0.165869
output y_star: ((...)(...)....)
output constr: (?????(...)????)
output result: undesignable
output timesc: 0.0269594
output y_star: (.((...)((...)))(...).)
output constr: (??(...)?(...)??(...)?)
output result: undesignable
output timesc: 0.00427288
output y_star: ((...).((...)(...)(...)).)
output constr: ((...)??(...)(...)(...)??)
output result: undesignable
output timesc: 0.000713334
output y_star: ((.((...)))(.(...)))
output constr: (???(...)????(...)?)
output result: undesignable
output timesc: 0.990736
output y_star: (((...)(...)).(...))
output constr: (?(...)???????(...))
output result: undesignable
output timesc: 0.0444798
output y_star: (...(...)(...)(...))
output constr: (???(...)?????(...))
output result: undesignable
output timesc: 0.00187001
output y_star: (.....((...)(...).))
output constr: (??????(...)(...)??)
output result: undesignable
output timesc: 0.000507287
output y_star: (..(...)((...).))
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.165494
output y_star: (.(((.(...)))..))
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.09737
output y_star: ((...).((...)(...).).)
output constr: ((...)??(...)(...)???)
output result: undesignable
output timesc: 0.000357467
output y_star: (((...).(...).)..)
output constr: (?(...)?(...)????)
output result: undesignable
output timesc: 0.00048438
output y_star: ((...)((.(...).)..))
output constr: ((...)???(...)?????)
output result: undesignable
output timesc: 0.0159138
output y_star: (..((.(...)..).))
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.0404334
output y_star: (.(...)((..(...)).))
output constr: (?(...)????(...)???)
output result: undesignable
output timesc: 0.00408963
output y_star: (.(...)(...).(...).)
output constr: (?(...)(...)???????)
output result: undesignable
output timesc: 0.000887297
output y_star: ((...)(..(...).(...).))
output constr: ((...)???(...)?(...)??)
output result: undesignable
output timesc: 0.000515482
output y_star: (((....)((...))))
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.900441
output y_star: ((...)(..(.(...)).))
output constr: ((...)?????(...)???)
output result: undesignable
output timesc: 0.264339
output y_star: (((...)((...)).)...)
output constr: (?(...)?(...)??????)
output result: undesignable
output timesc: 0.179119
output y_star: ((((...)..(...)))(...))
output constr: (??(...)??(...)??(...))
output result: undesignable
output timesc: 0.00595098
output y_star: ((((...).).)((...)))
output constr: (??(...)?????(...)?)
output result: undesignable
output timesc: 0.509405
output y_star: ((....)(..(...)))
output constr: (?????????(...)?)
output result: undesignable
output timesc: 0.171976
output y_star: (..(...)((.(...)).))
output constr: (??(...)???(...)???)
output result: undesignable
output timesc: 0.0815653
output y_star: ((((...)..)..(...)))
output constr: (??(...)?????(...)?)
output result: undesignable
output timesc: 0.255467
output y_star: ((...).(....)(...))
output constr: ((...)???????(...))
output result: undesignable
output timesc: 0.00465075
output y_star: ((.((...)..)(...)).)
output constr: (???(...)???(...)??)
output result: undesignable
output timesc: 0.0643382
output y_star: (.(.((...)....)))
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.00258127
output y_star: ((...)(((...).)))
output constr: ((...)??????????)
output result: undesignable
output timesc: 0.0735641
output y_star: ((.(...)).(..(...)))
output constr: (??(...)?????(...)?)
output result: undesignable
output timesc: 0.0651199
output y_star: ((...).(...)(...)(...))
output constr: ((...)?(...)?????(...))
output result: undesignable
output timesc: 0.00190734
output y_star: (..((..(...)).).)
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.0405505
output y_star: ((...)((...)(...)..(...)))
output constr: ((...)?(...)(...)??(...)?)
output result: undesignable
output timesc: 0.00113031
output y_star: ((...).((...)(...)..))
output constr: ((...)??(...)(...)???)
output result: undesignable
output timesc: 0.00051385
output y_star: (.(...)...(...))
output constr: (?????????(...))
output result: undesignable
output timesc: 0.108295
output y_star: (((...)(...)..).)
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.667865
output y_star: (((...)..).(...)(...).)
output constr: (?(...)????(...)(...)?)
output result: undesignable
output timesc: 0.000542606
output y_star: ((...).(...)(...)..)
output constr: ((...)??????(...)??)
output result: undesignable
output timesc: 0.00121192
output y_star: (((.(...)).)(...)..)
output constr: (???(...)???(...)??)
output result: undesignable
output timesc: 0.0852383
output y_star: ((((...).)...)(...))
output constr: (??(...)??????(...))
output result: undesignable
output timesc: 0.00401649
output y_star: ((.(...)..(...))...)
output constr: (??(...)??(...)????)
output result: undesignable
output timesc: 0.000502213
output y_star: (.((...)(...))(...))
output constr: (??(...)(...)??????)
output result: undesignable
output timesc: 0.250688
output y_star: ((((...).)((...).)))
output constr: (??(...)???(...)???)
output result: undesignable
output timesc: 1.77499
output y_star: (....(...)(...))
output constr: (????(...)?????)
output result: undesignable
output timesc: 0.0282306
output y_star: (.(((...).)...))
output constr: (???(...)??????)
output result: undesignable
output timesc: 0.00391794
output y_star: ((.....)..)
output constr: (?????????)
output result: undesignable
output timesc: 0.000260105
output y_star: (.((((...)).)(...)))
output constr: (????(...)???(...)?)
output result: undesignable
output timesc: 1.04216
output y_star: ((...)(..(...))..)
output constr: ((...)???(...)???)
output result: undesignable
output timesc: 0.000565165
output y_star: (..((...).(...))(...).)
output constr: (???(...)?(...)?(...)?)
output result: undesignable
output timesc: 0.00070849
output y_star: (.(...).(...))
output constr: (???????(...))
output result: undesignable
output timesc: 0.0232624
output y_star: ((.(...))(.(...)..))
output constr: (??(...)???(...)???)
output result: undesignable
output timesc: 18.061
output y_star: ((.((...))...)(...))
output constr: (???(...)?????(...))
output result: undesignable
output timesc: 0.636247
output y_star: ((...(((...)).)))
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.0999325
output y_star: (.(...(...)))
output constr: (???????????)
output result: undesignable
output timesc: 0.0055221
output y_star: ((...)((...)(...))..)
output constr: ((...)?(...)(...)???)
output result: undesignable
output timesc: 0.000707046
output y_star: (.((...)..)(...)...)
output constr: (??(...)???(...)???)
output result: undesignable
output timesc: 0.000472644
output y_star: ((...).(....(...)))
output constr: ((...)??????(...)?)
output result: undesignable
output timesc: 0.000481326
output y_star: (.((..(...)).)..)
output constr: (?????(...)?????)
output result: undesignable
output timesc: 28.6896
output y_star: (((...)).(.....))
output constr: (?(...)?????????)
output result: undesignable
output timesc: 0.174105
output y_star: (.((...)..)..)
output constr: (????????????)
output result: undesignable
output timesc: 0.0895432
output y_star: (..(..(...))(...).)
output constr: (?????(...)?(...)?)
output result: undesignable
output timesc: 0.000674222
output y_star: (((...)...).(...)(...))
output constr: (?(...)?????(...)(...))
output result: undesignable
output timesc: 0.000725234
output y_star: (.((...).(...).).(...))
output constr: (??(...)?(...)???(...))
output result: undesignable
output timesc: 0.000582356
output y_star: (((...)(....).))
output constr: (?(...)????????)
output result: undesignable
output timesc: 0.520946
output y_star: (.(.....)(...))
output constr: (????????(...))
output result: undesignable
output timesc: 0.0020491
output y_star: (((...)....(...))(...))
output constr: (?(...)????(...)?(...))
output result: undesignable
output timesc: 0.00139158
output y_star: (((...))((.(...)).))
output constr: (?(...)????(...)???)
output result: undesignable
output timesc: 0.459542
output y_star: ((((...))..)(...).)
output constr: (??(...)????(...)?)
output result: undesignable
output timesc: 0.0132232
output y_star: ((((...).(...)))(...).)
output constr: (??(...)?(...)??(...)?)
output result: undesignable
output timesc: 0.00632292
output y_star: (((...)(...).).((...)))
output constr: (?(...)(...)????(...)?)
output result: undesignable
output timesc: 0.017101
output y_star: (.((.(...))...).)
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.0194978
output y_star: (((...)(...).)(.(...)))
output constr: (?(...)(...)????(...)?)
output result: undesignable
output timesc: 0.0170303
output y_star: (((...)((...)((...)))))
output constr: (?(...)?(...)?(...)???)
output result: undesignable
output timesc: 0.420982
output y_star: (....(...)(....))
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.108658
output y_star: ((...)(...).(.(...)(...)))
output constr: ((...)(...)???(...)(...)?)
output result: undesignable
output timesc: 0.000770783
output y_star: (.(...)(....)(...).)
output constr: (?(...)??????(...)?)
output result: undesignable
output timesc: 0.00694684
output y_star: ((.(...).(...))..)
output constr: (??(...)?(...)???)
output result: undesignable
output timesc: 0.000648276
output y_star: (.((...)..)(...).(...))
output constr: (??(...)???(...)?(...))
output result: undesignable
output timesc: 0.000750963
output y_star: (.(...)(.(...)....))
output constr: (?(...)??(...)?????)
output result: undesignable
output timesc: 0.0102646
output y_star: ((...)(...(...).))
output constr: ((...)????(...)??)
output result: undesignable
output timesc: 0.00998828
output y_star: (.(...(...))((...)))
output constr: (?????(...)??(...)?)
output result: undesignable
output timesc: 0.162956
output y_star: ((..(...)).((...).))
output constr: (???(...)???(...)??)
output result: undesignable
output timesc: 0.0638286
output y_star: ((...)(...)(.(...)))
output constr: ((...)(...)????????)
output result: undesignable
output timesc: 0.0109582
output y_star: ((.((...))(...).)..)
output constr: (???(...)?(...)????)
output result: undesignable
output timesc: 0.447642
output y_star: ((..((...)(...).)).)
output constr: (????(...)(...)????)
output result: undesignable
output timesc: 0.00292938
output y_star: ((((...)((...)))..))
output constr: (??(...)?(...)?????)
output result: undesignable
output timesc: 0.414825
output y_star: ((..(...)((...)..)))
output constr: (???(...)?(...)????)
output result: undesignable
output timesc: 0.246543
output y_star: (..((.((...))).))
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.107968
output y_star: (..(((...)...).))
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.00260756
output y_star: ((...)(.(...).(...)..))
output constr: ((...)??(...)?(...)???)
output result: undesignable
output timesc: 0.000516872
output y_star: ((..(...))(..(...)))
output constr: (???(...)????(...)?)
output result: undesignable
output timesc: 0.0165464
output y_star: (.(.(...)..))
output constr: (???????????)
output result: undesignable
output timesc: 0.364044
output y_star: ((...).(.......))
output constr: ((...)??????????)
output result: undesignable
output timesc: 0.00164611
output y_star: (...(.(...)(...).))
output constr: (?????(...)(...)??)
output result: undesignable
output timesc: 0.00036007
output y_star: ((...)(.(...)(...)(...)).)
output constr: ((...)??(...)(...)(...)??)
output result: undesignable
output timesc: 0.000542507
output y_star: (.(.((...)))....)
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.441418
output y_star: ((((...)..)(...).).)
output constr: (??(...)???(...)???)
output result: undesignable
output timesc: 0.0652909
output y_star: (((...))..(...))
output constr: (?(...)????????)
output result: undesignable
output timesc: 0.655644
output y_star: (..((...).....))
output constr: (???(...)??????)
output result: undesignable
output timesc: 0.000472862
output y_star: (((...)((...).(...))))
output constr: (?(...)?(...)?(...)??)
output result: undesignable
output timesc: 0.00651577
output y_star: ((...)(...).(...))
output constr: (?????(...)?(...))
output result: undesignable
output timesc: 0.00174453
output y_star: ((((..(...)).)).)
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.117083
output y_star: (...((...)(...)).(...))
output constr: (????(...)(...)??(...))
output result: undesignable
output timesc: 0.000564425
output y_star: ((..(...).(...))...)
output constr: (???(...)?(...)????)
output result: undesignable
output timesc: 0.00048982
output y_star: (..(...)(((...)(...))))
output constr: (??(...)??(...)(...)??)
output result: undesignable
output timesc: 0.00601537
output y_star: (((...)(...)).(...))
output constr: (?(...)(...)???????)
output result: undesignable
output timesc: 0.255811
output y_star: ((...)(...).(...)..)
output constr: ((...)??????(...)??)
output result: undesignable
output timesc: 0.00126924
output y_star: (.((...)((...)(...))).)
output constr: (??(...)?(...)(...)???)
output result: undesignable
output timesc: 0.0975037
output y_star: (.((..((...))).))
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.095519
output y_star: (.((...)(...)...)(...))
output constr: (??(...)(...)????(...))
output result: undesignable
output timesc: 0.00049853
output y_star: (..(...)((...).(...).))
output constr: (??(...)?(...)?(...)??)
output result: undesignable
output timesc: 0.00073705
output y_star: ((...)(((...))...))
output constr: ((...)??(...)?????)
output result: undesignable
output timesc: 0.00843502
output y_star: ((((...)....)(...)))
output constr: (??(...)?????(...)?)
output result: undesignable
output timesc: 0.0293197
output y_star: (((...))(.(...)(...)))
output constr: (?(...)???(...)(...)?)
output result: undesignable
output timesc: 0.00429132
output y_star: ((.((...)..)(...)))
output constr: (???(...)???(...)?)
output result: undesignable
output timesc: 0.249662
output y_star: (.((...)(.....)))
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.00999735
output y_star: ((...)((....)(...)))
output constr: ((...)???????(...)?)
output result: undesignable
output timesc: 0.257181
output y_star: (.((...)(...).)(...)..)
output constr: (??(...)(...)??(...)??)
output result: undesignable
output timesc: 0.00806223
output y_star: (((...).(...))(...))
output constr: (?(...)???????(...))
output result: undesignable
output timesc: 0.252455
output y_star: ((.(...))(.....))
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.0100234
output y_star: (.((((...)))..))
output constr: (????(...)?????)
output result: undesignable
output timesc: 0.334056
output y_star: (((...).(...)))
output constr: (???????(...)?)
output result: undesignable
output timesc: 0.178331
output y_star: ((...)(.(...).(...))..)
output constr: ((...)??(...)?(...)???)
output result: undesignable
output timesc: 0.000509617
output y_star: ((.(...).)...)
output constr: (????????????)
output result: undesignable
output timesc: 0.0918054
output y_star: ((.(...)((...)))(...).)
output constr: (??(...)?(...)??(...)?)
output result: undesignable
output timesc: 0.0238176
output y_star: (((...)(((...).).)))
output constr: (?(...)??(...)?????)
output result: undesignable
output timesc: 0.500249
output y_star: (....(...))
output constr: (?????????)
output result: undesignable
output timesc: 0.000892764
output y_star: (((...)(...))(.(...)))
output constr: (?(...)(...)???(...)?)
output result: undesignable
output timesc: 0.0255155
output y_star: ((((...))...)(...))
output constr: (??(...)?????(...))
output result: undesignable
output timesc: 0.00907616
output y_star: (.((.(...))..).)
output constr: (????(...)?????)
output result: undesignable
output timesc: 0.0163349
output y_star: ((...)(.(...)(...)(...).))
output constr: ((...)??(...)(...)(...)??)
output result: undesignable
output timesc: 0.000557759
output y_star: ((...)..(...))
output constr: (????????????)
output result: undesignable
output timesc: 1.5378
output y_star: ((..(...))((...).))
output constr: (???(...)??(...)??)
output result: undesignable
output timesc: 0.0158801
output y_star: (..((...))(...).)
output constr: (???(...)???????)
output result: undesignable
output timesc: 10.6523
output y_star: (.(...).(..(...))..)
output constr: (?(...)????(...)???)
output result: undesignable
output timesc: 0.000376723
output y_star: ((...)((....).).)
output constr: ((...)??????????)
output result: undesignable
output timesc: 0.173897
output y_star: ((..(..(...).)).)
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.0403745
output y_star: ((...).(...)(...))
output constr: ((...)?(...)?????)
output result: undesignable
output timesc: 0.00170215
output y_star: (.(...)(((...))..))
output constr: (?(...)??(...)????)
output result: undesignable
output timesc: 0.0124659
output y_star: ((...).(...(...)).)
output constr: ((...)?????(...)??)
output result: undesignable
output timesc: 0.000367071
output y_star: (((.(...).)(...))(...))
output constr: (???(...)??(...)?(...))
output result: undesignable
output timesc: 0.0968409
output y_star: (((...)(...)(...).))
output constr: (?(...)(...)???????)
output result: undesignable
output timesc: 0.621042
output y_star: (((...).).((...)..))
output constr: (?(...)????(...)???)
output result: undesignable
output timesc: 0.0655362
output y_star: (((...)(.(...)(...)).))
output constr: (?(...)??(...)(...)???)
output result: undesignable
output timesc: 0.0169974
output y_star: (..(...)(((...))(...)))
output constr: (??(...)??(...)?(...)?)
output result: undesignable
output timesc: 0.00614142
output y_star: ((...)(...)((...)(...))..)
output constr: ((...)(...)?(...)(...)???)
output result: undesignable
output timesc: 0.000785871
output y_star: ((..(...))(...).)
output constr: (?????????(...)?)
output result: undesignable
output timesc: 0.0427301
output y_star: (.(...)(((...))..).)
output constr: (?(...)??(...)?????)
output result: undesignable
output timesc: 0.00868037
output y_star: (.((.(...).)...))
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.0189888
output y_star: (...(...)(...))
output constr: (????????(...))
output result: undesignable
output timesc: 0.0234121
output y_star: ((...)(.(.(...))))
output constr: ((...)????(...)??)
output result: undesignable
output timesc: 39.1038
output y_star: ((((...)(...)).(...).))
output constr: (??(...)(...)??(...)??)
output result: undesignable
output timesc: 0.0385109
output y_star: (((...)(...)((...)..)))
output constr: (?(...)(...)?(...)????)
output result: undesignable
output timesc: 0.413594
output y_star: ((...)(...)((...)(...)).)
output constr: ((...)(...)?(...)(...)??)
output result: undesignable
output timesc: 0.00102512
output y_star: (((...).)((...)..).)
output constr: (?(...)???(...)????)
output result: undesignable
output timesc: 0.0656993
output y_star: (((...)..((...)..)))
output constr: (?(...)???(...)????)
output result: undesignable
output timesc: 0.251022
output y_star: (((...).(...))(...)(...))
output constr: (?(...)?(...)?(...)(...))
output result: undesignable
output timesc: 0.00133618
output y_star: ((((...)(...))..))
output constr: (??(...)(...)????)
output result: undesignable
output timesc: 0.0111472
output y_star: (.(...).(...).(...))
output constr: (?(...)???????(...))
output result: undesignable
output timesc: 0.00115516
output y_star: (.(...)..(...(...)))
output constr: (?(...)??????(...)?)
output result: undesignable
output timesc: 0.000688128
output y_star: (((...)(...).)....)
output constr: (?(...)(...)??????)
output result: undesignable
output timesc: 0.000687087
output y_star: (..(..(...)))
output constr: (???????????)
output result: undesignable
output timesc: 0.00624528
output y_star: ((((...)(...).)..).)
output constr: (??(...)(...)??????)
output result: undesignable
output timesc: 0.00295446
output y_star: (.(...).(.(...)(...).))
output constr: (?(...)???(...)(...)??)
output result: undesignable
output timesc: 0.000544933
output y_star: ((.((...)))...)
output constr: (???(...)?????)
output result: undesignable
output timesc: 0.0308781
output y_star: (....(.....))
output constr: (???????????)
output result: undesignable
output timesc: 0.000449676
output y_star: (.(((...).).)(...).)
output constr: (???(...)????(...)?)
output result: undesignable
output timesc: 0.0027753
output y_star: (....((...)(...)(...)))
output constr: (?????(...)(...)(...)?)
output result: undesignable
output timesc: 0.000946888
output y_star: (.(((...)(...)(...)).))
output constr: (???(...)(...)(...)???)
output result: undesignable
output timesc: 0.00452429
output y_star: ((...).(((...).).))
output constr: ((...)???(...)????)
output result: undesignable
output timesc: 0.00277766
output y_star: ((...)..((...)...).)
output constr: ((...)???(...)?????)
output result: undesignable
output timesc: 0.000539784
output y_star: ((...)((...)..(...).))
output constr: ((...)?(...)??(...)??)
output result: undesignable
output timesc: 0.000905787
output y_star: (...((.(...).).))
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.0228401
output y_star: ((...).((...)(...)))
output constr: ((...)??(...)(...)?)
output result: undesignable
output timesc: 0.000869035
output y_star: ((...)((...)...(...).))
output constr: ((...)?(...)???(...)??)
output result: undesignable
output timesc: 0.000912323
output y_star: (((...)(.....)))
output constr: (?(...)????????)
output result: undesignable
output timesc: 0.0385845
output y_star: ((...)(...).(...)(...))
output constr: ((...)(...)??????(...))
output result: undesignable
output timesc: 0.00154942
output y_star: ((...).(.(...)).)
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.68156
output y_star: (...(...((...))))
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.0393597
output y_star: ((...)(...).(...)..)
output constr: (?????(...)?(...)??)
output result: undesignable
output timesc: 0.00183887
output y_star: (..(...)(...(...)))
output constr: (??(...)????(...)?)
output result: undesignable
output timesc: 0.000874266
output y_star: (.(...)((...).((...))))
output constr: (?(...)?(...)??(...)??)
output result: undesignable
output timesc: 0.0247189
output y_star: (((...(...)).)..)
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.00281214
output y_star: (((...).(..(...)).))
output constr: (?(...)????(...)???)
output result: undesignable
output timesc: 0.474333
output y_star: (.(((...)(...))..).)
output constr: (???(...)(...)?????)
output result: undesignable
output timesc: 0.0159687
output y_star: ((...).(...)(...).)
output constr: ((...)?(...)??????)
output result: undesignable
output timesc: 0.00135596
output y_star: ((.(...)(...)(...))...)
output constr: (??(...)(...)(...)????)
output result: undesignable
output timesc: 0.000546319
output y_star: ((...)((.(...))))
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.468927
output y_star: ((...)(...)(...)...)
output constr: ((...)(...)????????)
output result: undesignable
output timesc: 0.0012383
output y_star: (((...).)(....).)
output constr: (?(...)?????????)
output result: undesignable
output timesc: 0.754343
output y_star: ((...)((...)(...)))
output constr: ((...)?(...)(...)?)
output result: undesignable
output timesc: 0.00106818
output y_star: ((.....).((...)))
output constr: (?????????(...)?)
output result: undesignable
output timesc: 0.167195
output y_star: ((...)(.(...).).)
output constr: ((...)??????????)
output result: undesignable
output timesc: 0.699835
output y_star: (((...)(...))..)
output constr: (?(...)(...)???)
output result: undesignable
output timesc: 0.000672822
output y_star: (..((...)(...)).(...))
output constr: (???(...)(...)??(...))
output result: undesignable
output timesc: 0.000546674
output y_star: (.((...)(...))(...)(...))
output constr: (??(...)(...)?(...)(...))
output result: undesignable
output timesc: 0.000792669
output y_star: ((....)..(...)(...))
output constr: (????????(...)(...))
output result: undesignable
output timesc: 0.00458823
output y_star: ((..(...)(...).)(...))
output constr: (???(...)(...)??(...))
output result: undesignable
output timesc: 0.000498998
output y_star: ((.((...).)).)
output constr: (????????????)
output result: undesignable
output timesc: 0.0350908
output y_star: (((...))(...)(...))
output constr: (?(...)?(...)?????)
output result: undesignable
output timesc: 0.429037
output y_star: ((..((...)..))(...))
output constr: (????(...)????(...))
output result: undesignable
output timesc: 0.00414047
output y_star: (.(.(...))......)
output constr: (???(...)???????)
output result: undesignable
output timesc: 0.00627916
output y_star: (..((((...)).).))
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.0628157
output y_star: ((((...)..)).)
output constr: (????????????)
output result: undesignable
output timesc: 0.0745059
output y_star: ((..(...))......)
output constr: (???(...)???????)
output result: undesignable
output timesc: 0.000459992
output y_star: ((...)...(...)..)
output constr: ((...)??????????)
output result: undesignable
output timesc: 0.445018
output y_star: ((..((...)..).).)
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.163147
output y_star: (.((..(...))))
output constr: (????????????)
output result: undesignable
output timesc: 0.0762954
output y_star: (.(...)(.....)(...))
output constr: (?(...)???????(...))
output result: undesignable
output timesc: 0.000484309
output y_star: (.((.(...))..)(...))
output constr: (????(...)????(...))
output result: undesignable
output timesc: 0.00280709
output y_star: ((...)(....)....)
output constr: ((...)??????????)
output result: undesignable
output timesc: 0.114527
output y_star: ((...(...).).)
output constr: (????(...)???)
output result: undesignable
output timesc: 0.00550161
output y_star: (..(...)(...)(...))
output constr: (???????(...)(...))
output result: undesignable
output timesc: 0.0012646
output y_star: ((...)(...).(...).)
output constr: ((...)(...)???????)
output result: undesignable
output timesc: 0.000904139
output y_star: (((...).)((...)))
output constr: (?????????(...)?)
output result: undesignable
output timesc: 0.148578
output y_star: (((((...).).)(...)))
output constr: (???(...)????(...)?)
output result: undesignable
output timesc: 0.484464
output y_star: (((.(...)(...).))(...))
output constr: (???(...)(...)???(...))
output result: undesignable
output timesc: 0.00281271
output y_star: (((...).((...)(...)).))
output constr: (?(...)??(...)(...)???)
output result: undesignable
output timesc: 0.0980074
output y_star: (...(.(...)(...).).)
output constr: (?????(...)(...)???)
output result: undesignable
output timesc: 0.00474231
output y_star: ((((.(...))...)))
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.380721
output y_star: (.(...).(((...))(...)))
output constr: (?(...)???(...)?(...)?)
output result: undesignable
output timesc: 0.00409955
output y_star: ((...(..(...))).)
output constr: (???????(...)???)
output result: undesignable
output timesc: 0.00261232
output y_star: (.(..((...).)).)
output constr: (?????(...)????)
output result: undesignable
output timesc: 0.0159573
output y_star: ((...)(...)...(...))
output constr: (?????(...)???(...))
output result: undesignable
output timesc: 0.0017291
output y_star: (..((...)(...)).(...).)
output constr: (???(...)(...)??(...)?)
output result: undesignable
output timesc: 0.000511244
output y_star: (.(...).(..(...)(...)))
output constr: (?(...)????(...)(...)?)
output result: undesignable
output timesc: 0.000514074
output y_star: (((...)((...)..)))
output constr: (?(...)?(...)????)
output result: undesignable
output timesc: 0.0506642
output y_star: (...((...)(...)).)
output constr: (????(...)(...)??)
output result: undesignable
output timesc: 0.00984252
output y_star: (.(...)..((...)))
output constr: (?????????(...)?)
output result: undesignable
output timesc: 2.30323
output y_star: (.((...))(...(...)))
output constr: (??(...)?????(...)?)
output result: undesignable
output timesc: 0.189044
output y_star: (((((...)(...)))(...)))
output constr: (???(...)(...)??(...)?)
output result: undesignable
output timesc: 0.414071
output y_star: (.((...)(...))(...))
output constr: (???????(...)?(...))
output result: undesignable
output timesc: 0.042549
output y_star: ((...)(.(...).(...)).)
output constr: ((...)??(...)?(...)??)
output result: undesignable
output timesc: 0.000520724
output y_star: ((.(.(...))..)..)
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.164951
output y_star: (.(...(...)).(...).)
output constr: (?????(...)??(...)?)
output result: undesignable
output timesc: 0.000371554
output y_star: ((...)(..(...)))
output constr: ((...)???(...)?)
output result: undesignable
output timesc: 0.000665343
output y_star: ((...).(...)((...)..))
output constr: ((...)?(...)?(...)???)
output result: undesignable
output timesc: 0.000750406
output y_star: ((((...).)).)
output constr: (???????????)
output result: undesignable
output timesc: 0.330309
output y_star: ((...)(.((...).)(...)))
output constr: ((...)???(...)??(...)?)
output result: undesignable
output timesc: 0.096534
output y_star: ((....(...)).(...).)
output constr: (?????(...)??(...)?)
output result: undesignable
output timesc: 0.0005072
output y_star: ((.(..(...)))(...).)
output constr: (?????(...)??(...)?)
output result: undesignable
output timesc: 0.00388132
output y_star: ((.((...))(...))(...).)
output constr: (???(...)?(...)?(...)?)
output result: undesignable
output timesc: 0.024008
output y_star: ((...(...)(...).)..)
output constr: (????(...)(...)????)
output result: undesignable
output timesc: 0.000357659
output y_star: (((...)(..(...))))
output constr: (?(...)???(...)??)
output result: undesignable
output timesc: 0.0540605
output y_star: (.((...)((...)).)(...))
output constr: (??(...)?(...)???(...))
output result: undesignable
output timesc: 0.0161688
output y_star: (.(.((...)..)))
output constr: (????(...)????)
output result: undesignable
output timesc: 0.00227075
output y_star: ((...(...))...(...))
output constr: (????(...)????(...))
output result: undesignable
output timesc: 0.000514547
output y_star: ((...)(...)(...)...)
output constr: (?????(...)(...)???)
output result: undesignable
output timesc: 0.00173573
output y_star: (.(..(...).(...))(...))
output constr: (????(...)?(...)?(...))
output result: undesignable
output timesc: 0.000504792
output y_star: (.(...)((...).(...)..))
output constr: (?(...)?(...)?(...)???)
output result: undesignable
output timesc: 0.00073084
output y_star: ((..(.(...)(...).)))
output constr: (?????(...)(...)???)
output result: undesignable
output timesc: 0.00572787
output y_star: (.((..(...).)..))
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.0414131
output y_star: ((...)((...)).(...))
output constr: ((...)?(...)???????)
output result: undesignable
output timesc: 0.606797
output y_star: (....((...)(...).))
output constr: (?????(...)(...)??)
output result: undesignable
output timesc: 0.000490081
output y_star: ((...)(((...).)(...)).)
output constr: ((...)??(...)??(...)??)
output result: undesignable
output timesc: 48.8186
output y_star: ((...)(...)(...(...)))
output constr: ((...)(...)????(...)?)
output result: undesignable
output timesc: 0.0109653
output y_star: (((...)(...).)(...))
output constr: (??????(...)??(...))
output result: undesignable
output timesc: 0.298494
output y_star: ((...).(....).(...))
output constr: ((...)????????(...))
output result: undesignable
output timesc: 0.00362943
output y_star: (..(...(...).(...)))
output constr: (??????(...)?(...)?)
output result: undesignable
output timesc: 0.000823038
output y_star: (((..(...))....))
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.00756579
output y_star: ((...).(...)(...)(...))
output constr: (??????(...)(...)(...))
output result: undesignable
output timesc: 0.00165277
output y_star: ((..((...).))(...).)
output constr: (????(...)???(...)?)
output result: undesignable
output timesc: 0.00448811
output y_star: (((...)).(...(...)))
output constr: (?(...)??????(...)?)
output result: undesignable
output timesc: 0.185956
output y_star: (((...))(.(...)(...)).)
output constr: (?(...)???(...)(...)??)
output result: undesignable
output timesc: 0.0170021
output y_star: (.((((...)))...))
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.367801
output y_star: (((...))((...)...))
output constr: (?(...)??(...)????)
output result: undesignable
output timesc: 0.0385885
output y_star: ((((...)(...)).)(...))
output constr: (??(...)(...)???(...))
output result: undesignable
output timesc: 0.00635363
output y_star: (((...)(...)(...).)...)
output constr: (?(...)(...)(...)?????)
output result: undesignable
output timesc: 0.000719779
output y_star: (..(.(...)...)(...))
output constr: (????(...)????(...))
output result: undesignable
output timesc: 0.00719755
output y_star: ((...)((...).(...).))
output constr: ((...)?(...)?(...)??)
output result: undesignable
output timesc: 0.000951622
output y_star: (.(...).(...)(....))
output constr: (?(...)?(...)??????)
output result: undesignable
output timesc: 0.00690658
output y_star: ((...)(((...)..)..))
output constr: ((...)??(...)??????)
output result: undesignable
output timesc: 0.00406472
output y_star: (...(..(...)...))
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.0257774
output y_star: ((.((...))).)
output constr: (???????????)
output result: undesignable
output timesc: 5.21856
output y_star: (.(..(...))(...))
output constr: (??????????(...))
output result: undesignable
output timesc: 0.0424943
output y_star: ((..(...)....)(...))
output constr: (???(...)?????(...))
output result: undesignable
output timesc: 0.0412953
output y_star: ((...)(.(...)((...)).))
output constr: ((...)??(...)?(...)???)
output result: undesignable
output timesc: 0.0970252
output y_star: ((...)....((...)(...)))
output constr: ((...)?????(...)(...)?)
output result: undesignable
output timesc: 0.000933467
output y_star: (.((...)..(...)))
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.680397
output y_star: ((...)(..(...))....)
output constr: ((...)???(...)?????)
output result: undesignable
output timesc: 0.000692352
output y_star: (.(.(...))((...)..))
output constr: (???(...)??(...)???)
output result: undesignable
output timesc: 0.0636668
output y_star: (((...)..((...)(...))))
output constr: (?(...)???(...)(...)??)
output result: undesignable
output timesc: 0.0256313
output y_star: ((...)..(...)((...)..))
output constr: ((...)??(...)?(...)???)
output result: undesignable
output timesc: 0.000930951
output y_star: ((.((...).)(...))(...))
output constr: (???(...)??(...)?(...))
output result: undesignable
output timesc: 0.098036
output y_star: (((...))(...)(...).)
output constr: (?(...)?(...)??????)
output result: undesignable
output timesc: 0.631253
output y_star: (((.(...))...))
output constr: (???(...)?????)
output result: undesignable
output timesc: 0.0333866
output y_star: ((...)(..(.(...).)))
output constr: ((...)?????(...)???)
output result: undesignable
output timesc: 0.0158387
output y_star: ((((...)..)...).)
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.00252963
output y_star: ((.(...).(...)(...))(...))
output constr: (??(...)?(...)(...)?(...))
output result: undesignable
output timesc: 0.000767392
output y_star: (..(...)((...).(...)).)
output constr: (??(...)?(...)?(...)??)
output result: undesignable
output timesc: 0.000724105
output y_star: (..(...(...).)(...))
output constr: (??????(...)??(...))
output result: undesignable
output timesc: 0.00677345
output y_star: ((...)(.....(...)))
output constr: ((...)??????(...)?)
output result: undesignable
output timesc: 0.000695166
output y_star: (...(...).)
output constr: (?????????)
output result: undesignable
output timesc: 0.0142884
output y_star: (.(...)(...)(...))
output constr: (??????(...)(...))
output result: undesignable
output timesc: 0.0012453
output y_star: ((...)((...)(...))(...))
output constr: ((...)?(...)(...)?(...))
output result: undesignable
output timesc: 0.00111085
output y_star: ((...).(.....)(...))
output constr: ((...)????????(...))
output result: undesignable
output timesc: 0.000337868
output y_star: ((..((...)))((...)))
output constr: (????(...)???(...)?)
output result: undesignable
output timesc: 0.396346
output y_star: (((...)(...)(...).)..)
output constr: (?(...)(...)(...)????)
output result: undesignable
output timesc: 0.000537256
output y_star: (..(...).(..(...)))
output constr: (??(...)????(...)?)
output result: undesignable
output timesc: 0.000509748
output y_star: ((.(.....))(...))
output constr: (??????????(...))
output result: undesignable
output timesc: 0.0026309
output y_star: ((..(...))((...)..))
output constr: (???(...)??(...)???)
output result: undesignable
output timesc: 0.0159392
output y_star: ((((...).(...))).(...))
output constr: (??(...)?(...)???(...))
output result: undesignable
output timesc: 0.00431379
output y_star: (((...)(...).)(...))
output constr: (?(...)(...)??(...))
output result: undesignable
output timesc: 0.000704984
output y_star: ((..(...))((...)(...)))
output constr: (???(...)??(...)(...)?)
output result: undesignable
output timesc: 0.0248005
output y_star: ((...).((...).).)
output constr: ((...)??????????)
output result: undesignable
output timesc: 0.17214
output y_star: (..(...).(...)(...))
output constr: (??(...)??????(...))
output result: undesignable
output timesc: 0.00122723
output y_star: (.(....(...)))
output constr: (????????????)
output result: undesignable
output timesc: 0.00562779
output y_star: (..(...)(..((...))))
output constr: (??(...)????(...)??)
output result: undesignable
output timesc: 0.0118604
output y_star: (((...)(...)).(...)(...).)
output constr: (?(...)(...)??(...)(...)?)
output result: undesignable
output timesc: 0.000795593
output y_star: ((...).(.(...)))
output constr: ((...)?????????)
output result: undesignable
output timesc: 0.0427338
output y_star: ((.(.(...)))...)
output constr: (????(...)?????)
output result: undesignable
output timesc: 0.00266408
output y_star: ((...)(((...)..)(...)))
output constr: ((...)??(...)???(...)?)
output result: undesignable
output timesc: 0.0242222
output y_star: (..(((...)..).).)
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.0402164
output y_star: ((.(...)).((...)..))
output constr: (??(...)???(...)???)
output result: undesignable
output timesc: 0.0639148
output y_star: (..((.(...)).)(...))
output constr: (?????(...)???(...))
output result: undesignable
output timesc: 0.0598528
output y_star: (((...)(...)).(...)(...))
output constr: (?(...)(...)??(...)(...))
output result: undesignable
output timesc: 0.000804585
output y_star: ((...)(.((...)).(...)))
output constr: ((...)???(...)??(...)?)
output result: undesignable
output timesc: 0.0963536
output y_star: ((...)((...)(...))....)
output constr: ((...)?(...)(...)?????)
output result: undesignable
output timesc: 0.000739431
output y_star: ((.(...)(...(...))))
output constr: (??(...)????(...)??)
output result: undesignable
output timesc: 0.18008
output y_star: ((...)(...).(...).)
output constr: ((...)??????(...)?)
output result: undesignable
output timesc: 0.0012311
output y_star: (((...)(......)))
output constr: (?(...)?????????)
output result: undesignable
output timesc: 1.61361
output y_star: (((...).((...)).)(...))
output constr: (?(...)??(...)???(...))
output result: undesignable
output timesc: 0.0996278
output y_star: (((.((...)))..).)
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.0914637
output y_star: (.(...)(...)(...)(...))
output constr: (?(...)(...)(...)?????)
output result: undesignable
output timesc: 0.00197662
output y_star: ((...)(.(...))(...))
output constr: ((...)????????(...))
output result: undesignable
output timesc: 0.0109218
output y_star: (...((.(...))(...)))
output constr: (??????(...)?(...)?)
output result: undesignable
output timesc: 0.016073
output y_star: (..(...)((...)))
output constr: (????????(...)?)
output result: undesignable
output timesc: 0.717948
output y_star: ((.(.(...))(...)).)
output constr: (????(...)?(...)??)
output result: undesignable
output timesc: 4.78324
output y_star: ((.((...)(...))).(...))
output constr: (???(...)(...)???(...))
output result: undesignable
output timesc: 0.00734455
output y_star: ((.((...).(...)))(...))
output constr: (???(...)?(...)??(...))
output result: undesignable
output timesc: 0.00892394
output y_star: ((...)(((...))...).)
output constr: ((...)??(...)??????)
output result: undesignable
output timesc: 0.00966057
output y_star: ((...)(...)(...).)
output constr: (?????(...)(...)?)
output result: undesignable
output timesc: 0.00223753
output y_star: (((...).((...)(...))).)
output constr: (?(...)??(...)(...)???)
output result: undesignable
output timesc: 0.104785
output y_star: ((...).(...).)
output constr: (??????(...)?)
output result: undesignable
output timesc: 0.0229328
output y_star: ((...)((...)....)..)
output constr: ((...)?(...)???????)
output result: undesignable
output timesc: 0.000496329
output y_star: ((..(.((...).))))
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.134546
output y_star: (((...)((...)(...)))(...))
output constr: (?(...)?(...)(...)??(...))
output result: undesignable
output timesc: 0.0377157
output y_star: (..(.(...)..(...).))
output constr: (????(...)??(...)??)
output result: undesignable
output timesc: 0.000362171
output y_star: (..(..(...))(...))
output constr: (?????(...)?(...))
output result: undesignable
output timesc: 0.000478567
output y_star: ((...)((...).(...).)(...))
output constr: ((...)?(...)?(...)??(...))
output result: undesignable
output timesc: 0.000803325
output y_star: (...(...)(...)(...))
output constr: (???(...)(...)?????)
output result: undesignable
output timesc: 0.00176994
output y_star: (.(...)(..(...)(...)))
output constr: (?(...)???(...)(...)?)
output result: undesignable
output timesc: 0.000722742
output y_star: (((...)(...)(...))(...).)
output constr: (?(...)(...)(...)?(...)?)
output result: undesignable
output timesc: 0.00109422
output y_star: (((...)(....))(...))
output constr: (?(...)???????(...))
output result: undesignable
output timesc: 0.246853
output y_star: (((....).(...)).)
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.681469
output y_star: ((((...)))((...)..))
output constr: (??(...)???(...)???)
output result: undesignable
output timesc: 0.455742
output y_star: ((((...)(...).)(...)))
output constr: (??(...)(...)??(...)?)
output result: undesignable
output timesc: 0.00414891
output y_star: (.(...)((...)(...).(...)))
output constr: (?(...)?(...)(...)?(...)?)
output result: undesignable
output timesc: 0.00110807
output y_star: (..(...)..(...))
output constr: (??(...)???????)
output result: undesignable
output timesc: 0.434527
output y_star: ((.((...)(...).))(...))
output constr: (???(...)(...)???(...))
output result: undesignable
output timesc: 0.0041344
output y_star: (((...)....).(...).)
output constr: (?(...)??????(...)?)
output result: undesignable
output timesc: 0.00050282
output y_star: (((...)...(...)).(...))
output constr: (?(...)???(...)??(...))
output result: undesignable
output timesc: 41.4352
output y_star: (.(.(...)(...))....)
output constr: (???(...)(...)?????)
output result: undesignable
output timesc: 0.00961949
output y_star: (..(.....(...)))
output constr: (????????(...)?)
output result: undesignable
output timesc: 0.00482101
output y_star: ((..(...)).((...)))
output constr: (???(...)???(...)?)
output result: undesignable
output timesc: 0.250524
output y_star: (((...)..(...).)(...).)
output constr: (?(...)??(...)??(...)?)
output result: undesignable
output timesc: 0.000868068
output y_star: ((((...)..).(...)))
output constr: (??(...)????(...)?)
output result: undesignable
output timesc: 0.247174
output y_star: (((...)..)(.(...)))
output constr: (?(...)?????(...)?)
output result: undesignable
output timesc: 0.0163293
output y_star: (((.(...)(...))(...).))
output constr: (???(...)(...)?(...)??)
output result: undesignable
output timesc: 0.0172365
output y_star: ((...)(...)(...).(...))
output constr: (?????(...)(...)?(...))
output result: undesignable
output timesc: 0.00198908
output y_star: ((((...)(...)..))(...))
output constr: (??(...)(...)????(...))
output result: undesignable
output timesc: 0.00420726
output y_star: ((..(..(...)))..)
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.00280833
output y_star: ((...).(..(...))..)
output constr: ((...)????(...)???)
output result: undesignable
output timesc: 0.000459738
output y_star: (((.(...)).).(...).)
output constr: (???(...)????(...)?)
output result: undesignable
output timesc: 0.0593609
output y_star: (.(.....).(...))
output constr: (?????????(...))
output result: undesignable
output timesc: 0.00655322
output y_star: (((.(...)))..)
output constr: (????????????)
output result: undesignable
output timesc: 0.0862943
output y_star: (((.(...).)(...))..)
output constr: (???(...)??(...)???)
output result: undesignable
output timesc: 0.0890101
output y_star: (.((...)..)(...)..)
output constr: (??(...)???(...)??)
output result: undesignable
output timesc: 0.000648506
output y_star: (.(...).(.(...)...))
output constr: (?(...)???(...)????)
output result: undesignable
output timesc: 0.00703821
output y_star: (.(.(....)..))
output constr: (????????????)
output result: undesignable
output timesc: 2.11854
output y_star: ((.(...).(...).)(...))
output constr: (??(...)?(...)??(...))
output result: undesignable
output timesc: 0.000698172
output y_star: ((...)(..(...)))
output constr: (????????(...)?)
output result: undesignable
output timesc: 0.0418998
output y_star: (..((...)((...))))
output constr: (???(...)?(...)??)
output result: undesignable
output timesc: 0.0506787
output y_star: (((...))(....))
output constr: (?(...)???????)
output result: undesignable
output timesc: 0.288286
output y_star: (((...).....)(...).)
output constr: (?(...)??????(...)?)
output result: undesignable
output timesc: 0.000894109
output y_star: (((...)((...).)).(...))
output constr: (?(...)?(...)????(...))
output result: undesignable
output timesc: 0.0173801
output y_star: ((((...)...).)(...))
output constr: (??(...)??????(...))
output result: undesignable
output timesc: 0.00424962
output y_star: ((....)....)
output constr: (??????????)
output result: undesignable
output timesc: 0.00367564
output y_star: (((...)(...(...).)))
output constr: (?(...)????(...)???)
output result: undesignable
output timesc: 0.602294
output y_star: ((.(...)((...).))(...))
output constr: (??(...)?(...)???(...))
output result: undesignable
output timesc: 0.107933
output y_star: (..((....).))
output constr: (???????????)
output result: undesignable
output timesc: 0.0231742
output y_star: ((...)((.(...)).))
output constr: ((...)???(...)???)
output result: undesignable
output timesc: 0.0816264
output y_star: (((..((...)))(...)))
output constr: (?????(...)??(...)?)
output result: undesignable
output timesc: 0.396161
output y_star: (((...).((...)...)))
output constr: (?(...)??(...)?????)
output result: undesignable
output timesc: 0.169619
output y_star: ((((...))..)(...)..)
output constr: (??(...)????(...)??)
output result: undesignable
output timesc: 0.0130655
output y_star: ((...)(.....).(...))
output constr: ((...)????????(...))
output result: undesignable
output timesc: 0.000387949
output y_star: ((.(...)((...)).)(...))
output constr: (??(...)?(...)???(...))
output result: undesignable
output timesc: 0.0958768
output y_star: ((..(...))...(...).)
output constr: (???(...)????(...)?)
output result: undesignable
output timesc: 0.000497988
output y_star: ((.(...).)(...).)
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.688887
output y_star: ((..(.(...)(...))))
output constr: (?????(...)(...)??)
output result: undesignable
output timesc: 0.00796439
output y_star: (((...)(...)).((...).))
output constr: (?(...)(...)???(...)??)
output result: undesignable
output timesc: 0.0985286
output y_star: (..((((...))).))
output constr: (?????(...)????)
output result: undesignable
output timesc: 0.29807
output y_star: (.((...)...)((...)))
output constr: (??(...)?????(...)?)
output result: undesignable
output timesc: 0.18262
output y_star: ((...(...)(...).)(...))
output constr: (????(...)(...)??(...))
output result: undesignable
output timesc: 0.000494092
output y_star: (((...)(...))..(...)..)
output constr: (?(...)(...)???(...)??)
output result: undesignable
output timesc: 0.000705937
output y_star: (..(((...)).))
output constr: (????(...)???)
output result: undesignable
output timesc: 0.0277104
output y_star: (..(.(...)....).)
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.104566
output y_star: ((....)..(...))
output constr: (????????(...))
output result: undesignable
output timesc: 0.0949872
output y_star: (((...)((...)..))(...))
output constr: (?(...)?(...)????(...))
output result: undesignable
output timesc: 0.0246774
output y_star: (.(...)(...(...))(...))
output constr: (?(...)????(...)?(...))
output result: undesignable
output timesc: 0.000775488
output y_star: ((...)(((...))).)
output constr: (???????(...)???)
output result: undesignable
output timesc: 0.976236
output y_star: (.(.(...).(...)).(...))
output constr: (???(...)?(...)??(...))
output result: undesignable
output timesc: 0.000398348
output y_star: (.(...).((...).))
output constr: (?(...)?????????)
output result: undesignable
output timesc: 0.170074
output y_star: (.(((...)(...))))
output constr: (???(...)???????)
output result: undesignable
output timesc: 0.27627
output y_star: (.(...).(.(.(...))))
output constr: (?(...)?????(...)??)
output result: undesignable
output timesc: 0.0580252
output y_star: (((.(...))(...).)..)
output constr: (???(...)?(...)????)
output result: undesignable
output timesc: 0.0660633
output y_star: ((...)(.((...))))
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.128056
output y_star: ((...)..(....(...)))
output constr: ((...)???????(...)?)
output result: undesignable
output timesc: 0.000492947
output y_star: (.((...)..(...))(...).)
output constr: (??(...)??(...)?(...)?)
output result: undesignable
output timesc: 0.000692769
output y_star: (((...)..)((...)..))
output constr: (?(...)????(...)???)
output result: undesignable
output timesc: 0.0162362
output y_star: (((...).(...))..)
output constr: (?(...)?(...)???)
output result: undesignable
output timesc: 0.000662164
output y_star: (.(...)(..((...))).)
output constr: (?(...)????(...)???)
output result: undesignable
output timesc: 0.00859995
output y_star: (..(...(.(...))))
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.00257034
output y_star: (((...).(...)(...))(...).)
output constr: (?(...)?(...)(...)?(...)?)
output result: undesignable
output timesc: 0.00111882
output y_star: (.(.(..(...)))(...))
output constr: (??????(...)??(...))
output result: undesignable
output timesc: 0.00267414
output y_star: (..((...).((...)).))
output constr: (???(...)??(...)???)
output result: undesignable
output timesc: 0.469302
output y_star: ((.((...))...)..)
output constr: (???(...)???????)
output result: undesignable
output timesc: 1.8459
output y_star: (((((...)))..)..)
output constr: (???(...)???????)
output result: undesignable
output timesc: 0.368492
output y_star: (..((...)..(...))(...))
output constr: (???(...)??(...)?(...))
output result: undesignable
output timesc: 0.000719351
output y_star: (((...)).(..(...)).)
output constr: (?(...)?????(...)??)
output result: undesignable
output timesc: 0.469897
output y_star: (...(.(...)....))
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.00659996
output y_star: ((...).(.....))
output constr: ((...)????????)
output result: undesignable
output timesc: 0.00144467
output y_star: (((...)(....)(...)))
output constr: (?(...)??????(...)?)
output result: undesignable
output timesc: 0.779431
output y_star: (((.(...).)..)(...))
output constr: (???(...)?????(...))
output result: undesignable
output timesc: 0.015819
output y_star: (((...)..(...)).(...).)
output constr: (?(...)??(...)??(...)?)
output result: undesignable
output timesc: 0.000719041
output y_star: ((.(...)((...)))..)
output constr: (??(...)?(...)????)
output result: undesignable
output timesc: 0.235797
output y_star: ((((...).)..))
output constr: (????????????)
output result: undesignable
output timesc: 0.0308445
output y_star: (..(((...).)..).)
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.040175
output y_star: ((.(...))..(.(...)))
output constr: (??(...)?????(...)?)
output result: undesignable
output timesc: 15.229
output y_star: (.(.(...)(...)..)(...))
output constr: (???(...)(...)???(...))
output result: undesignable
output timesc: 0.000871046
output y_star: ((.(.(...).))...)
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.0483888
output y_star: ((..(...)(...).))
output constr: (???(...)???????)
output result: undesignable
output timesc: 9.69757
output y_star: ((...)(.(...(...))))
output constr: ((...)??????(...)??)
output result: undesignable
output timesc: 22.6522
output y_star: (.(...).(..((...))))
output constr: (?(...)?????(...)??)
output result: undesignable
output timesc: 0.0174368
output y_star: (.(..(...)(...)).(...))
output constr: (????(...)(...)??(...))
output result: undesignable
output timesc: 0.00090179
output y_star: ((.(...)...).(...))
output constr: (??(...)?????(...))
output result: undesignable
output timesc: 0.00887489
output y_star: ((.((...)(...)))...)
output constr: (???(...)(...)?????)
output result: undesignable
output timesc: 0.00455579
output y_star: ((.(.(...))))
output constr: (???????????)
output result: undesignable
output timesc: 0.127642
output y_star: ((...)..(.....))
output constr: ((...)?????????)
output result: undesignable
output timesc: 0.006687
output y_star: (....(...)(...).)
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.10892
output y_star: (((...).(...).).(...))
output constr: (?(...)?(...)???(...))
output result: undesignable
output timesc: 0.000869105
output y_star: (....(((...)).))
output constr: (??????(...)???)
output result: undesignable
output timesc: 0.0546239
output y_star: ((....((...)).).)
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.625703
output y_star: (((...)((...)(...))).)
output constr: (?(...)?(...)(...)???)
output result: undesignable
output timesc: 0.0399773
output y_star: (((....)..))
output constr: (??????????)
output result: undesignable
output timesc: 0.181098
output y_star: ((...(.....)))
output constr: (????????????)
output result: undesignable
output timesc: 0.00980836
output y_star: (.(...)(...)..(...))
output constr: (??????(...)??(...))
output result: undesignable
output timesc: 0.00143181
output y_star: (..(.(...)((...).)))
output constr: (????(...)?(...)???)
output result: undesignable
output timesc: 0.0642121
output y_star: ((....(...))(...)(...))
output constr: (?????(...)?(...)(...))
output result: undesignable
output timesc: 0.00097614
output y_star: ((..(...)(...))(...)..)
output constr: (???(...)(...)?(...)??)
output result: undesignable
output timesc: 0.000890488
output y_star: (.(...(...).)(...))
output constr: (?????(...)??(...))
output result: undesignable
output timesc: 0.00687113
output y_star: (((...)...).....)
output constr: (?(...)?????????)
output result: undesignable
output timesc: 0.000661039
output y_star: (...((...)(...)(...)).)
output constr: (????(...)(...)(...)??)
output result: undesignable
output timesc: 0.0110452
output y_star: ((...)......)
output constr: (???????????)
output result: undesignable
output timesc: 0.00107162
output y_star: (((...))(.(...)))
output constr: (?(...)?????????)
output result: undesignable
output timesc: 0.147081
output y_star: (.(..(...))(...))
output constr: (????(...)?(...))
output result: undesignable
output timesc: 0.000658592
output y_star: (((...)(...)).)
output constr: (?(...)???????)
output result: undesignable
output timesc: 0.0379692
output y_star: (((.(...)..)))
output constr: (????????????)
output result: undesignable
output timesc: 3.96091
output y_star: ((.(...)..(...))(...).)
output constr: (??(...)??(...)?(...)?)
output result: undesignable
output timesc: 0.00113592
output y_star: (.(..((...)(...)).))
output constr: (?????(...)(...)???)
output result: undesignable
output timesc: 0.251886
output y_star: (((...)......)..)
output constr: (?(...)?????????)
output result: undesignable
output timesc: 0.00066269
output y_star: (((...)....)..(...))
output constr: (?(...)???????(...))
output result: undesignable
output timesc: 0.00067928
output y_star: ((...)((...)...))
output constr: ((...)?(...)????)
output result: undesignable
output timesc: 0.000847242
output y_star: ((...)(...)((...)(...)..))
output constr: ((...)(...)?(...)(...)???)
output result: undesignable
output timesc: 0.000968694
output y_star: (..((...)(...)..(...)))
output constr: (???(...)(...)??(...)?)
output result: undesignable
output timesc: 0.000879745
output y_star: (((...)(..(...))).)
output constr: (?(...)???(...)???)
output result: undesignable
output timesc: 0.015717
output y_star: (((...)...)(...).(...))
output constr: (?(...)????(...)?(...))
output result: undesignable
output timesc: 0.000745905
output y_star: ((...)..(...)(....))
output constr: ((...)??(...)??????)
output result: undesignable
output timesc: 0.0066467
output y_star: (((...))((...)(...))(...))
output constr: (?(...)??(...)(...)?(...))
output result: undesignable
output timesc: 0.0391549
output y_star: (.(..(...))..)
output constr: (????????????)
output result: undesignable
output timesc: 0.0942188
output y_star: (....(...(...)))
output constr: (????????(...)?)
output result: undesignable
output timesc: 0.000471061
output y_star: ((...)(((...).)..))
output constr: ((...)??(...)?????)
output result: undesignable
output timesc: 0.00395591
output y_star: (.((((...))(...)).))
output constr: (????(...)?(...)???)
output result: undesignable
output timesc: 0.513085
output y_star: (..(..(.(...).)))
output constr: (???????(...)???)
output result: undesignable
output timesc: 0.0179313
output y_star: (((...)....).)
output constr: (????????????)
output result: undesignable
output timesc: 0.00551751
output y_star: (((...)(...))(...)((...)))
output constr: (?(...)(...)?(...)?(...)?)
output result: undesignable
output timesc: 0.0395295
output y_star: (((...)..)(....))
output constr: (?(...)?????????)
output result: undesignable
output timesc: 0.172306
output y_star: ((((...).)...)..)
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.00254088
output y_star: (.((..(...))...))
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.00263135
output y_star: ((.....)((...)))
output constr: (????????(...)?)
output result: undesignable
output timesc: 0.0353369
output y_star: (..(...)(..(...)).)
output constr: (??(...)???(...)??)
output result: undesignable
output timesc: 0.000472645
output y_star: (..(((...).)(...)).)
output constr: (????(...)??(...)??)
output result: undesignable
output timesc: 6.88424
output y_star: (..(...)...)
output constr: (??????????)
output result: undesignable
output timesc: 0.0733446
output y_star: (.(..(..(...))))
output constr: (???????(...)??)
output result: undesignable
output timesc: 0.00251756
output y_star: (.(.(...).(...).)(...))
output constr: (???(...)?(...)??(...))
output result: undesignable
output timesc: 0.102842
output y_star: (.(...)..((...)..).)
output constr: (?(...)???(...)????)
output result: undesignable
output timesc: 0.000838532
output y_star: (.(.((...)(...)))(...))
output constr: (????(...)(...)??(...))
output result: undesignable
output timesc: 0.00909742
output y_star: ((...).(...)((...)))
output constr: ((...)???????(...)?)
output result: undesignable
output timesc: 0.379832
output y_star: ((...).((...)..(...).))
output constr: ((...)??(...)??(...)??)
output result: undesignable
output timesc: 0.000501799
output y_star: (.(((...).)(...))(...))
output constr: (???(...)??(...)?(...))
output result: undesignable
output timesc: 0.0165666
output y_star: (..(...)(...).(...))
output constr: (???????(...)?(...))
output result: undesignable
output timesc: 0.00124205
output y_star: (.((...)....))
output constr: (??(...)?????)
output result: undesignable
output timesc: 0.0126633
output y_star: (..(...)...(...))
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.427913
output y_star: (((...)(...))......)
output constr: (?(...)(...)???????)
output result: undesignable
output timesc: 0.000697955
output y_star: (.(...)(.(...)(...))(...))
output constr: (?(...)??(...)(...)?(...))
output result: undesignable
output timesc: 0.000793756
output y_star: ((...)..(.....).)
output constr: ((...)??????????)
output result: undesignable
output timesc: 0.0260356
output y_star: (.(.((...)((...)))))
output constr: (????(...)?(...)???)
output result: undesignable
output timesc: 0.476347
output y_star: (.(((...)(...).).))
output constr: (???(...)(...)????)
output result: undesignable
output timesc: 0.00273657
output y_star: ((...)(....)((...)))
output constr: ((...)???????(...)?)
output result: undesignable
output timesc: 0.742044
output y_star: ((((...)(.(...))).))
output constr: (??(...)??(...)????)
output result: undesignable
output timesc: 0.867305
output y_star: (.((...)(...))(...)(...).)
output constr: (??(...)(...)?(...)(...)?)
output result: undesignable
output timesc: 0.000857317
output y_star: (..(...(...)))
output constr: (??????(...)?)
output result: undesignable
output timesc: 0.000405737
output y_star: ((.((...)(...))))
output constr: (???(...)???????)
output result: undesignable
output timesc: 0.430842
output y_star: ((...)(.(...)..))
output constr: ((...)??????????)
output result: undesignable
output timesc: 0.700535
output y_star: (.((...)..(...)))
output constr: (?????????(...)?)
output result: undesignable
output timesc: 0.677471
output y_star: (..(.((...)..).))
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.0404988
output y_star: (..(.(...).((...))))
output constr: (????(...)??(...)??)
output result: undesignable
output timesc: 0.17242
output y_star: ((...)((...)..(...))(...))
output constr: ((...)?(...)??(...)?(...))
output result: undesignable
output timesc: 0.00113029
output y_star: ((...).((...)..)(...))
output constr: ((...)??(...)???(...))
output result: undesignable
output timesc: 0.00050888
output y_star: ((.((...))(...))...)
output constr: (???(...)?(...)????)
output result: undesignable
output timesc: 0.165268
output y_star: (((..(...)).))
output constr: (????(...)???)
output result: undesignable
output timesc: 0.0235223
output y_star: (((((...)).).)(...))
output constr: (???(...)?????(...))
output result: undesignable
output timesc: 0.112259
output y_star: (.(...)((...).....))
output constr: (?(...)?(...)??????)
output result: undesignable
output timesc: 0.000698346
output y_star: (.((.(...)..)..))
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.0403344
output y_star: (((...)...)....)
output constr: (?(...)????????)
output result: undesignable
output timesc: 0.000463161
output y_star: ((...)((...))(...).)
output constr: ((...)?(...)???????)
output result: undesignable
output timesc: 0.282127
output y_star: (.(...)(...)..(...))
output constr: (?(...)???????(...))
output result: undesignable
output timesc: 0.00123369
output y_star: ((...)(...).((...)...))
output constr: ((...)(...)??(...)????)
output result: undesignable
output timesc: 0.000546401
output y_star: ((..(.....)))
output constr: (???????????)
output result: undesignable
output timesc: 0.0122433
output y_star: (...(...)(...).)
output constr: (???(...)??????)
output result: undesignable
output timesc: 0.106772
output y_star: (.((...).(...))(...))
output constr: (??(...)?(...)?(...))
output result: undesignable
output timesc: 0.000688959
output y_star: ((...)((...).(...)(...)).)
output constr: ((...)?(...)?(...)(...)??)
output result: undesignable
output timesc: 0.000773485
output y_star: ((..(...))....)
output constr: (???(...)?????)
output result: undesignable
output timesc: 0.000430923
output y_star: (((...).)(...)..)
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.167475
output y_star: (...((...)(...)...))
output constr: (????(...)(...)????)
output result: undesignable
output timesc: 0.000494341
output y_star: ((...).(.(...).))
output constr: ((...)??????????)
output result: undesignable
output timesc: 0.69615
output y_star: (.((...).(...))..(...))
output constr: (??(...)?(...)???(...))
output result: undesignable
output timesc: 0.000524321
output y_star: ((...(((...)))).)
output constr: (??????(...)????)
output result: undesignable
output timesc: 39.7027
output y_star: ((.(...)(...)(...))(...))
output constr: (??(...)(...)(...)?(...))
output result: undesignable
output timesc: 0.0109487
output y_star: (((...).(...)).....)
output constr: (?(...)?(...)??????)
output result: undesignable
output timesc: 0.0262096
output y_star: ((...)((...)((...)))(...))
output constr: ((...)?(...)?(...)??(...))
output result: undesignable
output timesc: 0.0259529
output y_star: ((...).(...)(...).)
output constr: ((...)??????(...)?)
output result: undesignable
output timesc: 0.00736248
output y_star: (((.(...)(...)))(...).)
output constr: (???(...)(...)??(...)?)
output result: undesignable
output timesc: 0.00444629
output y_star: (....(.(...)..).)
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.103498
output y_star: ((....)(...)...)
output constr: (??????(...)???)
output result: undesignable
output timesc: 0.105632
output y_star: (((...)(.(...))))
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.502842
output y_star: (((...)(...)).(...).(...))
output constr: (?(...)(...)??(...)?(...))
output result: undesignable
output timesc: 0.000971792
output y_star: (.((.(...))...))
output constr: (????(...)?????)
output result: undesignable
output timesc: 0.00279772
output y_star: ((....)(.(...)).)
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.807259
output y_star: (.((...))((...)...))
output constr: (??(...)??(...)????)
output result: undesignable
output timesc: 0.18475
output y_star: (((...)(...))(...)(...)..)
output constr: (?(...)(...)?(...)(...)??)
output result: undesignable
output timesc: 0.00130905
output y_star: ((...)(...)(...))
output constr: (??????????(...))
output result: undesignable
output timesc: 0.685492
output y_star: (.(...).((...)..)(...))
output constr: (?(...)??(...)???(...))
output result: undesignable
output timesc: 0.000723593
output y_star: (.(.((...)..(...))))
output constr: (????(...)??(...)??)
output result: undesignable
output timesc: 0.00406245
output y_star: (.(..(...))(...).)
output constr: (????(...)?(...)?)
output result: undesignable
output timesc: 0.000758659
output y_star: (((....).)...)
output constr: (????????????)
output result: undesignable
output timesc: 0.0231786
output y_star: (.(.(...)(...)).(...))
output constr: (???(...)(...)??(...))
output result: undesignable
output timesc: 0.000671133
output y_star: (.(...)(...)(...).)
output constr: (?(...)?????(...)?)
output result: undesignable
output timesc: 0.0019946
output y_star: (((...)(...)(...)).(...))
output constr: (?(...)(...)(...)??(...))
output result: undesignable
output timesc: 0.00107418
output y_star: (.(...)(....(...)))
output constr: (?(...)?????(...)?)
output result: undesignable
output timesc: 0.000971364
output y_star: (((...)..)(...)..(...))
output constr: (?(...)???(...)??(...))
output result: undesignable
output timesc: 0.00104407
output y_star: ((....((...).).))
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.620208
output y_star: ((...).(...(...)))
output constr: ((...)?????(...)?)
output result: undesignable
output timesc: 0.000684815
output y_star: (((...).(...).).)
output constr: (???????(...)???)
output result: undesignable
output timesc: 0.668753
output y_star: ((...).((...)...)(...))
output constr: ((...)??(...)????(...))
output result: undesignable
output timesc: 0.000706007
output y_star: ((.(...).(...))...)
output constr: (??(...)?(...)????)
output result: undesignable
output timesc: 0.000667779
output y_star: ((.(......)).)
output constr: (????????????)
output result: undesignable
output timesc: 176.787
output y_star: ((((...).)(...).)(...))
output constr: (??(...)??(...)??(...))
output result: undesignable
output timesc: 0.0966038
output y_star: (((...)..)..(...).)
output constr: (?(...)?????(...)?)
output result: undesignable
output timesc: 0.000678585
output y_star: ((...(...)).((...)))
output constr: (????(...)???(...)?)
output result: undesignable
output timesc: 0.169307
output y_star: (.(((.(...)).).))
output constr: (?????(...)?????)
output result: undesignable
output timesc: 8.60119
output y_star: (.((.((...).)).))
output constr: (?????(...)?????)
output result: undesignable
output timesc: 19.1237
output y_star: (..(...).((...)..))
output constr: (??(...)??(...)???)
output result: undesignable
output timesc: 0.00128586
output y_star: (.((..(...)(...)).))
output constr: (?????(...)(...)???)
output result: undesignable
output timesc: 0.00387513
output y_star: (((...(...))(...)))
output constr: (?????(...)?(...)?)
output result: undesignable
output timesc: 0.0509465
output y_star: ((...)((...))(....))
output constr: ((...)?(...)???????)
output result: undesignable
output timesc: 0.6867
output y_star: ((.(((...))..)).)
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.0973971
output y_star: (((...)....)...)
output constr: (?(...)????????)
output result: undesignable
output timesc: 0.000655232
output y_star: (((.(...).(...)).).)
output constr: (???(...)?(...)????)
output result: undesignable
output timesc: 0.0407363
output y_star: ((...)((...)..)..)
output constr: ((...)?(...)?????)
output result: undesignable
output timesc: 0.00200749
output y_star: ((((...).).)(...)..)
output constr: (??(...)????(...)??)
output result: undesignable
output timesc: 0.00425312
output y_star: (..(((...)).))
output constr: (????????????)
output result: undesignable
output timesc: 0.109165
output y_star: ((...)((...)(...)(...).))
output constr: ((...)?(...)(...)(...)??)
output result: undesignable
output timesc: 0.000939327
output y_star: ((...)...(...(...)))
output constr: ((...)???????(...)?)
output result: undesignable
output timesc: 0.000690286
output y_star: (((...)(...)(...)..)..)
output constr: (?(...)(...)(...)?????)
output result: undesignable
output timesc: 0.000702108
output y_star: ((..(....(...))))
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.0391844
output y_star: ((((...)(...)))(...)..)
output constr: (??(...)(...)??(...)??)
output result: undesignable
output timesc: 0.00622576
output y_star: ((.......).(...))
output constr: (??????????(...))
output result: undesignable
output timesc: 0.00186194
output y_star: (...(...).(...))
output constr: (?????????(...))
output result: undesignable
output timesc: 0.107061
output y_star: (((...)(...).(...))...)
output constr: (?(...)(...)?(...)????)
output result: undesignable
output timesc: 0.00109843
output y_star: (..(..((...)(...))))
output constr: (??????(...)(...)??)
output result: undesignable
output timesc: 0.00434659
output y_star: (.(..((...)(...))))
output constr: (?????(...)(...)??)
output result: undesignable
output timesc: 0.00449099
output y_star: ((...)(.(...)(...)))
output constr: ((...)??(...)??????)
output result: undesignable
output timesc: 0.246304
output y_star: (..((((...)))(...)))
output constr: (?????(...)??(...)?)
output result: undesignable
output timesc: 0.429793
output y_star: ((...)(...)(...))
output constr: ((...)??????????)
output result: undesignable
output timesc: 0.708072
output y_star: ((...)(....)...)
output constr: ((...)?????????)
output result: undesignable
output timesc: 0.111867
output y_star: ((.((...)(...)))(...))
output constr: (???(...)(...)??(...))
output result: undesignable
output timesc: 0.0066164
output y_star: ((...)(.(...).(...).))
output constr: ((...)??(...)?(...)??)
output result: undesignable
output timesc: 0.000953849
output y_star: ((..(.(...)(...))).)
output constr: (?????(...)(...)???)
output result: undesignable
output timesc: 0.00324437
output y_star: (((....).)(...).)
output constr: (?????????(...)?)
output result: undesignable
output timesc: 2.00571
output y_star: (.(.((...).(...))))
output constr: (????(...)?(...)??)
output result: undesignable
output timesc: 0.00735382
output y_star: ((...)..(.(.(...))))
output constr: ((...)??????(...)??)
output result: undesignable
output timesc: 0.0665709
output y_star: ((...).(..(...)(...)))
output constr: ((...)????(...)(...)?)
output result: undesignable
output timesc: 0.000763495
output y_star: ((...).((...)..).)
output constr: ((...)??(...)????)
output result: undesignable
output timesc: 0.000558985
output y_star: ((...).(...)(...)(...))
output constr: ((...)?(...)(...)?????)
output result: undesignable
output timesc: 0.00229427
output y_star: (.(...)(...)(.....))
output constr: (?(...)(...)???????)
output result: undesignable
output timesc: 0.000676359
output y_star: ((...)(...))
output constr: ((...)?????)
output result: undesignable
output timesc: 0.00180122
output y_star: (.(...)(..(.(...))))
output constr: (?(...)?????(...)??)
output result: undesignable
output timesc: 0.00437505
output y_star: (((...).((...)..).))
output constr: (?(...)??(...)?????)
output result: undesignable
output timesc: 0.472953
output y_star: (((...).(...)(...).)..)
output constr: (?(...)?(...)(...)????)
output result: undesignable
output timesc: 0.000766608
output y_star: ((..(...))(.(...)))
output constr: (???(...)???(...)?)
output result: undesignable
output timesc: 0.0163358
output y_star: (((...).(...))(...).(...))
output constr: (?(...)?(...)?(...)?(...))
output result: undesignable
output timesc: 0.00134332
output y_star: (((...)(...))(...).)
output constr: (?(...)(...)?(...)?)
output result: undesignable
output timesc: 0.00123581
output y_star: (...((...)..(...)))
output constr: (????(...)??(...)?)
output result: undesignable
output timesc: 0.000922261
output y_star: (.(...)(...)((...)))
output constr: (??????(...)?(...)?)
output result: undesignable
output timesc: 0.64237
output y_star: (.(...).((...)))
output constr: (????????(...)?)
output result: undesignable
output timesc: 0.52939
output y_star: (((...).(...))..(...).)
output constr: (?(...)?(...)???(...)?)
output result: undesignable
output timesc: 0.000927904
output y_star: ((((...)..).).(...))
output constr: (??(...)??????(...))
output result: undesignable
output timesc: 0.00320968
output y_star: (((...)(.(...)).)..)
output constr: (?(...)??(...)?????)
output result: undesignable
output timesc: 0.0640307
output y_star: (((...)((...))(...))..)
output constr: (?(...)?(...)?(...)???)
output result: undesignable
output timesc: 0.437705
output y_star: (.(((...).)..)(...))
output constr: (???(...)?????(...))
output result: undesignable
output timesc: 0.00345309
output y_star: (((...).(...)...)(...))
output constr: (?(...)?(...)????(...))
output result: undesignable
output timesc: 0.00104091
output y_star: ((..((...)).)..)
output constr: (????(...)?????)
output result: undesignable
output timesc: 1.067
output y_star: ((...)(((...))..(...)))
output constr: ((...)??(...)???(...)?)
output result: undesignable
output timesc: 0.0244938
output y_star: (...((...)(...)))
output constr: (????(...)(...)?)
output result: undesignable
output timesc: 0.000866763
output y_star: (((...)(...).)...(...))
output constr: (?(...)(...)?????(...))
output result: undesignable
output timesc: 0.000711759
output y_star: ((..(..(...))))
output constr: (??????(...)??)
output result: undesignable
output timesc: 0.0454425
output y_star: (..((...))(....))
output constr: (???(...)???????)
output result: undesignable
output timesc: 18.7532
output y_star: (..(..((...).)))
output constr: (??????(...)???)
output result: undesignable
output timesc: 0.00284169
output y_star: (((...).)(...))
output constr: (????????(...))
output result: undesignable
output timesc: 0.00978717
output y_star: ((..((...)))..(...))
output constr: (????(...)????(...))
output result: undesignable
output timesc: 0.0111228
output y_star: (.(..(...))(...)..)
output constr: (????(...)?(...)??)
output result: undesignable
output timesc: 0.000847916
output y_star: ((.(...)(...)).((...)))
output constr: (??(...)(...)???(...)?)
output result: undesignable
output timesc: 0.0172269
output y_star: (((..(....))))
output constr: (????????????)
output result: undesignable
output timesc: 0.51857
output y_star: (.((...)).(...))
output constr: (??(...)???????)
output result: undesignable
output timesc: 1.05982
output y_star: ((.(...)..)((...).))
output constr: (??(...)????(...)??)
output result: undesignable
output timesc: 7.19193
output y_star: (.(.(((...))(...))))
output constr: (?????(...)?(...)??)
output result: undesignable
output timesc: 0.609012
output y_star: ((...).((...).(...)).)
output constr: ((...)??(...)?(...)??)
output result: undesignable
output timesc: 0.000664745
output y_star: ((((...)(...).).(...)))
output constr: (??(...)(...)???(...)?)
output result: undesignable
output timesc: 0.0172802
output y_star: (.((...)(...).)(...))
output constr: (??(...)(...)??(...))
output result: undesignable
output timesc: 0.000671593
output y_star: (((...)(...))...)
output constr: (?(...)?????????)
output result: undesignable
output timesc: 0.0431679
output y_star: ((((...)..).)..)
output constr: (??(...)???????)
output result: undesignable
output timesc: 0.00284356
output y_star: ((((...).(...)).(...)))
output constr: (??(...)?(...)??(...)?)
output result: undesignable
output timesc: 0.0251623
output y_star: ((...)((...).(...)))
output constr: ((...)???????(...)?)
output result: undesignable
output timesc: 0.25311
output y_star: ((...)(...(...)))
output constr: ((...)??????????)
output result: undesignable
output timesc: 0.0110645
output y_star: (((...)(...).)(...)..)
output constr: (?(...)(...)??(...)??)
output result: undesignable
output timesc: 0.00103414
output y_star: ((.(...)).(...).)
output constr: (?????????(...)?)
output result: undesignable
output timesc: 0.170986
output y_star: (.((..(...))(...).))
output constr: (?????(...)?(...)??)
output result: undesignable
output timesc: 0.063883
output y_star: (..(((...)..).))
output constr: (????(...)?????)
output result: undesignable
output timesc: 0.00294379
output y_star: (.(...(...).)(...).)
output constr: (?????(...)??(...)?)
output result: undesignable
output timesc: 0.00726126
output y_star: (.(...(....)))
output constr: (????????????)
output result: undesignable
output timesc: 0.0230305
output y_star: ((.(...)(...)).)
output constr: (???????(...)??)
output result: undesignable
output timesc: 0.162463
output y_star: (.(((...).)(...))..)
output constr: (???(...)??(...)???)
output result: undesignable
output timesc: 1.95457
output y_star: (((...)(...(...))).)
output constr: (?(...)????(...)???)
output result: undesignable
output timesc: 0.198343
output y_star: ((..(...)(...).)(...).)
output constr: (???(...)(...)??(...)?)
output result: undesignable
output timesc: 0.000963483
output y_star: (..((...)(...)).)
output constr: (???(...)???????)
output result: undesignable
output timesc: 0.679352
output y_star: (((...)(...).(...)))
output constr: (??????(...)?(...)?)
output result: undesignable
output timesc: 0.421058
output y_star: ((...)(.(...)(...)..).)
output constr: ((...)??(...)(...)????)
output result: undesignable
output timesc: 0.00055909
output y_star: ((...).(...)((...)...))
output constr: ((...)?(...)?(...)????)
output result: undesignable
output timesc: 0.00099869
output y_star: ((((...)..)..)(...))
output constr: (??(...)??????(...))
output result: undesignable
output timesc: 0.00428059
output y_star: (.(...).((...).(...)))
output constr: (?(...)??(...)?(...)?)
output result: undesignable
output timesc: 0.00100105
output y_star: (((.(...))(...)).(...))
output constr: (???(...)?(...)??(...))
output result: undesignable
output timesc: 0.017665
output y_star: ((.(.(...)...)))
output constr: (????(...)?????)
output result: undesignable
output timesc: 0.499401
output y_star: ((...)((...).))
output constr: ((...)????????)
output result: undesignable
output timesc: 0.00979808
output y_star: ((...)..(..((...))))
output constr: ((...)??????(...)??)
output result: undesignable
output timesc: 0.00983718
output y_star: (((((...)..)(...))))
output constr: (???(...)???(...)??)
output result: undesignable
output timesc: 0.474196
output y_star: ((...(...))(...)(...).)
output constr: (????(...)?(...)(...)?)
output result: undesignable
output timesc: 0.0009481
output y_star: ((...)(.(...).))
output constr: (???????(...)??)
output result: undesignable
output timesc: 0.165787
output y_star: ((..(...(...).)))
output constr: (???????(...)???)
output result: undesignable
output timesc: 0.785106
output y_star: ((...)((...).(...)))
output constr: ((...)?(...)???????)
output result: undesignable
output timesc: 0.249144
output y_star: ((((...).)))
output constr: (??????????)
output result: undesignable
output timesc: 0.260549
output y_star: (..(..((...).)).)
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.0409909
output y_star: ((...).((.(...))(...)))
output constr: ((...)????(...)?(...)?)
output result: undesignable
output timesc: 0.0172327
output y_star: ((.(...).)..)
output constr: (???????????)
output result: undesignable
output timesc: 4.3281
output y_star: (((...)((...).))...)
output constr: (?(...)?(...)??????)
output result: undesignable
output timesc: 0.0635175
output y_star: (((...)..(...)))
output constr: (?(...)????????)
output result: undesignable
output timesc: 0.721926
output y_star: (((...)((...)(...)(...))))
output constr: (?(...)?(...)(...)(...)??)
output result: undesignable
output timesc: 0.00703081
output y_star: (((...).)(...))
output constr: (?(...)???????)
output result: undesignable
output timesc: 0.0378968
output y_star: (((.(...))))
output constr: (??????????)
output result: undesignable
output timesc: 0.257468
output y_star: ((((...)...)(...)))
output constr: (??(...)????(...)?)
output result: undesignable
output timesc: 0.0432628
output y_star: (((...)..(...))((...)))
output constr: (?(...)??(...)??(...)?)
output result: undesignable
output timesc: 0.00635873
output y_star: (.((...)...))
output constr: (???????????)
output result: undesignable
output timesc: 0.00574062
output y_star: ((...(.(...)))..)
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.0028902
output y_star: (....((...)..)(...))
output constr: (?????(...)???(...))
output result: undesignable
output timesc: 0.000686837
output y_star: ((...)...(...)(...))
output constr: (????????(...)(...))
output result: undesignable
output timesc: 0.00144051
output y_star: (.(...)(...)...)
output constr: (??????(...)???)
output result: undesignable
output timesc: 0.105781
output y_star: ((...)(...)((...)))
output constr: (?????(...)?(...)?)
output result: undesignable
output timesc: 0.422667
output y_star: ((...)(..(.(...))))
output constr: ((...)?????(...)??)
output result: undesignable
output timesc: 0.004282
output y_star: ((...)((..(...)).))
output constr: ((...)????(...)???)
output result: undesignable
output timesc: 0.00434235
output y_star: ((...).(...)(....).)
output constr: ((...)?(...)???????)
output result: undesignable
output timesc: 0.00505104
output y_star: (((...).(...))...)
output constr: (?(...)?(...)????)
output result: undesignable
output timesc: 0.00103382
output y_star: ((((...).(...).)..))
output constr: (??(...)?(...)?????)
output result: undesignable
output timesc: 0.00939425
output y_star: (.(...).(...(...).))
output constr: (?(...)?????(...)??)
output result: undesignable
output timesc: 0.00728857
output y_star: ((....)...(...))
output constr: (?????????(...))
output result: undesignable
output timesc: 0.108687
output y_star: ((....).(...)(...))
output constr: (???????(...)(...))
output result: undesignable
output timesc: 0.00501328
output y_star: (..(((.(...))).))
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.330143
output y_star: (((...)((...)...)))
output constr: (?(...)?(...)?????)
output result: undesignable
output timesc: 0.0400465
output y_star: ((.(...).(...)..)(...))
output constr: (??(...)?(...)???(...))
output result: undesignable
output timesc: 0.000700614
output y_star: ((...)(((...).).).)
output constr: ((...)??(...)?????)
output result: undesignable
output timesc: 0.0028815
output y_star: ((...)(...(...))..)
output constr: ((...)????(...)???)
output result: undesignable
output timesc: 0.000697791
output y_star: (((.(...)).(...))..)
output constr: (???(...)??(...)???)
output result: undesignable
output timesc: 0.0645991
output y_star: ((..(...)(...)).)
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.666409
output y_star: (((.(...).(...))(...)))
output constr: (???(...)?(...)?(...)?)
output result: undesignable
output timesc: 0.00461691
output y_star: ((.(...).(...).))
output constr: (????????(...)??)
output result: undesignable
output timesc: 2.71461
output y_star: ((...)(((...))(...))..)
output constr: ((...)??(...)?(...)???)
output result: undesignable
output timesc: 0.00444133
output y_star: ((((...))...)...)
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.0462381
output y_star: ((...)(...)(...)..)
output constr: ((...)?????(...)??)
output result: undesignable
output timesc: 0.00196663
output y_star: ((..(...))....(...))
output constr: (???(...)?????(...))
output result: undesignable
output timesc: 0.000676258
output y_star: (((...)..).(...))
output constr: (?(...)?????????)
output result: undesignable
output timesc: 0.170375
output y_star: ((..((...)).)...)
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.979283
output y_star: (((..(...)(...)))(...))
output constr: (????(...)(...)??(...))
output result: undesignable
output timesc: 0.00478048
output y_star: (((...)(...).).(...)(...))
output constr: (?(...)(...)???(...)(...))
output result: undesignable
output timesc: 0.000756843
output y_star: (((.(...)(...).)..))
output constr: (???(...)(...)?????)
output result: undesignable
output timesc: 0.00658906
output y_star: (..(...(...))...)
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.0264358
output y_star: ((...)(.(.((...)))))
output constr: ((...)?????(...)???)
output result: undesignable
output timesc: 0.164782
output y_star: ((...)((...).((...)).))
output constr: ((...)?(...)??(...)???)
output result: undesignable
output timesc: 0.0974622
output y_star: ((...(.(...))).)
output constr: (??????(...)???)
output result: undesignable
output timesc: 0.00531891
output y_star: ((...).(...(...)(...)))
output constr: ((...)?????(...)(...)?)
output result: undesignable
output timesc: 0.000875638
output y_star: ((.(.(...))).(...))
output constr: (????(...)???(...))
output result: undesignable
output timesc: 0.0396376
output y_star: (...(.(....)))
output constr: (????????????)
output result: undesignable
output timesc: 0.0235509
output y_star: (.(...)(.(...)).)
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.665887
output y_star: (.(...)((...)(...).)(...))
output constr: (?(...)?(...)(...)??(...))
output result: undesignable
output timesc: 0.00113979
output y_star: (.(.((...))....))
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.632692
output y_star: ((...)(...(...).)(...))
output constr: ((...)????(...)??(...))
output result: undesignable
output timesc: 0.0254693
output y_star: (...(...)(...)(...))
output constr: (????????(...)(...))
output result: undesignable
output timesc: 0.00375464
output y_star: (.(...)(...)(...(...)))
output constr: (?(...)(...)????(...)?)
output result: undesignable
output timesc: 0.000962426
output y_star: ((...)((...)(.(...))))
output constr: ((...)?(...)??(...)??)
output result: undesignable
output timesc: 0.0245169
output y_star: (.((...)(....).))
output constr: (??(...)????????)
output result: undesignable
output timesc: 6.0064
output y_star: ((...)...(..(...)).)
output constr: ((...)??????(...)??)
output result: undesignable
output timesc: 0.534602
output y_star: ((...).(...)((...)..).)
output constr: ((...)?(...)?(...)????)
output result: undesignable
output timesc: 0.00159443
output y_star: (((...).(...)).)
output constr: (???????(...)??)
output result: undesignable
output timesc: 0.187907
output y_star: ((...)...((...)(...)).)
output constr: ((...)????(...)(...)??)
output result: undesignable
output timesc: 0.000694774
output y_star: ((...).(...)(....))
output constr: ((...)?(...)??????)
output result: undesignable
output timesc: 0.00674092
output y_star: ((...).(...)...)
output constr: (??????(...)???)
output result: undesignable
output timesc: 0.105168
output y_star: ((...)((...)(...)))
output constr: ((...)??????(...)?)
output result: undesignable
output timesc: 0.0606623
output y_star: ((....(...).).(...))
output constr: (?????(...)???(...))
output result: undesignable
output timesc: 0.00743358
output y_star: ((...)((...).....))
output constr: ((...)?(...)??????)
output result: undesignable
output timesc: 0.000869055
output y_star: (((...)((...)..))..)
output constr: (?(...)?(...)??????)
output result: undesignable
output timesc: 0.0162211
output y_star: ((...(...).)....)
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.00694147
output y_star: (....(...(...).))
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.00666414
output y_star: ((...)((...)...).(...))
output constr: ((...)?(...)?????(...))
output result: undesignable
output timesc: 0.000755509
output y_star: ((...)((...)).(...))
output constr: (??????(...)??(...))
output result: undesignable
output timesc: 0.347959
output y_star: (.((.(...)).)(...))
output constr: (????(...)???(...))
output result: undesignable
output timesc: 0.0637403
output y_star: (..(..(...)(...)(...)))
output constr: (?????(...)(...)(...)?)
output result: undesignable
output timesc: 0.000702894
output y_star: (.(...)((...)(...)(...)))
output constr: (?(...)?(...)(...)(...)?)
output result: undesignable
output timesc: 0.00130522
output y_star: ((...(...))(...)(...))
output constr: (????(...)?(...)(...))
output result: undesignable
output timesc: 0.000953824
output y_star: ((.(...)..)(...))
output constr: (??????????(...))
output result: undesignable
output timesc: 0.687938
output y_star: (.((...)((...).))..)
output constr: (??(...)?(...)?????)
output result: undesignable
output timesc: 0.273599
output y_star: ((.(.(...)))..)
output constr: (????(...)????)
output result: undesignable
output timesc: 0.00251481
output y_star: (.((...)(...).)(...).)
output constr: (??(...)(...)??(...)?)
output result: undesignable
output timesc: 0.000488497
output y_star: (((...)((...)..)(...)))
output constr: (?(...)?(...)???(...)?)
output result: undesignable
output timesc: 0.459602
output y_star: ((.(.(...)(...))(...)))
output constr: (????(...)(...)?(...)?)
output result: undesignable
output timesc: 0.0170967
output y_star: ((..(...))(...).)
output constr: (???(...)???????)
output result: undesignable
output timesc: 0.17186
output y_star: ((((.(...)).)(...)))
output constr: (????(...)???(...)?)
output result: undesignable
output timesc: 0.437545
output y_star: (.(((...))...))
output constr: (???(...)?????)
output result: undesignable
output timesc: 0.0356233
output y_star: (.(.(...).(...))(...))
output constr: (???(...)?(...)?(...))
output result: undesignable
output timesc: 0.000501131
output y_star: (((...)..)(...).)
output constr: (?(...)?????????)
output result: undesignable
output timesc: 0.174302
output y_star: ((...)...(...)(...))
output constr: ((...)???(...)?????)
output result: undesignable
output timesc: 0.00176819
output y_star: ((...)((...)..)(...)(...))
output constr: ((...)?(...)???(...)(...))
output result: undesignable
output timesc: 0.000847908
output y_star: ((((...)).)(...))
output constr: (??????????(...))
output result: undesignable
output timesc: 0.071458
output y_star: ((...)((...)(...)..).)
output constr: ((...)?(...)(...)????)
output result: undesignable
output timesc: 0.000502774
output y_star: (.((((...))..).))
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.141638
output y_star: (((...).)((...)(...)))
output constr: (?(...)???(...)(...)?)
output result: undesignable
output timesc: 0.0247144
output y_star: ((...)(...)..(...))
output constr: (?????(...)??(...))
output result: undesignable
output timesc: 0.00167206
output y_star: (((...).(...))(...).)
output constr: (?(...)?(...)?(...)?)
output result: undesignable
output timesc: 0.000994663
output y_star: (((...))((...).(...).))
output constr: (?(...)??(...)?(...)??)
output result: undesignable
output timesc: 0.00414416
output y_star: ((...(...)).(...).)
output constr: (????(...)??(...)?)
output result: undesignable
output timesc: 0.00050795
output y_star: ((..((...)..)(...)))
output constr: (????(...)???(...)?)
output result: undesignable
output timesc: 0.469762
output y_star: (((...)(...)).((...)).)
output constr: (?(...)(...)???(...)??)
output result: undesignable
output timesc: 0.0968846
output y_star: ((...)(((...))..).)
output constr: ((...)??(...)?????)
output result: undesignable
output timesc: 0.00833202
output y_star: ((...)((...).((...).)))
output constr: ((...)?(...)??(...)???)
output result: undesignable
output timesc: 0.0988417
output y_star: (((...)...)..(...))
output constr: (?(...)??????(...))
output result: undesignable
output timesc: 0.00049123
output y_star: ((...)(.((...)(...))))
output constr: ((...)???(...)(...)??)
output result: undesignable
output timesc: 0.00603389
output y_star: (.((...)(...))((...)))
output constr: (??(...)(...)??(...)?)
output result: undesignable
output timesc: 0.0241536
output y_star: (((...)...)...)
output constr: (?(...)???????)
output result: undesignable
output timesc: 0.000413696
output y_star: (((...)(...).(...).)..)
output constr: (?(...)(...)?(...)????)
output result: undesignable
output timesc: 0.000524336
output y_star: (.(...(...).).(...))
output constr: (?????(...)???(...))
output result: undesignable
output timesc: 0.00507472
output y_star: (..(...)(...)(...))
output constr: (??(...)?????(...))
output result: undesignable
output timesc: 0.00175259
output y_star: (.(.....)((...)))
output constr: (?????????(...)?)
output result: undesignable
output timesc: 0.176106
output y_star: (..(.(...).(...)..))
output constr: (????(...)?(...)???)
output result: undesignable
output timesc: 0.000355576
output y_star: ((((...)..)))
output constr: (???????????)
output result: undesignable
output timesc: 0.27114
output y_star: (((...)((...)).)..)
output constr: (?(...)?(...)?????)
output result: undesignable
output timesc: 0.233229
output y_star: (((...)..(...))(...))
output constr: (?(...)??(...)?(...))
output result: undesignable
output timesc: 0.0010353
output y_star: ((..(...)(..(...))))
output constr: (???(...)???(...)??)
output result: undesignable
output timesc: 0.253801
output y_star: (...(.(...)...))
output constr: (?????(...)????)
output result: undesignable
output timesc: 0.00648372
output y_star: (.(...)((...)(...)))
output constr: (?(...)??????(...)?)
output result: undesignable
output timesc: 0.0626096
output y_star: ((((...).(...)))(...))
output constr: (??(...)?(...)??(...))
output result: undesignable
output timesc: 0.00595431
output y_star: (...((..(...)).))
output constr: (???????(...)???)
output result: undesignable
output timesc: 0.00255185
output y_star: (((...)....)(...)(...))
output constr: (?(...)?????(...)(...))
output result: undesignable
output timesc: 0.000785097
output y_star: (..((.(...).)(...)))
output constr: (?????(...)??(...)?)
output result: undesignable
output timesc: 0.0846279
output y_star: (.(.(...)(...).))
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.659421
output y_star: (..((((...).)).))
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.122994
output y_star: (.((...).)(...))
output constr: (??(...)???????)
output result: undesignable
output timesc: 0.166796
output y_star: ((...)(....(...)(...)))
output constr: ((...)?????(...)(...)?)
output result: undesignable
output timesc: 0.000732206
output y_star: ((.(((...)..).)))
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.126585
output y_star: ((...)(((...))..)..)
output constr: ((...)??(...)??????)
output result: undesignable
output timesc: 0.00905702
output y_star: (..(.(...)..(...)))
output constr: (????(...)??(...)?)
output result: undesignable
output timesc: 0.000504604
output y_star: ((.(...(...)))..)
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.00261775
output y_star: ((.(...)(...)(...).)(...))
output constr: (??(...)(...)(...)??(...))
output result: undesignable
output timesc: 0.000531336
output y_star: ((....)((...))..)
output constr: (???????(...)???)
output result: undesignable
output timesc: 4.22613
output y_star: ((...)((...).(...)))
output constr: (??????(...)?(...)?)
output result: undesignable
output timesc: 0.0611288
output y_star: ((...)(..(...)))
output constr: ((...)?????????)
output result: undesignable
output timesc: 0.0107904
output y_star: ((...)(((...))(...)).)
output constr: ((...)??(...)?(...)??)
output result: undesignable
output timesc: 0.00404032
output y_star: ((...)((...)(...)...).)
output constr: ((...)?(...)(...)?????)
output result: undesignable
output timesc: 0.000517888
output y_star: (((...(...))..).)
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.00266661
output y_star: (((.((...).))(...)))
output constr: (????(...)???(...)?)
output result: undesignable
output timesc: 0.442625
output y_star: ((..((...)..)).)
output constr: (????(...)?????)
output result: undesignable
output timesc: 0.00264834
output y_star: ((...)(...)(....(...)))
output constr: ((...)(...)?????(...)?)
output result: undesignable
output timesc: 0.000777211
output y_star: (.(...)((...).(...))..)
output constr: (?(...)?(...)?(...)???)
output result: undesignable
output timesc: 0.000716241
output y_star: (((...).(...).)...)
output constr: (?(...)?(...)?????)
output result: undesignable
output timesc: 0.00049313
output y_star: ((...)(..(...)....))
output constr: ((...)???(...)?????)
output result: undesignable
output timesc: 0.0404263
output y_star: ((...)(....(...).))
output constr: ((...)?????(...)??)
output result: undesignable
output timesc: 18.1415
output y_star: ((...).(((...))...))
output constr: ((...)???(...)?????)
output result: undesignable
output timesc: 0.0182147
output y_star: ((...)(...)((.(...)).))
output constr: ((...)(...)???(...)???)
output result: undesignable
output timesc: 0.0864599
output y_star: (.(...)(...)((...)..))
output constr: (?(...)(...)?(...)???)
output result: undesignable
output timesc: 0.000783067
output y_star: ((....).(...)(...).)
output constr: (???????(...)(...)?)
output result: undesignable
output timesc: 0.00470646
output y_star: (((...)..).)
output constr: (??????????)
output result: undesignable
output timesc: 0.00600116
output y_star: ((..(...).)(...))
output constr: (??????????(...))
output result: undesignable
output timesc: 0.681109
output y_star: ((...)(((...)).(...)).)
output constr: ((...)??(...)??(...)??)
output result: undesignable
output timesc: 0.01648
output y_star: (((..(...).)..))
output constr: (????(...)?????)
output result: undesignable
output timesc: 0.585802
output y_star: (.(...)((...)(...)))
output constr: (?(...)?(...)(...)?)
output result: undesignable
output timesc: 0.00107926
output y_star: ((...)..((...)((...))))
output constr: ((...)???(...)?(...)??)
output result: undesignable
output timesc: 0.00428769
output y_star: (((...)(((...))..)))
output constr: (?(...)??(...)?????)
output result: undesignable
output timesc: 0.396181
output y_star: (.(...)(...).)
output constr: (????????????)
output result: undesignable
output timesc: 1.52756
output y_star: (..(...)(...)(...))
output constr: (??(...)(...)?????)
output result: undesignable
output timesc: 0.00208257
output y_star: (..((...)(...)(...)(...)))
output constr: (???(...)(...)(...)(...)?)
output result: undesignable
output timesc: 0.00109204
output y_star: ((((...)..)((...))))
output constr: (??(...)????(...)??)
output result: undesignable
output timesc: 0.490458
output y_star: ((.(...)(...)..)(...).)
output constr: (??(...)(...)???(...)?)
output result: undesignable
output timesc: 0.000518054
output y_star: (.(.((...).(...).)))
output constr: (????(...)?(...)???)
output result: undesignable
output timesc: 0.00268508
output y_star: ((.((...)..)))
output constr: (????????????)
output result: undesignable
output timesc: 0.0212592
output y_star: (((...).).(...).)
output constr: (?(...)?????????)
output result: undesignable
output timesc: 0.691972
output y_star: ((...)(...(...)))
output constr: ((...)????(...)?)
output result: undesignable
output timesc: 0.000690175
output y_star: ((.(..(...)))(...))
output constr: (?????(...)??(...))
output result: undesignable
output timesc: 0.00386213
output y_star: ((...).(.(...).))
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.672562
output y_star: (.(...(...)(...))(...))
output constr: (?????(...)(...)?(...))
output result: undesignable
output timesc: 0.000536172
output y_star: (...(..(...)(...).))
output constr: (??????(...)(...)??)
output result: undesignable
output timesc: 0.000371289
output y_star: ((...)(...)(......))
output constr: ((...)(...)????????)
output result: undesignable
output timesc: 0.110533
output y_star: ((...)((..(...))..))
output constr: ((...)????(...)????)
output result: undesignable
output timesc: 0.00406469
output y_star: ((...).(...(...))..)
output constr: ((...)?????(...)???)
output result: undesignable
output timesc: 0.000369051
output y_star: ((((...)(...)))((...)))
output constr: (??(...)(...)???(...)?)
output result: undesignable
output timesc: 0.422722
output y_star: ((((...)(...))(...))..)
output constr: (??(...)(...)?(...)???)
output result: undesignable
output timesc: 0.0248522
output y_star: ((.((...)(...).)(...)))
output constr: (???(...)(...)??(...)?)
output result: undesignable
output timesc: 0.01673
output y_star: (.(....((...).)))
output constr: (???????(...)???)
output result: undesignable
output timesc: 0.00674852
output y_star: ((...).(((...).)(...)))
output constr: ((...)???(...)??(...)?)
output result: undesignable
output timesc: 0.016016
output y_star: ((.(...)((...))))
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.79142
output y_star: (.(...).((...)(...)(...)))
output constr: (?(...)??(...)(...)(...)?)
output result: undesignable
output timesc: 0.000855196
output y_star: ((...).(((...))(...)))
output constr: ((...)???(...)?(...)?)
output result: undesignable
output timesc: 0.00407533
output y_star: (.(.(...).(...))...)
output constr: (???(...)?(...)????)
output result: undesignable
output timesc: 0.00686855
output y_star: (((...)(...).)((...)))
output constr: (?(...)(...)???(...)?)
output result: undesignable
output timesc: 0.00420579
output y_star: ((((..(...))..)))
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.172387
output y_star: (((...)...)((...)).)
output constr: (?(...)?????(...)??)
output result: undesignable
output timesc: 0.181393
output y_star: (.((...)(...)(...))(...))
output constr: (??(...)(...)(...)?(...))
output result: undesignable
output timesc: 0.000771243
output y_star: ((...)(((...)(...)))(...))
output constr: ((...)??(...)(...)??(...))
output result: undesignable
output timesc: 0.00657243
output y_star: ((...)(...).((...)..))
output constr: ((...)(...)??(...)???)
output result: undesignable
output timesc: 0.000546844
output y_star: (....(..(...)))
output constr: (???????(...)?)
output result: undesignable
output timesc: 0.000410835
output y_star: (..((...)(...))((...)))
output constr: (???(...)(...)??(...)?)
output result: undesignable
output timesc: 0.0243474
output y_star: (.(...)..(...).)
output constr: (?(...)????????)
output result: undesignable
output timesc: 0.437794
output y_star: (((.(...)(...))..))
output constr: (???(...)(...)????)
output result: undesignable
output timesc: 0.00813299
output y_star: (.(..(...)).(...).)
output constr: (????(...)??(...)?)
output result: undesignable
output timesc: 0.000383018
output y_star: (((.(...))...).)
output constr: (???(...)??????)
output result: undesignable
output timesc: 0.00445022
output y_star: ((...).(..(...)))
output constr: ((...)??????????)
output result: undesignable
output timesc: 0.0424402
output y_star: ((.....(...))..)
output constr: (??????(...)???)
output result: undesignable
output timesc: 0.000461141
output y_star: ((..(...)(...)))
output constr: (???(...)??????)
output result: undesignable
output timesc: 0.906522
output y_star: ((...)((...).(...)..).)
output constr: ((...)?(...)?(...)????)
output result: undesignable
output timesc: 0.000735941
output y_star: (((...))(..(...))(...))
output constr: (?(...)????(...)?(...))
output result: undesignable
output timesc: 0.43629
output y_star: ((...)((...)..(...)..))
output constr: ((...)?(...)??(...)???)
output result: undesignable
output timesc: 0.000719378
output y_star: ((...)(...)..)
output constr: (?????(...)??)
output result: undesignable
output timesc: 0.0224403
output y_star: ((..(...))(....))
output constr: (???(...)???????)
output result: undesignable
output timesc: 0.171816
output y_star: (.(..((...)))...)
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.0884192
output y_star: ((...)..(...))
output constr: ((...)???????)
output result: undesignable
output timesc: 0.0237467
output y_star: ((...)(((...)(...)(...))))
output constr: ((...)??(...)(...)(...)??)
output result: undesignable
output timesc: 0.00651408
output y_star: (.(....(...))(...))
output constr: (??????(...)?(...))
output result: undesignable
output timesc: 0.000502102
output y_star: (.(.(...).)(...))
output constr: (??????????(...))
output result: undesignable
output timesc: 0.68417
output y_star: (...(.(...)(...)..))
output constr: (?????(...)(...)???)
output result: undesignable
output timesc: 0.000371152
output y_star: (.((...).)(...).)
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.679901
output y_star: ((.((...).))...)
output constr: (???(...)??????)
output result: undesignable
output timesc: 0.00877957
output y_star: (.(...)(...).(...))
output constr: (?(...)??????(...))
output result: undesignable
output timesc: 0.00128356
output y_star: (.(...)((....).))
output constr: (?(...)?????????)
output result: undesignable
output timesc: 2.06391
output y_star: (.(...)(...)..)
output constr: (??????(...)??)
output result: undesignable
output timesc: 0.108803
output y_star: (.((...).)..)
output constr: (???????????)
output result: undesignable
output timesc: 0.090294
output y_star: ((...((...)(...))).)
output constr: (?????(...)(...)???)
output result: undesignable
output timesc: 0.00408495
output y_star: ((.(...)..)(.(...)))
output constr: (??(...)?????(...)?)
output result: undesignable
output timesc: 3.91168
output y_star: ((...)((.(...)(...).)))
output constr: ((...)???(...)(...)???)
output result: undesignable
output timesc: 0.00634135
output y_star: (..(..(...)).(...))
output constr: (?????(...)??(...))
output result: undesignable
output timesc: 0.000778581
output y_star: ((...)(...)(.(...)(...)))
output constr: ((...)(...)??(...)(...)?)
output result: undesignable
output timesc: 0.00169852
output y_star: (.(((...)..)(...)))
output constr: (???(...)???(...)?)
output result: undesignable
output timesc: 0.0250405
output y_star: (.((...)(...).(...))(...))
output constr: (??(...)(...)?(...)?(...))
output result: undesignable
output timesc: 0.00104133
output y_star: (..((...)((...).)).)
output constr: (???(...)?(...)????)
output result: undesignable
output timesc: 3.03819
output y_star: ((...)..((...)..).)
output constr: ((...)???(...)????)
output result: undesignable
output timesc: 0.00093613
output y_star: (.(((...)(...))).(...))
output constr: (???(...)(...)???(...))
output result: undesignable
output timesc: 0.00665062
output y_star: (((...)(...)..)(...).)
output constr: (?(...)(...)???(...)?)
output result: undesignable
output timesc: 0.00158001
output y_star: (((.(...))..).)
output constr: (???(...)?????)
output result: undesignable
output timesc: 0.00479908
output y_star: (..(...).(...)(...))
output constr: (????????(...)(...))
output result: undesignable
output timesc: 0.0016283
output y_star: ((......(...))..)
output constr: (???????(...)???)
output result: undesignable
output timesc: 0.00083311
output y_star: ((...)(((...)).))
output constr: (???????(...)???)
output result: undesignable
output timesc: 0.47399
output y_star: (....((.(...)).))
output constr: (???????(...)???)
output result: undesignable
output timesc: 0.0175027
output y_star: ((...).(...)((...)))
output constr: (??????(...)?(...)?)
output result: undesignable
output timesc: 0.638896
output y_star: (..(...)(.((...).)))
output constr: (??(...)???(...)???)
output result: undesignable
output timesc: 0.00394858
output y_star: (.((.(...)(...))(...)))
output constr: (????(...)(...)?(...)?)
output result: undesignable
output timesc: 0.0169391
output y_star: (..(...)(((...).).))
output constr: (??(...)??(...)????)
output result: undesignable
output timesc: 0.00398582
output y_star: ((((...)(...).))(...).)
output constr: (??(...)(...)???(...)?)
output result: undesignable
output timesc: 0.00405559
output y_star: (((...)(...)..)...)
output constr: (?(...)(...)??????)
output result: undesignable
output timesc: 0.000482532
output y_star: (.(...)((...)(...)...))
output constr: (?(...)?(...)(...)????)
output result: undesignable
output timesc: 0.000724026
output y_star: (.....((...)(...)))
output constr: (??????(...)(...)?)
output result: undesignable
output timesc: 0.000697554
output y_star: (..((...)(...).(...).))
output constr: (???(...)(...)?(...)??)
output result: undesignable
output timesc: 0.000520757
output y_star: (((...)..)..)
output constr: (?(...)?????)
output result: undesignable
output timesc: 0.000407117
output y_star: ((...).(.(...)(...))..)
output constr: ((...)???(...)(...)???)
output result: undesignable
output timesc: 0.000358351
output y_star: ((...)((...)(...))((...)))
output constr: ((...)?(...)(...)??(...)?)
output result: undesignable
output timesc: 0.0391262
output y_star: ((.((...).))((...)))
output constr: (???(...)????(...)?)
output result: undesignable
output timesc: 0.513888
output y_star: ((((...)..(...)).).)
output constr: (??(...)??(...)????)
output result: undesignable
output timesc: 38.5225
output y_star: (((...).)(...)..)
output constr: (?(...)?????????)
output result: undesignable
output timesc: 0.694379
output y_star: ((...(...))(...).)
output constr: (????(...)?(...)?)
output result: undesignable
output timesc: 0.00076803
output y_star: ((((...))(...)))
output constr: (??(...)???????)
output result: undesignable
output timesc: 0.424061
output y_star: (.(....)(...)(...))
output constr: (???????(...)(...))
output result: undesignable
output timesc: 0.00487969
output y_star: (..(.(...).....))
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.00686857
output y_star: (.((...)(...)))
output constr: (??(...)??????)
output result: undesignable
output timesc: 0.036528
output y_star: (((.....).)..)
output constr: (????????????)
output result: undesignable
output timesc: 0.00159337
output y_star: (.((...)(...).).(...))
output constr: (??(...)(...)???(...))
output result: undesignable
output timesc: 0.000540482
output y_star: (.(...)(((...)(...)).))
output constr: (?(...)??(...)(...)???)
output result: undesignable
output timesc: 0.00638355
output y_star: ((.(...)..(...))(...))
output constr: (??(...)??(...)?(...))
output result: undesignable
output timesc: 0.000852065
output y_star: ((...)...((...)..))
output constr: ((...)????(...)???)
output result: undesignable
output timesc: 0.000647944
output y_star: (..(.....).(...))
output constr: (??????????(...))
output result: undesignable
output timesc: 0.025539
output y_star: (..(...).(.(...)(...)))
output constr: (??(...)???(...)(...)?)
output result: undesignable
output timesc: 0.000536441
output y_star: (.(...)((...).))
output constr: (?(...)????????)
output result: undesignable
output timesc: 0.0421035
output y_star: (((...)(...)...)...)
output constr: (?(...)(...)???????)
output result: undesignable
output timesc: 0.000529005
output y_star: (((...)..)((...))..)
output constr: (?(...)????(...)???)
output result: undesignable
output timesc: 0.261403
output y_star: ((..(...)).(...)(...).)
output constr: (???(...)??(...)(...)?)
output result: undesignable
output timesc: 0.000704438
output y_star: (.((.(...))....))
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.00273406
output y_star: (.(...)(((...))(...).))
output constr: (?(...)??(...)?(...)??)
output result: undesignable
output timesc: 0.0241647
output y_star: ((...)(.(.(...))..))
output constr: ((...)????(...)????)
output result: undesignable
output timesc: 0.284358
output y_star: (..(((...))(...).))
output constr: (????(...)?(...)??)
output result: undesignable
output timesc: 0.260095
output y_star: ((..(...)).(...)(...))
output constr: (???(...)??(...)(...))
output result: undesignable
output timesc: 0.0123812
output y_star: (((.(...).(...)))(...))
output constr: (???(...)?(...)??(...))
output result: undesignable
output timesc: 0.0269717
output y_star: ((...)(.....)(...))
output constr: ((...)???????(...))
output result: undesignable
output timesc: 0.0155922
output y_star: ((...)..(....)(...))
output constr: ((...)????????(...))
output result: undesignable
output timesc: 0.00496711
output y_star: (((...)(.(...)(...))))
output constr: (?(...)??(...)(...)??)
output result: undesignable
output timesc: 0.00880445
output y_star: ((..(...).(...)))
output constr: (???(...)???????)
output result: undesignable
output timesc: 15.7032
output y_star: (.(...)(...(...)))
output constr: (?(...)????(...)?)
output result: undesignable
output timesc: 0.000873443
output y_star: (.((...)(...))(...).)
output constr: (??(...)(...)?(...)?)
output result: undesignable
output timesc: 0.000895473
output y_star: ((...).(...).(...))
output constr: ((...)???????(...))
output result: undesignable
output timesc: 0.00107513
output y_star: (((...)((...)).))
output constr: (???????(...)???)
output result: undesignable
output timesc: 0.980288
output y_star: (.((...)((...)..)))
output constr: (??(...)?(...)????)
output result: undesignable
output timesc: 0.0161292
output y_star: (((...)....))
output constr: (???????????)
output result: undesignable
output timesc: 0.00142037
output y_star: (..((...)..).)
output constr: (???(...)????)
output result: undesignable
output timesc: 0.00565419
output y_star: ((...)(..(((...)))))
output constr: ((...)?????(...)???)
output result: undesignable
output timesc: 0.399743
output y_star: (..(...).(...)..)
output constr: (??(...)????????)
output result: undesignable
output timesc: 1.73668
output y_star: (.((...))((...)..))
output constr: (??(...)??(...)???)
output result: undesignable
output timesc: 0.250488
output y_star: ((...).((...)...)..)
output constr: ((...)??(...)??????)
output result: undesignable
output timesc: 0.000345455
output y_star: (.((....)(...).))
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.662936
output y_star: ((...)((.(...)(...)).))
output constr: ((...)???(...)(...)???)
output result: undesignable
output timesc: 0.00423385
output y_star: (.(...)(.(...)))
output constr: (?(...)????????)
output result: undesignable
output timesc: 0.042205
output y_star: (((.(...))...)..)
output constr: (???(...)???????)
output result: undesignable
output timesc: 0.00254342
output y_star: (..(...)((...)..))
output constr: (??(...)?(...)???)
output result: undesignable
output timesc: 0.000685007
output y_star: ((..(..(...))(...)))
output constr: (??????(...)?(...)?)
output result: undesignable
output timesc: 0.441629
output y_star: (.(((...).(...)).))
output constr: (???(...)?(...)???)
output result: undesignable
output timesc: 0.00378521
output y_star: ((...)((((...))(...))))
output constr: ((...)???(...)?(...)??)
output result: undesignable
output timesc: 0.434571
output y_star: (...(..((...))).)
output constr: (???????(...)???)
output result: undesignable
output timesc: 0.814345
output y_star: (..(.(...)..))
output constr: (????(...)???)
output result: undesignable
output timesc: 0.00542856
output y_star: (.((...)).(...).)
output constr: (??(...)????????)
output result: undesignable
output timesc: 4.17828
output y_star: (((...(...))))
output constr: (????????????)
output result: undesignable
output timesc: 0.297627
output y_star: ((...).(((...))..))
output constr: ((...)???(...)????)
output result: undesignable
output timesc: 0.00864026
output y_star: (((.((...).)).))
output constr: (????(...)?????)
output result: undesignable
output timesc: 0.15219
output y_star: ((...)(.(...)(...)).)
output constr: ((...)??(...)(...)??)
output result: undesignable
output timesc: 0.000504887
output y_star: ((.(...)(...).(...))..)
output constr: (??(...)(...)?(...)???)
output result: undesignable
output timesc: 0.000519158
output y_star: (((...)...).(...).)
output constr: (?(...)?????(...)?)
output result: undesignable
output timesc: 0.000486983
output y_star: (((...))(((...).).))
output constr: (?(...)???(...)????)
output result: undesignable
output timesc: 0.471107
output y_star: ((((...))(...).)..)
output constr: (??(...)?(...)????)
output result: undesignable
output timesc: 0.235211
output y_star: (((...).....))
output constr: (????????????)
output result: undesignable
output timesc: 0.00140528
output y_star: (..((....)..))
output constr: (????????????)
output result: undesignable
output timesc: 0.0228215
output y_star: (.....(...))
output constr: (??????????)
output result: undesignable
output timesc: 0.00090487
output y_star: (((..((...)..))))
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.171635
output y_star: (.(((...).).(...).))
output constr: (???(...)???(...)??)
output result: undesignable
output timesc: 1.43149
output y_star: ((...)(...)((...)..))
output constr: ((...)(...)?(...)???)
output result: undesignable
output timesc: 0.00138103
output y_star: (...(...)((...)))
output constr: (?????????(...)?)
output result: undesignable
output timesc: 0.625137
output y_star: ((((...)(...))....))
output constr: (??(...)(...)??????)
output result: undesignable
output timesc: 0.00501869
output y_star: (.((...))(..(...)).)
output constr: (??(...)????(...)??)
output result: undesignable
output timesc: 0.190376
output y_star: ((.....(...)))
output constr: (????????????)
output result: undesignable
output timesc: 0.00147591
output y_star: (.(((...)))(...))
output constr: (???(...)???????)
output result: undesignable
output timesc: 1.09331
output y_star: (.(((...))..)(...))
output constr: (???(...)????(...))
output result: undesignable
output timesc: 0.00923541
output y_star: (.(...)((...).(...)))
output constr: (?(...)?(...)?(...)?)
output result: undesignable
output timesc: 0.00104452
output y_star: ((...)(...)....)
output constr: ((...)?????????)
output result: undesignable
output timesc: 0.0277382
output y_star: (..((...)(...)))
output constr: (???(...)??????)
output result: undesignable
output timesc: 0.0412414
output y_star: ((.(...).....)(...))
output constr: (??(...)??????(...))
output result: undesignable
output timesc: 0.0100125
output y_star: ((.(...)(...))(...)(...))
output constr: (??(...)(...)?(...)(...))
output result: undesignable
output timesc: 0.000808353
output y_star: (.((...)..).((...)))
output constr: (??(...)?????(...)?)
output result: undesignable
output timesc: 0.486293
output y_star: (.((.((...))).))
output constr: (?????(...)????)
output result: undesignable
output timesc: 0.149336
output y_star: (((...)(...).)(...).)
output constr: (?(...)(...)??(...)?)
output result: undesignable
output timesc: 0.000734532
output y_star: (.((....)...))
output constr: (????????????)
output result: undesignable
output timesc: 0.022266
output y_star: ((...).(...)(..(...)))
output constr: ((...)?(...)???(...)?)
output result: undesignable
output timesc: 0.000772165
output y_star: (.((...)(...))(.(...)))
output constr: (??(...)(...)???(...)?)
output result: undesignable
output timesc: 0.0982837
output y_star: ((...)(((...)(...))).)
output constr: ((...)??(...)(...)???)
output result: undesignable
output timesc: 0.00413457
output y_star: ((.(...)....).(...))
output constr: (??(...)??????(...))
output result: undesignable
output timesc: 0.00725584
output y_star: (...(.(...)))
output constr: (???????????)
output result: undesignable
output timesc: 0.00563222
output y_star: ((...)(...)..((...)(...)))
output constr: ((...)(...)???(...)(...)?)
output result: undesignable
output timesc: 26.5134
output y_star: ((....).(...))
output constr: (???????(...))
output result: undesignable
output timesc: 0.0422685
output y_star: ((.....)(.(...)))
output constr: (?????????(...)?)
output result: undesignable
output timesc: 0.0106029
output y_star: (.(...)((...))(...))
output constr: (???????(...)?(...))
output result: undesignable
output timesc: 0.317909
output y_star: ((...).(.((...).)))
output constr: ((...)????(...)???)
output result: undesignable
output timesc: 0.00295278
output y_star: (.(...)((...))(...))
output constr: (?(...)?(...)??????)
output result: undesignable
output timesc: 0.399241
output y_star: ((...(...)).(...))
output constr: (????(...)??(...))
output result: undesignable
output timesc: 0.000610178
output y_star: ((...)((...)(...)))
output constr: (??????(...)(...)?)
output result: undesignable
output timesc: 0.0611199
output y_star: ((...)(...)((...)...).)
output constr: ((...)(...)?(...)?????)
output result: undesignable
output timesc: 0.000645466
output y_star: (((...))((...).))
output constr: (????????(...)??)
output result: undesignable
output timesc: 10.3092
output y_star: ((((...))(...)(...))(...))
output constr: (??(...)?(...)(...)?(...))
output result: undesignable
output timesc: 0.0585828
output y_star: ((.(...)...)..(...))
output constr: (??(...)??????(...))
output result: undesignable
output timesc: 0.00847751
output y_star: (((...)(((...))(...))))
output constr: (?(...)??(...)?(...)??)
output result: undesignable
output timesc: 0.458323
output y_star: (.((((...)).)..))
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.104828
output y_star: ((...)(...).(...)(...))
output constr: (?????(...)?(...)(...))
output result: undesignable
output timesc: 0.00202233
output y_star: (.(...)(.(...)(...).).)
output constr: (?(...)??(...)(...)???)
output result: undesignable
output timesc: 0.000573665
output y_star: (((...)..)(...)(...)..)
output constr: (?(...)???(...)(...)??)
output result: undesignable
output timesc: 0.000936992
output y_star: (.(.(....))(...))
output constr: (??????????(...))
output result: undesignable
output timesc: 0.170364
output y_star: (.(...).((...).(...).))
output constr: (?(...)??(...)?(...)??)
output result: undesignable
output timesc: 0.000674582
output y_star: (....((...)..(...)))
output constr: (?????(...)??(...)?)
output result: undesignable
output timesc: 0.00087179
output y_star: (.(...)....)
output constr: (??????????)
output result: undesignable
output timesc: 0.014032
output y_star: (.(.(...).....))
output constr: (???(...)??????)
output result: undesignable
output timesc: 0.0065751
output y_star: (((..(...))(...)))
output constr: (????(...)?(...)?)
output result: undesignable
output timesc: 0.0507146
output y_star: (.(...)(((...))(...)).)
output constr: (?(...)??(...)?(...)??)
output result: undesignable
output timesc: 0.00421952
output y_star: (.(...)...((...)..))
output constr: (?(...)????(...)???)
output result: undesignable
output timesc: 0.000681401
output y_star: (((...)(...))..(...).)
output constr: (?(...)(...)???(...)?)
output result: undesignable
output timesc: 0.000918493
output y_star: ((...).((...)(.(...))))
output constr: ((...)??(...)??(...)??)
output result: undesignable
output timesc: 0.0159666
output y_star: (...(.(...)...).)
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.106427
output y_star: ((..(...).)..)
output constr: (????????????)
output result: undesignable
output timesc: 0.367386
output y_star: ((...)(((...)(...).).))
output constr: ((...)??(...)(...)????)
output result: undesignable
output timesc: 0.00433511
output y_star: (.(...)...(...))
output constr: (?(...)????????)
output result: undesignable
output timesc: 0.107859
output y_star: ((....).....)
output constr: (???????????)
output result: undesignable
output timesc: 0.00363289
output y_star: (((.((...)..))))
output constr: (????(...)?????)
output result: undesignable
output timesc: 0.304574
output y_star: ((...)(...)(.(...)))
output constr: ((...)???????(...)?)
output result: undesignable
output timesc: 0.259947
output y_star: ((...).(.(...)))
output constr: (????????(...)?)
output result: undesignable
output timesc: 0.167096
output y_star: ((.(...).(...))((...)))
output constr: (??(...)?(...)??(...)?)
output result: undesignable
output timesc: 0.00416061
output y_star: ((..(...)).)
output constr: (??????????)
output result: undesignable
output timesc: 0.00558717
output y_star: (..((...).(...)...))
output constr: (???(...)?(...)????)
output result: undesignable
output timesc: 0.000481022
output y_star: (((...)(....))..)
output constr: (?(...)?????????)
output result: undesignable
output timesc: 0.171714
output y_star: ((..(...)(...))...)
output constr: (???(...)(...)????)
output result: undesignable
output timesc: 0.00050319
output y_star: (.(...)(.(...)..(...)))
output constr: (?(...)??(...)??(...)?)
output result: undesignable
output timesc: 0.000731945
output y_star: ((...)(....(...)))
output constr: ((...)?????(...)?)
output result: undesignable
output timesc: 0.000676181
output y_star: (((...)(...)...).(...))
output constr: (?(...)(...)?????(...))
output result: undesignable
output timesc: 0.000522845
output y_star: (.((...)...)(...)(...))
output constr: (??(...)????(...)(...))
output result: undesignable
output timesc: 0.00055184
output y_star: (.(...)(...).(...))
output constr: (?(...)(...)??????)
output result: undesignable
output timesc: 0.00121912
output y_star: (((...((...).))))
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.333406
output y_star: (.(...).(...)...)
output constr: (?(...)?????????)
output result: undesignable
output timesc: 0.436779
output y_star: ((..(..(...)(...))))
output constr: (??????(...)(...)??)
output result: undesignable
output timesc: 0.00804074
output y_star: (....(..(...)).)
output constr: (???????(...)??)
output result: undesignable
output timesc: 0.00623597
output y_star: ((...((...).)))
output constr: (?????(...)???)
output result: undesignable
output timesc: 0.0346368
output y_star: ((.(.(...)(...)))(...))
output constr: (????(...)(...)??(...))
output result: undesignable
output timesc: 0.00415505
output y_star: (.(.(...))(...).)
output constr: (???(...)???????)
output result: undesignable
output timesc: 0.674422
output y_star: ((.(...)(...))(.(...)))
output constr: (??(...)(...)???(...)?)
output result: undesignable
output timesc: 0.0169876
output y_star: (..(..(..(...))))
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.00252852
output y_star: (.(...((...)(...))))
output constr: (??????(...)(...)??)
output result: undesignable
output timesc: 0.00390942
output y_star: (..(..(...).))
output constr: (????????????)
output result: undesignable
output timesc: 0.371827
output y_star: ((((...))((...)..)))
output constr: (??(...)??(...)????)
output result: undesignable
output timesc: 0.464083
output y_star: ((...).((...)((...)).))
output constr: ((...)??(...)?(...)???)
output result: undesignable
output timesc: 0.0158925
output y_star: (..(.(...))..)
output constr: (????????????)
output result: undesignable
output timesc: 0.618111
output y_star: ((...)((...)(...).))
output constr: ((...)??????(...)??)
output result: undesignable
output timesc: 0.244186
output y_star: (((...)(((...)(...)))))
output constr: (?(...)??(...)(...)???)
output result: undesignable
output timesc: 0.440982
output y_star: (..((...)(...).)(...).)
output constr: (???(...)(...)??(...)?)
output result: undesignable
output timesc: 0.000515975
output y_star: ((.(((...))(...))).)
output constr: (????(...)?(...)???)
output result: undesignable
output timesc: 0.470684
output y_star: (.(...)((...)(...).)..)
output constr: (?(...)?(...)(...)????)
output result: undesignable
output timesc: 0.000517676
output y_star: (.((...)(...)(...)))
output constr: (???????(...)(...)?)
output result: undesignable
output timesc: 0.258981
output y_star: ((((...))(...).))
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.774721
output y_star: ((...)(...))
output constr: (??????????)
output result: undesignable
output timesc: 0.0912117
output y_star: (..(..(.(...))))
output constr: (???????(...)??)
output result: undesignable
output timesc: 0.00254861
output y_star: ((((...)).)(...))
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.121633
output y_star: (((...))(.(...)(...).))
output constr: (?(...)???(...)(...)??)
output result: undesignable
output timesc: 0.00286919
output y_star: (....((...)..)..)
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.0260906
output y_star: ((...).(...).(..(...)))
output constr: ((...)?(...)????(...)?)
output result: undesignable
output timesc: 0.000534657
output y_star: ((..(...).)...)
output constr: (???(...)?????)
output result: undesignable
output timesc: 0.00569276
output y_star: (..((...).((...).)))
output constr: (???(...)??(...)???)
output result: undesignable
output timesc: 0.0640246
output y_star: (.(...)(((...).)..))
output constr: (?(...)??(...)?????)
output result: undesignable
output timesc: 0.00398531
output y_star: (((..(...).)...))
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.764588
output y_star: (.(.(..(...)(...))))
output constr: (??????(...)(...)??)
output result: undesignable
output timesc: 0.00265902
output y_star: ((.((...)(...))(...).))
output constr: (???(...)(...)?(...)??)
output result: undesignable
output timesc: 0.0988361
output y_star: ((((...))..)..)
output constr: (??(...)??????)
output result: undesignable
output timesc: 0.0356162
output y_star: (..(.((...)(...).)))
output constr: (?????(...)(...)???)
output result: undesignable
output timesc: 0.00274418
output y_star: ((......)(...)(...))
output constr: (????????(...)(...))
output result: undesignable
output timesc: 0.113637
output y_star: (.(...)(...)((...)..).)
output constr: (?(...)(...)?(...)????)
output result: undesignable
output timesc: 0.000551225
output y_star: (.(...)((...)..(...)).)
output constr: (?(...)?(...)??(...)??)
output result: undesignable
output timesc: 0.000709276
output y_star: (.(..(.(...)..)))
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.0404892
output y_star: ((((...)..)(...).))
output constr: (??(...)???(...)??)
output result: undesignable
output timesc: 0.258131
output y_star: (((...)..)(...)..)
output constr: (?(...)???(...)??)
output result: undesignable
output timesc: 0.000670509
output y_star: ((...)(..((...)))(...))
output constr: ((...)????(...)??(...))
output result: undesignable
output timesc: 0.0151571
output y_star: (.((...).(...))(...)(...))
output constr: (??(...)?(...)?(...)(...))
output result: undesignable
output timesc: 0.000799616
output y_star: (((...)..)((...)(...)))
output constr: (?(...)????(...)(...)?)
output result: undesignable
output timesc: 0.0252173
output y_star: ((((.(...))..)).)
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.334525
output y_star: ((.(...)(...).)....)
output constr: (??(...)(...)??????)
output result: undesignable
output timesc: 0.000366676
output y_star: ((...)(...(.(...))))
output constr: ((...)??????(...)??)
output result: undesignable
output timesc: 0.00394231
output y_star: (.((...(...)).))
output constr: (??????(...)???)
output result: undesignable
output timesc: 0.00771586
output y_star: (.(...)((...)))
output constr: (???????(...)?)
output result: undesignable
output timesc: 0.199517
output y_star: ((...).(.(...)(...)..))
output constr: ((...)???(...)(...)???)
output result: undesignable
output timesc: 0.000360179
output y_star: (..((.(...).)..))
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.0101714
output y_star: ((...)..(.(...)...))
output constr: ((...)????(...)????)
output result: undesignable
output timesc: 0.00720366
output y_star: (..((...)..(...)(...)))
output constr: (???(...)??(...)(...)?)
output result: undesignable
output timesc: 0.000870196
output y_star: (((...)((...)).)(...))
output constr: (?(...)?(...)???(...))
output result: undesignable
output timesc: 0.0254747
output y_star: (.....(...)(...))
output constr: (?????(...)?????)
output result: undesignable
output timesc: 38.9894
output y_star: (((...)..)(...).)
output constr: (?????????(...)?)
output result: undesignable
output timesc: 0.0749478
output y_star: ((.(...)(...)).(...)..)
output constr: (??(...)(...)??(...)??)
output result: undesignable
output timesc: 0.0224209
output y_star: ((...).(.....(...)))
output constr: ((...)???????(...)?)
output result: undesignable
output timesc: 0.000553854
output y_star: ((...)(...)(...))
output constr: ((...)?????(...))
output result: undesignable
output timesc: 0.00185096
output y_star: (..((...)((...))..))
output constr: (???(...)?(...)????)
output result: undesignable
output timesc: 0.461755
output y_star: (((.(...))).)
output constr: (???????????)
output result: undesignable
output timesc: 0.322423
output y_star: (..((...)....(...)))
output constr: (???(...)????(...)?)
output result: undesignable
output timesc: 0.000897558
output y_star: (..((...).(...)(...)))
output constr: (???(...)?(...)(...)?)
output result: undesignable
output timesc: 0.000919428
output y_star: (.((...)(...)(...).)(...))
output constr: (??(...)(...)(...)??(...))
output result: undesignable
output timesc: 0.000723471
output y_star: ((.(...)(...).).)
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.696236
output y_star: (((.(...)(...))...))
output constr: (???(...)(...)?????)
output result: undesignable
output timesc: 0.00645779
output y_star: ((...).(.(...)(...)(...)))
output constr: ((...)???(...)(...)(...)?)
output result: undesignable
output timesc: 0.000878831
output y_star: (.((...)....)(...))
output constr: (??(...)?????(...))
output result: undesignable
output timesc: 0.000713401
output y_star: (..((...).)..)
output constr: (????????????)
output result: undesignable
output timesc: 0.617233
output y_star: (.(.....)(...).)
output constr: (????????(...)?)
output result: undesignable
output timesc: 0.527561
output y_star: (((...)(...))(...).)
output constr: (??????(...)?(...)?)
output result: undesignable
output timesc: 0.0603428
output y_star: (.((...).)((...)(...)))
output constr: (??(...)???(...)(...)?)
output result: undesignable
output timesc: 0.0972032
output y_star: (((...).(...)(...)))
output constr: (?(...)?(...)??????)
output result: undesignable
output timesc: 0.415653
output y_star: ((...(...))(.(...)))
output constr: (????(...)???(...)?)
output result: undesignable
output timesc: 0.0164122
output y_star: ((...)(.....)(...).)
output constr: ((...)???????(...)?)
output result: undesignable
output timesc: 0.00065394
output y_star: (.(..(...))..(...))
output constr: (????(...)???(...))
output result: undesignable
output timesc: 0.000549275
output y_star: (......((...)(...)))
output constr: (???????(...)(...)?)
output result: undesignable
output timesc: 0.000865608
output y_star: (.((...).(...))((...)))
output constr: (??(...)?(...)??(...)?)
output result: undesignable
output timesc: 0.0241461
output y_star: ((.(....))...)
output constr: (????????????)
output result: undesignable
output timesc: 0.0235318
output y_star: (.(...).(...).(...))
output constr: (?(...)?(...)??????)
output result: undesignable
output timesc: 0.00138271
output y_star: (((...).(...))(...)(...).)
output constr: (?(...)?(...)?(...)(...)?)
output result: undesignable
output timesc: 0.00130012
output y_star: (.(..((...)..).))
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.164812
output y_star: (.((...)..)(...))
output constr: (??(...)???(...))
output result: undesignable
output timesc: 0.000653729
output y_star: ((.(...))(...)(...))
output constr: (??(...)?(...)?????)
output result: undesignable
output timesc: 0.253561
output y_star: ((.(((...))..)))
output constr: (????(...)?????)
output result: undesignable
output timesc: 0.0911613
output y_star: (...(.((...)..)))
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.00273853
output y_star: (...(...)(...))
output constr: (???(...)?????)
output result: undesignable
output timesc: 0.0236446
output y_star: ((((...))..).)
output constr: (????????????)
output result: undesignable
output timesc: 49.3033
output y_star: (((.(...)...)(...)))
output constr: (???(...)????(...)?)
output result: undesignable
output timesc: 0.527588
output y_star: ((...).(.....).)
output constr: ((...)?????????)
output result: undesignable
output timesc: 0.00654277
output y_star: (.((...)(...)..).(...))
output constr: (??(...)(...)????(...))
output result: undesignable
output timesc: 0.000379917
output y_star: (....(..(...))(...))
output constr: (???????(...)?(...))
output result: undesignable
output timesc: 0.000505689
output y_star: (.(((...)(...).)(...)))
output constr: (???(...)(...)??(...)?)
output result: undesignable
output timesc: 0.0164978
output y_star: ((((.(...)))))
output constr: (????????????)
output result: undesignable
output timesc: 0.56255
output y_star: (..(..(...))(...)(...))
output constr: (?????(...)?(...)(...))
output result: undesignable
output timesc: 0.000564811
output y_star: ((.(..(...))..))
output constr: (?????(...)????)
output result: undesignable
output timesc: 0.962398
output y_star: (((...)..)(...)(...))
output constr: (?(...)???(...)(...))
output result: undesignable
output timesc: 0.000772079
output y_star: (.(((...)..)(...)).)
output constr: (???(...)???(...)??)
output result: undesignable
output timesc: 0.0857477
output y_star: (((.(...)(...))..).)
output constr: (???(...)(...)?????)
output result: undesignable
output timesc: 0.00281494
output y_star: ((...(.(...).)).)
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.0179245
output y_star: (((...))(...)..)
output constr: (?(...)????????)
output result: undesignable
output timesc: 0.650228
output y_star: (.((...)...)(...))
output constr: (??(...)????(...))
output result: undesignable
output timesc: 0.000492067
output y_star: ((.(...)((...)..).))
output constr: (??(...)?(...)?????)
output result: undesignable
output timesc: 0.47583
output y_star: ((..(...)(...))..)
output constr: (???(...)(...)???)
output result: undesignable
output timesc: 0.00048113
output y_star: (.(...).(...(...)).)
output constr: (?(...)?????(...)??)
output result: undesignable
output timesc: 0.000359257
output y_star: (((.((...)..)).))
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.108147
output y_star: ((...).(((...))))
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.732978
output y_star: ((...)(...).(..(...)).)
output constr: ((...)(...)????(...)??)
output result: undesignable
output timesc: 0.000472198
output y_star: (..(.(...)(...)...))
output constr: (????(...)(...)????)
output result: undesignable
output timesc: 0.000355424
output y_star: ((.(...))((...)..))
output constr: (??(...)??(...)???)
output result: undesignable
output timesc: 0.015608
output y_star: ((.(...).....)..)
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.00648023
output y_star: (((...).(...)..))
output constr: (???????(...)???)
output result: undesignable
output timesc: 10.3067
output y_star: ((.(...).((...)))..)
output constr: (??(...)??(...)????)
output result: undesignable
output timesc: 0.184888
output y_star: (((...).).(...).)
output constr: (?????????(...)?)
output result: undesignable
output timesc: 0.172944
output y_star: (..((...).(...)))
output constr: (???(...)???????)
output result: undesignable
output timesc: 0.16834
output y_star: (.(...).(...)(...))
output constr: (???????(...)(...))
output result: undesignable
output timesc: 0.00122062
output y_star: ((.((...)...)))
output constr: (???(...)?????)
output result: undesignable
output timesc: 0.0331712
output y_star: (.(...).((...)(...)..))
output constr: (?(...)??(...)(...)???)
output result: undesignable
output timesc: 0.000732545
output y_star: ((...)((.(...).(...))))
output constr: ((...)???(...)?(...)??)
output result: undesignable
output timesc: 0.00427936
output y_star: ((.(.(...)....)))
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.43123
output y_star: ((((...)...).)..)
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.00292407
output y_star: (((...).(...))(...)...)
output constr: (?(...)?(...)?(...)???)
output result: undesignable
output timesc: 0.00122796
output y_star: (((...)(...)..)((...)))
output constr: (?(...)(...)????(...)?)
output result: undesignable
output timesc: 0.0043565
output y_star: ((...)(.(...)(.(...))))
output constr: ((...)??(...)??(...)??)
output result: undesignable
output timesc: 0.0979719
output y_star: (.(...)((...)..)(...).)
output constr: (?(...)?(...)???(...)?)
output result: undesignable
output timesc: 0.00109949
output y_star: (..(....(...).).)
output constr: (???????(...)???)
output result: undesignable
output timesc: 0.103747
output y_star: (..(...)(.(...)))
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.168428
output y_star: ((...)(...)..)
output constr: ((...)???????)
output result: undesignable
output timesc: 0.0244048
output y_star: (.((...).(...))(...)..)
output constr: (??(...)?(...)?(...)??)
output result: undesignable
output timesc: 0.0010205
output y_star: ((...(.(...)(...))))
output constr: (??????(...)(...)??)
output result: undesignable
output timesc: 0.00640837
output y_star: ((...)..((...)..))
output constr: ((...)???(...)???)
output result: undesignable
output timesc: 0.000800545
output y_star: (.((...)....))
output constr: (????????????)
output result: undesignable
output timesc: 0.00609053
output y_star: ((.((...)(...)).(...)))
output constr: (???(...)(...)??(...)?)
output result: undesignable
output timesc: 0.0991925
output y_star: (.(...)((...)...)..)
output constr: (?(...)?(...)??????)
output result: undesignable
output timesc: 0.000816964
output y_star: ((.(...)(...))(...).)
output constr: (??(...)(...)?(...)?)
output result: undesignable
output timesc: 0.00104955
output y_star: ((((...)(...))..).)
output constr: (??(...)(...)?????)
output result: undesignable
output timesc: 0.00440258
output y_star: ((...)(....).(...))
output constr: ((...)???????(...))
output result: undesignable
output timesc: 0.00533629
output y_star: ((((.(...))..).))
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.101997
output y_star: ((((...)(...))).)
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.480058
output y_star: (.(((...).)(...)))
output constr: (???(...)??(...)?)
output result: undesignable
output timesc: 0.447009
output y_star: (((.(...))..)..)
output constr: (???(...)??????)
output result: undesignable
output timesc: 0.003292
output y_star: (....((...)....))
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.000897523
output y_star: ((..(.(...).))(...))
output constr: (?????(...)???(...))
output result: undesignable
output timesc: 0.0182451
output y_star: (.....((...)..).)
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.00679234
output y_star: (.(((...)(...))..))
output constr: (???(...)(...)????)
output result: undesignable
output timesc: 0.00434182
output y_star: (.((...)..)...)
output constr: (??(...)??????)
output result: undesignable
output timesc: 0.00604492
output y_star: (((...)...(...))..)
output constr: (?(...)???(...)???)
output result: undesignable
output timesc: 0.0009194
output y_star: ((((...).)..)...)
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.00275112
output y_star: ((...)(...).)
output constr: (???????????)
output result: undesignable
output timesc: 0.371175
output y_star: ((.(...)....)(...).)
output constr: (??(...)?????(...)?)
output result: undesignable
output timesc: 0.0111956
output y_star: ((.(...)((...)).)..)
output constr: (??(...)?(...)?????)
output result: undesignable
output timesc: 0.470773
output y_star: (((.(...))(...))..)
output constr: (???(...)?(...)???)
output result: undesignable
output timesc: 0.0177212
output y_star: (((.(...).(...))..))
output constr: (???(...)?(...)????)
output result: undesignable
output timesc: 0.00917797
output y_star: (.(...)((...).(...)(...)))
output constr: (?(...)?(...)?(...)(...)?)
output result: undesignable
output timesc: 0.00133926
output y_star: ((.(...(...).)).)
output constr: (??????(...)????)
output result: undesignable
output timesc: 50.1388
output y_star: (..(...)(....)(...))
output constr: (??(...)??????(...))
output result: undesignable
output timesc: 0.00739125
output y_star: (.(...)((...)...).)
output constr: (?(...)?(...)?????)
output result: undesignable
output timesc: 0.000666222
output y_star: ((((.(...)).).).)
output constr: (????(...)??????)
output result: undesignable
output timesc: 11.5585
output y_star: ((...((...).).))
output constr: (?????(...)????)
output result: undesignable
output timesc: 0.699119
output y_star: (..(...)(...)..)
output constr: (??(...)???????)
output result: undesignable
output timesc: 0.430585
output y_star: (((...))(.(...)...))
output constr: (?(...)???(...)????)
output result: undesignable
output timesc: 0.504206
output y_star: ((..((.(...)))).)
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.30903
output y_star: ((((...).).))
output constr: (???????????)
output result: undesignable
output timesc: 0.12807
output y_star: (.(...)(...)....)
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.106461
output y_star: ((...(...)..)..)
output constr: (????(...)?????)
output result: undesignable
output timesc: 0.0265207
output y_star: (((...)..)(.(...).))
output constr: (?(...)?????(...)??)
output result: undesignable
output timesc: 0.0862559
output y_star: ((..(.(...))(...)).)
output constr: (?????(...)?(...)??)
output result: undesignable
output timesc: 18.8944
output y_star: ((...)(...(...)(...)).)
output constr: ((...)????(...)(...)??)
output result: undesignable
output timesc: 0.00132188
output y_star: ((...)((...).(...)(...).))
output constr: ((...)?(...)?(...)(...)??)
output result: undesignable
output timesc: 0.00217089
output y_star: ((.(...)(...))..(...))
output constr: (??(...)(...)???(...))
output result: undesignable
output timesc: 0.00150828
output y_star: (((...).)(((...)).))
output constr: (?(...)????(...)???)
output result: undesignable
output timesc: 1.09508
output y_star: ((...)(....(...))..)
output constr: ((...)?????(...)???)
output result: undesignable
output timesc: 0.00069211
output y_star: ((...)(...).(...)(...))
output constr: ((...)(...)?(...)?????)
output result: undesignable
output timesc: 0.00210574
output y_star: ((.(...).(...).)...)
output constr: (??(...)?(...)?????)
output result: undesignable
output timesc: 0.000557914
output y_star: ((...)((...)..))
output constr: ((...)?(...)???)
output result: undesignable
output timesc: 0.000898452
output y_star: ((.(...)(...))(...))
output constr: (???????(...)?(...))
output result: undesignable
output timesc: 0.245383
output y_star: ((((...)((...))).).)
output constr: (??(...)?(...)?????)
output result: undesignable
output timesc: 0.6741
output y_star: ((...)(.(...)(...).).)
output constr: ((...)??(...)(...)???)
output result: undesignable
output timesc: 0.000564842
output y_star: ((.(.((...).))).)
output constr: (?????(...)?????)
output result: undesignable
output timesc: 8.05417
output y_star: ((...)(.(...)(...))...)
output constr: ((...)??(...)(...)????)
output result: undesignable
output timesc: 0.000877988
output y_star: ((((...)(...)).).)
output constr: (??(...)(...)????)
output result: undesignable
output timesc: 0.0598241
output y_star: (..(...)(...)(....))
output constr: (??(...)(...)??????)
output result: undesignable
output timesc: 0.00734402
output y_star: (((...))(((...)(...))))
output constr: (?(...)???(...)(...)??)
output result: undesignable
output timesc: 0.416503
output y_star: (.(...(...).)...)
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.105276
output y_star: (((.((...))).)(...))
output constr: (????(...)????(...))
output result: undesignable
output timesc: 0.0981973
output y_star: (((((...))(...))(...)))
output constr: (???(...)?(...)?(...)?)
output result: undesignable
output timesc: 0.419495
output y_star: (...(...)((...)...))
output constr: (???(...)?(...)????)
output result: undesignable
output timesc: 0.000993247
output y_star: (.(...)(.(...)...))
output constr: (?(...)??(...)????)
output result: undesignable
output timesc: 0.0101582
output y_star: (((...)..)....)
output constr: (?(...)???????)
output result: undesignable
output timesc: 0.000673902
output y_star: ((.((...)).(...))(...))
output constr: (???(...)??(...)?(...))
output result: undesignable
output timesc: 0.0971328
output y_star: (.((...)(...)).)
output constr: (???????(...)??)
output result: undesignable
output timesc: 0.163305
output y_star: ((...)(...)(....)..)
output constr: ((...)(...)????????)
output result: undesignable
output timesc: 0.00494074
output y_star: (((..(...)(...))(...)))
output constr: (????(...)(...)?(...)?)
output result: undesignable
output timesc: 0.00460231
output y_star: (....(.(...)(...)))
output constr: (??????(...)(...)?)
output result: undesignable
output timesc: 0.000862913
output y_star: (..((...)(..(...))))
output constr: (???(...)???(...)??)
output result: undesignable
output timesc: 0.0164109
output y_star: (..((...)(...))(...))
output constr: (???(...)(...)?(...))
output result: undesignable
output timesc: 0.00100586
output y_star: ((.....)....)
output constr: (???????????)
output result: undesignable
output timesc: 0.00053023
output y_star: (.((.....)(...)))
output constr: (?????????(...)?)
output result: undesignable
output timesc: 0.0108924
output y_star: ((((...)..).(...).))
output constr: (??(...)????(...)??)
output result: undesignable
output timesc: 0.186468
output y_star: ((...)((...).(...).)..)
output constr: ((...)?(...)?(...)????)
output result: undesignable
output timesc: 0.000694487
output y_star: (((...)..).((...)).)
output constr: (?(...)?????(...)??)
output result: undesignable
output timesc: 0.503278
output y_star: (...(..(...))(...))
output constr: (??????(...)?(...))
output result: undesignable
output timesc: 0.000715617
output y_star: (((...(...))...))
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.00095654
output y_star: (..(.(...)(...)))
output constr: (?????????(...)?)
output result: undesignable
output timesc: 0.166429
output y_star: (.(..((...)(...))).)
output constr: (?????(...)(...)???)
output result: undesignable
output timesc: 0.0163253
output y_star: (.((...))((...)..).)
output constr: (??(...)??(...)????)
output result: undesignable
output timesc: 0.184563
output y_star: ((((...)(...))(...)).)
output constr: (??(...)(...)?(...)??)
output result: undesignable
output timesc: 0.0249169
output y_star: (.(..(...))..(...).)
output constr: (????(...)???(...)?)
output result: undesignable
output timesc: 0.000552367
output y_star: ((...(...).(...))(...))
output constr: (????(...)?(...)?(...))
output result: undesignable
output timesc: 0.00105299
output y_star: (((...)...)(...))
output constr: (??????????(...))
output result: undesignable
output timesc: 0.0116391
output y_star: (.(...)(.((...)..)))
output constr: (?(...)???(...)????)
output result: undesignable
output timesc: 0.00418321
output y_star: (((.....).)(...))
output constr: (??????????(...))
output result: undesignable
output timesc: 0.00299283
output y_star: ((...)(...)(((...))(...)))
output constr: ((...)(...)??(...)?(...)?)
output result: undesignable
output timesc: 0.00711018
output y_star: ((..((...)(...)..)))
output constr: (????(...)(...)????)
output result: undesignable
output timesc: 0.00838831
output y_star: (.(..(...))...)
output constr: (????(...)????)
output result: undesignable
output timesc: 0.00612511
output y_star: ((...).((...)..)(...).)
output constr: ((...)??(...)???(...)?)
output result: undesignable
output timesc: 0.000725846
output y_star: ((.....)...)
output constr: (??????????)
output result: undesignable
output timesc: 0.000460863
output y_star: ((...)((...)...)...)
output constr: ((...)?(...)???????)
output result: undesignable
output timesc: 0.000679307
output y_star: ((.(...).(...).).(...))
output constr: (??(...)?(...)???(...))
output result: undesignable
output timesc: 0.000580864
output y_star: ((...)(((...))..)(...))
output constr: ((...)??(...)????(...))
output result: undesignable
output timesc: 0.0157795
output y_star: ((..(...))(...)..(...))
output constr: (???(...)?(...)??(...))
output result: undesignable
output timesc: 0.00102325
output y_star: (..(...).(...))
output constr: (????????(...))
output result: undesignable
output timesc: 0.0944001
output y_star: (.(....)....)
output constr: (???????????)
output result: undesignable
output timesc: 0.0578278
output y_star: (.(.......)(...))
output constr: (??????????(...))
output result: undesignable
output timesc: 0.00200988
output y_star: ((.(...)).(....))
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.689802
output y_star: ((...)(...).(...)(...))
output constr: ((...)??????(...)(...))
output result: undesignable
output timesc: 0.00174002
output y_star: ((...).)
output constr: (??????)
output result: undesignable
output timesc: 0.00117484
output y_star: ((.(...).(...))(...))
output constr: (??(...)?(...)?(...))
output result: undesignable
output timesc: 0.00102522
output y_star: (.(...)(...).)
output constr: (?(...)??????)
output result: undesignable
output timesc: 0.0244237
output y_star: (.((...)(...)..)(...))
output constr: (??(...)(...)???(...))
output result: undesignable
output timesc: 0.00126496
output y_star: ((..(...).(...)).(...))
output constr: (???(...)?(...)??(...))
output result: undesignable
output timesc: 0.00129857
output y_star: ((((...))(...))....)
output constr: (??(...)?(...)?????)
output result: undesignable
output timesc: 0.0334034
output y_star: (((...)(...)(...)))
output constr: (?(...)?????(...)?)
output result: undesignable
output timesc: 0.469112
output y_star: ((...)((...))..)
output constr: (??????(...)???)
output result: undesignable
output timesc: 0.713849
output y_star: (((..(...))((...))))
output constr: (????(...)??(...)??)
output result: undesignable
output timesc: 0.480234
output y_star: (((...)((...).)))
output constr: (???????(...)???)
output result: undesignable
output timesc: 1.3822
output y_star: (.(((...)..)...))
output constr: (???(...)???????)
output result: undesignable
output timesc: 0.00467017
output y_star: ((....(..(...))))
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.0563049
output y_star: (((...)((...))..)(...))
output constr: (?(...)?(...)????(...))
output result: undesignable
output timesc: 0.0991479
output y_star: ((...)(...).((...).(...)))
output constr: ((...)(...)??(...)?(...)?)
output result: undesignable
output timesc: 0.00125797
output y_star: (.((.(...))).)
output constr: (????????????)
output result: undesignable
output timesc: 0.55534
output y_star: ((...)((...))...)
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.167922
output y_star: ((...)(((...))....))
output constr: ((...)??(...)??????)
output result: undesignable
output timesc: 0.00573661
output y_star: ((...)(...)(...)(...))
output constr: ((...)(...)(...)?????)
output result: undesignable
output timesc: 0.00230366
output y_star: (.(..((...)))(...).)
output constr: (?????(...)??(...)?)
output result: undesignable
output timesc: 0.0100789
output y_star: (((...)...).(...)..)
output constr: (?(...)?????(...)??)
output result: undesignable
output timesc: 0.000833226
output y_star: (.(((...))(...)).(...))
output constr: (???(...)?(...)??(...))
output result: undesignable
output timesc: 0.00330264
output y_star: ((.(...)...)(...).)
output constr: (??(...)????(...)?)
output result: undesignable
output timesc: 0.0103911
output y_star: ((.(...)...)..)
output constr: (??(...)??????)
output result: undesignable
output timesc: 0.00603182
output y_star: ((...)(..((...).)).)
output constr: ((...)????(...)????)
output result: undesignable
output timesc: 0.0030853
output y_star: (((.(...)))(...))
output constr: (??????????(...))
output result: undesignable
output timesc: 0.0735563
output y_star: ((...)(...(...))(...).)
output constr: ((...)????(...)?(...)?)
output result: undesignable
output timesc: 0.00103163
output y_star: ((...)(...((...))))
output constr: ((...)?????(...)??)
output result: undesignable
output timesc: 0.00920848
output y_star: ((...)...((...)(...)))
output constr: ((...)????(...)(...)?)
output result: undesignable
output timesc: 0.00106909
output y_star: (..(...)(...(...)).)
output constr: (??(...)????(...)??)
output result: undesignable
output timesc: 0.000820188
output y_star: (.(...)((.(...)(...))))
output constr: (?(...)???(...)(...)??)
output result: undesignable
output timesc: 0.00486493
output y_star: (.((...)).((...)(...)))
output constr: (??(...)???(...)(...)?)
output result: undesignable
output timesc: 0.0971639
output y_star: ((..(...)(...))(...).)
output constr: (???(...)(...)?(...)?)
output result: undesignable
output timesc: 0.00105232
output y_star: (((...)..(...)).)
output constr: (?(...)?????????)
output result: undesignable
output timesc: 0.693604
output y_star: ((...).((...)..)..)
output constr: ((...)??(...)?????)
output result: undesignable
output timesc: 0.000698403
output y_star: (((...)(...)(...)..)(...))
output constr: (?(...)(...)(...)???(...))
output result: undesignable
output timesc: 0.0010675
output y_star: (.(.(.(...))))
output constr: (????????????)
output result: undesignable
output timesc: 0.0357277
output y_star: ((...)(....)(...)..)
output constr: ((...)??????(...)??)
output result: undesignable
output timesc: 0.00733447
output y_star: ((...(...))..)
output constr: (????(...)???)
output result: undesignable
output timesc: 0.000739056
output y_star: (.(...).(.(...).(...)))
output constr: (?(...)???(...)?(...)?)
output result: undesignable
output timesc: 0.00082898
output y_star: ((((...)..).))
output constr: (????????????)
output result: undesignable
output timesc: 0.0221182
output y_star: (.(.(.(...))...))
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.166289
output y_star: ((...(.(...)))(...))
output constr: (??????(...)??(...))
output result: undesignable
output timesc: 0.00434885
output y_star: ((...)..(...)(...).)
output constr: ((...)??(...)??????)
output result: undesignable
output timesc: 0.00200913
output y_star: ((...)(...)(.(...).(...)))
output constr: ((...)(...)??(...)?(...)?)
output result: undesignable
output timesc: 0.00154947
output y_star: (.(..((...)..)).)
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.0112031
output y_star: ((...)(..(...).(...)))
output constr: ((...)???(...)?(...)?)
output result: undesignable
output timesc: 0.00149825
output y_star: ((...)((...)(...))...)
output constr: ((...)?(...)(...)????)
output result: undesignable
output timesc: 0.00151084
output y_star: (((...)....)(...).)
output constr: (?(...)?????(...)?)
output result: undesignable
output timesc: 0.00186128
output y_star: ((...)..(..(...)))
output constr: ((...)?????(...)?)
output result: undesignable
output timesc: 0.00150479
output y_star: ((((...)..).)(...).)
output constr: (??(...)?????(...)?)
output result: undesignable
output timesc: 0.00488718
output y_star: ((((...)))(...))
output constr: (??(...)???????)
output result: undesignable
output timesc: 0.401626
output y_star: ((...)(..(...).(...)).)
output constr: ((...)???(...)?(...)??)
output result: undesignable
output timesc: 0.000694304
output y_star: (((...)..(...))(...).)
output constr: (?(...)??(...)?(...)?)
output result: undesignable
output timesc: 0.00118998
output y_star: ((..((...)(...))).)
output constr: (????(...)(...)???)
output result: undesignable
output timesc: 0.00414299
output y_star: (((...)..).(...)(...))
output constr: (?(...)????(...)(...))
output result: undesignable
output timesc: 0.000777218
output y_star: ((.((...)..)...))
output constr: (???(...)???????)
output result: undesignable
output timesc: 1.44331
output y_star: ((...)(.....)..)
output constr: ((...)?????????)
output result: undesignable
output timesc: 0.0073764
output y_star: (...((...)(...)(...)))
output constr: (????(...)(...)(...)?)
output result: undesignable
output timesc: 0.000936337
output y_star: ((...(...).)...)
output constr: (????(...)?????)
output result: undesignable
output timesc: 0.00702381
output y_star: ((...)(...(...).)..)
output constr: ((...)????(...)????)
output result: undesignable
output timesc: 0.00716833
output y_star: (((...)..)(..(...)))
output constr: (?(...)??????(...)?)
output result: undesignable
output timesc: 0.0166938
output y_star: ((...)(.(...)(...)).(...))
output constr: ((...)??(...)(...)??(...))
output result: undesignable
output timesc: 0.000767599
output y_star: (..((...).(...).)(...))
output constr: (???(...)?(...)??(...))
output result: undesignable
output timesc: 0.000721409
output y_star: (((.(...)(...)).).)
output constr: (???(...)(...)????)
output result: undesignable
output timesc: 0.0409907
output y_star: ((.(...))..)
output constr: (??????????)
output result: undesignable
output timesc: 0.00633192
output y_star: (((...))(......))
output constr: (?(...)?????????)
output result: undesignable
output timesc: 1.62653
output y_star: (((...)(...).(...)).(...))
output constr: (?(...)(...)?(...)??(...))
output result: undesignable
output timesc: 0.00111759
output y_star: (.(...)((.(...)).).)
output constr: (?(...)???(...)????)
output result: undesignable
output timesc: 0.0619832
output y_star: ((.((...).))....)
output constr: (???(...)???????)
output result: undesignable
output timesc: 0.425542
output y_star: ((...)(...)(.(...)))
output constr: (?????(...)??(...)?)
output result: undesignable
output timesc: 0.249309
output y_star: ((.(...)((...))).(...))
output constr: (??(...)?(...)???(...))
output result: undesignable
output timesc: 0.0185662
output y_star: (..(...)(.(...)(...)))
output constr: (??(...)??(...)(...)?)
output result: undesignable
output timesc: 0.00108243
output y_star: ((..(...)).(...).)
output constr: (???(...)??(...)?)
output result: undesignable
output timesc: 0.000821611
output y_star: (((....)(...))(...))
output constr: (???????(...)?(...))
output result: undesignable
output timesc: 0.248105
output y_star: ((...).(...((...))))
output constr: ((...)??????(...)??)
output result: undesignable
output timesc: 0.00718183
output y_star: ((...(...).).(...))
output constr: (????(...)???(...))
output result: undesignable
output timesc: 0.00756817
output y_star: ((...).(.(.(...))))
output constr: ((...)?????(...)??)
output result: undesignable
output timesc: 0.0593808
output y_star: (....((...)(...))..)
output constr: (?????(...)(...)???)
output result: undesignable
output timesc: 0.0406682
output y_star: ((((...).(...))))
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.739705
output y_star: (.(.....)....)
output constr: (????????????)
output result: undesignable
output timesc: 0.00409543
output y_star: ((...)(((...)(...))(...)))
output constr: ((...)??(...)(...)?(...)?)
output result: undesignable
output timesc: 0.0385639
output y_star: ((......)(...))
output constr: (????????(...))
output result: undesignable
output timesc: 0.094488
output y_star: ((..(...)(...))..(...))
output constr: (???(...)(...)???(...))
output result: undesignable
output timesc: 0.000847194
output y_star: ((.(.((...)..))))
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.066694
output y_star: (...((...)..)..)
output constr: (????(...)?????)
output result: undesignable
output timesc: 0.027558
output y_star: (.(.((...)(...))))
output constr: (????(...)(...)??)
output result: undesignable
output timesc: 0.00419702
output y_star: (.(...((...).)).)
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.0195617
output y_star: (.((..(...)).)(...))
output constr: (?????(...)???(...))
output result: undesignable
output timesc: 0.00313459
output y_star: ((..(...))(...)..)
output constr: (???(...)?(...)??)
output result: undesignable
output timesc: 0.00104057
output y_star: ((......(...).).)
output constr: (???????(...)???)
output result: undesignable
output timesc: 0.00671137
output y_star: (...(.....(...)))
output constr: (?????????(...)?)
output result: undesignable
output timesc: 0.00079836
output y_star: ((((...)..)(...)..))
output constr: (??(...)???(...)???)
output result: undesignable
output timesc: 0.268569
output y_star: (..(....)(...)(...))
output constr: (????????(...)(...))
output result: undesignable
output timesc: 0.00521394
output y_star: ((...)((...)((...)..)))
output constr: ((...)?(...)?(...)????)
output result: undesignable
output timesc: 0.0257081
output y_star: (((...)((...)(...)).).)
output constr: (?(...)?(...)(...)????)
output result: undesignable
output timesc: 0.100947
output y_star: ((...).(((...))(...).))
output constr: ((...)???(...)?(...)??)
output result: undesignable
output timesc: 0.0164821
output y_star: ((..((...))).(...))
output constr: (????(...)???(...))
output result: undesignable
output timesc: 0.00881793
output y_star: (..((...).))
output constr: (??????????)
output result: undesignable
output timesc: 0.00597735
output y_star: (((...)(...)(...).)(...))
output constr: (?(...)(...)(...)??(...))
output result: undesignable
output timesc: 0.00109626
output y_star: ((...)(...(...))(...))
output constr: ((...)????(...)?(...))
output result: undesignable
output timesc: 0.00111389
output y_star: (.((...).)(...))
output constr: (?????????(...))
output result: undesignable
output timesc: 0.0426588
output y_star: (((...).)((...).(...)))
output constr: (?(...)???(...)?(...)?)
output result: undesignable
output timesc: 0.0258792
output y_star: (..((...)((...).).))
output constr: (???(...)?(...)????)
output result: undesignable
output timesc: 0.064962
output y_star: (.(...).(...(...)))
output constr: (?(...)?????(...)?)
output result: undesignable
output timesc: 0.00082947
output y_star: (..(.(...)(...).)(...))
output constr: (????(...)(...)??(...))
output result: undesignable
output timesc: 0.000731902
output y_star: ((....(...))(...).)
output constr: (?????(...)?(...)?)
output result: undesignable
output timesc: 0.00103115
output y_star: (.(....(...))(...).)
output constr: (??????(...)?(...)?)
output result: undesignable
output timesc: 0.000814516
output y_star: (((...)((...)..(...))))
output constr: (?(...)?(...)??(...)??)
output result: undesignable
output timesc: 0.00686429
output y_star: ((...).(....(...)).)
output constr: ((...)??????(...)??)
output result: undesignable
output timesc: 0.000675839
output y_star: ((((...).)(...))...)
output constr: (??(...)??(...)????)
output result: undesignable
output timesc: 0.0173811
output y_star: ((...).((...).(...)..))
output constr: ((...)??(...)?(...)???)
output result: undesignable
output timesc: 0.000807034
output y_star: (...(...)((...)..).)
output constr: (???(...)?(...)????)
output result: undesignable
output timesc: 0.000898965
output y_star: (..(...)((...)(...)(...)))
output constr: (??(...)?(...)(...)(...)?)
output result: undesignable
output timesc: 0.00149739
output y_star: (((...).(...).).)
output constr: (?(...)?????????)
output result: undesignable
output timesc: 0.694864
output y_star: ((..((...).)))
output constr: (????(...)???)
output result: undesignable
output timesc: 0.028424
output y_star: ((..(.(...))).)
output constr: (?????(...)???)
output result: undesignable
output timesc: 0.00264708
output y_star: ((.(..(...))(...).))
output constr: (?????(...)?(...)??)
output result: undesignable
output timesc: 0.457357
output y_star: (..(...)(...).)
output constr: (???????(...)?)
output result: undesignable
output timesc: 0.0929715
output y_star: (((...).(...).))
output constr: (?(...)????????)
output result: undesignable
output timesc: 0.502395
output y_star: (((...)..).((...)))
output constr: (?(...)?????(...)?)
output result: undesignable
output timesc: 0.265983
output y_star: ((..(.(...)).)..)
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.16183
output y_star: (((....)(...)).)
output constr: (???????(...)??)
output result: undesignable
output timesc: 0.167212
output y_star: ((((...)(...)))(...).)
output constr: (??(...)(...)??(...)?)
output result: undesignable
output timesc: 0.0062582
output y_star: ((....((...)))..)
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.00668501
output y_star: ((...)((...)..)....)
output constr: ((...)?(...)???????)
output result: undesignable
output timesc: 0.000846976
output y_star: ((...)(.((...))(...)))
output constr: ((...)???(...)?(...)?)
output result: undesignable
output timesc: 0.0251404
output y_star: ((...)(((...).).))
output constr: ((...)??(...)????)
output result: undesignable
output timesc: 0.00416848
output y_star: (...(....(...)).)
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.00698552
output y_star: (.(...)(.(...).))
output constr: (?(...)?????????)
output result: undesignable
output timesc: 4.10028
output y_star: (((...(...).).))
output constr: (?????(...)????)
output result: undesignable
output timesc: 0.535021
output y_star: ((..(...)..(...))..)
output constr: (???(...)??(...)???)
output result: undesignable
output timesc: 0.000681092
output y_star: ((...)(...)((...).(...)).)
output constr: ((...)(...)?(...)?(...)??)
output result: undesignable
output timesc: 0.00106325
output y_star: ((...(...)(...)))
output constr: (?????????(...)?)
output result: undesignable
output timesc: 0.556574
output y_star: (.(..(.(...)))(...))
output constr: (??????(...)??(...))
output result: undesignable
output timesc: 0.00296312
output y_star: (..(((...).)))
output constr: (????????????)
output result: undesignable
output timesc: 0.111009
output y_star: (.((...)(...))..(...).)
output constr: (??(...)(...)???(...)?)
output result: undesignable
output timesc: 0.000688415
output y_star: ((..(.(...)...)))
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.0945964
output y_star: (.(...).(..(...)).)
output constr: (?(...)????(...)??)
output result: undesignable
output timesc: 0.000539844
output y_star: (...(..((...).)))
output constr: (???????(...)???)
output result: undesignable
output timesc: 0.00271787
output y_star: (((.(.(...)))(...)))
output constr: (?????(...)??(...)?)
output result: undesignable
output timesc: 0.64964
output y_star: (((...)(...)).(...)...)
output constr: (?(...)(...)??(...)???)
output result: undesignable
output timesc: 0.000963573
output y_star: ((..(...).))
output constr: (??????????)
output result: undesignable
output timesc: 1.37533
output y_star: (..(...(...))(...).)
output constr: (??????(...)?(...)?)
output result: undesignable
output timesc: 0.00068993
output y_star: (((...)..)(...))
output constr: (?(...)????????)
output result: undesignable
output timesc: 0.0432266
output y_star: (..(...).(...(...)))
output constr: (??(...)?????(...)?)
output result: undesignable
output timesc: 0.000693107
output y_star: (..(...)((...)....))
output constr: (??(...)?(...)?????)
output result: undesignable
output timesc: 0.000887703
output y_star: (((...).(...))(...))
output constr: (?(...)?(...)??????)
output result: undesignable
output timesc: 0.0620801
output y_star: (.(...)....(...))
output constr: (??????????(...))
output result: undesignable
output timesc: 0.110577
output y_star: ((.(...)((...)..)).)
output constr: (??(...)?(...)?????)
output result: undesignable
output timesc: 0.0650614
output y_star: ((....(...)).(...))
output constr: (?????(...)??(...))
output result: undesignable
output timesc: 0.0012333
output y_star: ((...).(..(...)).)
output constr: ((...)????(...)??)
output result: undesignable
output timesc: 0.001104
output y_star: (((...(...))(...).))
output constr: (?????(...)?(...)??)
output result: undesignable
output timesc: 0.173748
output y_star: (.(...)(.(...)(...)).)
output constr: (?(...)??(...)(...)??)
output result: undesignable
output timesc: 0.000674401
output y_star: (.(...)((...)((...))).)
output constr: (?(...)?(...)?(...)???)
output result: undesignable
output timesc: 0.00449366
output y_star: (..((...).(...).))
output constr: (???(...)?(...)??)
output result: undesignable
output timesc: 0.000649885
output y_star: (((...)(...)))
output constr: (??????(...)?)
output result: undesignable
output timesc: 0.0388511
output y_star: ((((...))((...)))..)
output constr: (??(...)??(...)????)
output result: undesignable
output timesc: 0.473649
output y_star: (.(((...))(...)))
output constr: (???(...)???????)
output result: undesignable
output timesc: 1.24001
output y_star: ((.(...)....)(...))
output constr: (??(...)?????(...))
output result: undesignable
output timesc: 0.015755
output y_star: ((.(...).)(...))
output constr: (??(...)???????)
output result: undesignable
output timesc: 0.180854
output y_star: (..(((...))..))
output constr: (????(...)????)
output result: undesignable
output timesc: 0.00315367
output y_star: ((...)((...)...))
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.0426573
output y_star: ((...)(..(...)(...))..)
output constr: ((...)???(...)(...)???)
output result: undesignable
output timesc: 0.000837222
output y_star: ((.((...)(...)).)(...))
output constr: (???(...)(...)???(...))
output result: undesignable
output timesc: 0.0951836
output y_star: ((((...)..)(...)).)
output constr: (??(...)???(...)??)
output result: undesignable
output timesc: 0.0160794
output y_star: (...((...).....))
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.000799279
output y_star: ((..(...)(...).)...)
output constr: (???(...)(...)?????)
output result: undesignable
output timesc: 0.000679714
output y_star: (...((...)(...).)(...))
output constr: (????(...)(...)??(...))
output result: undesignable
output timesc: 0.0008429
output y_star: (.(.((...).)).(...))
output constr: (????(...)????(...))
output result: undesignable
output timesc: 0.00234126
output y_star: (.(.(...)(...).))
output constr: (???(...)???????)
output result: undesignable
output timesc: 0.68642
output y_star: ((...(...).)(...)..)
output constr: (????(...)??(...)??)
output result: undesignable
output timesc: 0.0104927
output y_star: (.(....)(...).(...))
output constr: (???????(...)?(...))
output result: undesignable
output timesc: 0.00507863
output y_star: ((..(...))(((...))))
output constr: (???(...)???(...)??)
output result: undesignable
output timesc: 0.465368
output y_star: (((.(...)).)..)
output constr: (???(...)?????)
output result: undesignable
output timesc: 0.0024799
output y_star: (((...)(...)).(...)..)
output constr: (?(...)(...)??(...)??)
output result: undesignable
output timesc: 0.0009116
output y_star: (...(....(...).))
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.00677525
output y_star: (.((...)(....)).)
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.797792
output y_star: ((...)(...))
output constr: (?????(...))
output result: undesignable
output timesc: 0.00164725
output y_star: ((((...).).)(...).)
output constr: (??(...)????(...)?)
output result: undesignable
output timesc: 0.00408258
output y_star: ((.(.(...).(...))).)
output constr: (????(...)?(...)???)
output result: undesignable
output timesc: 0.0589601
output y_star: (((...)).((...)...))
output constr: (?(...)???(...)????)
output result: undesignable
output timesc: 0.165617
output y_star: ((.(..(...)))..)
output constr: (?????(...)????)
output result: undesignable
output timesc: 0.00283212
output y_star: ((...)(((...))(...).).)
output constr: ((...)??(...)?(...)???)
output result: undesignable
output timesc: 0.0165607
output y_star: (..(.((...))(...)))
output constr: (?????(...)?(...)?)
output result: undesignable
output timesc: 0.224131
output y_star: ((...)(...)((...)))
output constr: ((...)??????(...)?)
output result: undesignable
output timesc: 0.444498
output y_star: ((...).(.(...)(...)))
output constr: ((...)???(...)(...)?)
output result: undesignable
output timesc: 0.000714566
output y_star: (((...)..)((...).))
output constr: (?(...)????(...)??)
output result: undesignable
output timesc: 0.0163138
output y_star: ((.(...)(...)..)...)
output constr: (??(...)(...)??????)
output result: undesignable
output timesc: 0.000578522
output y_star: (..(((...).(...)).))
output constr: (????(...)?(...)???)
output result: undesignable
output timesc: 0.00405113
output y_star: (...((...))(...))
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.169532
output y_star: ((...)(...).....)
output constr: ((...)??????????)
output result: undesignable
output timesc: 0.0276195
output y_star: (.....((...).(...)))
output constr: (??????(...)?(...)?)
output result: undesignable
output timesc: 0.00101703
output y_star: (.(..(..(...))).)
output constr: (???????(...)???)
output result: undesignable
output timesc: 0.0187206
output y_star: (.((.(...).(...)).))
output constr: (????(...)?(...)???)
output result: undesignable
output timesc: 0.00301476
output y_star: ((...)((...).).)
output constr: (??????(...)???)
output result: undesignable
output timesc: 0.163914
output y_star: ((...)((...)(...).))
output constr: ((...)?(...)???????)
output result: undesignable
output timesc: 0.253224
output y_star: ((.(...)(...).)(...))
output constr: (??(...)(...)??(...))
output result: undesignable
output timesc: 0.000831348
output y_star: ((...).(((...).)..))
output constr: ((...)???(...)?????)
output result: undesignable
output timesc: 0.00298897
output y_star: ((...).(((...).).).)
output constr: ((...)???(...)?????)
output result: undesignable
output timesc: 0.00220608
output y_star: ((..(...).).)
output constr: (???????????)
output result: undesignable
output timesc: 0.367094
output y_star: ((...).(.(...)((...))))
output constr: ((...)???(...)?(...)??)
output result: undesignable
output timesc: 0.0166129
output y_star: (((...)(...))(...))
output constr: (?(...)??????(...))
output result: undesignable
output timesc: 0.0634752
output y_star: ((...)(..(...)(...)(...)))
output constr: ((...)???(...)(...)(...)?)
output result: undesignable
output timesc: 0.00149601
output y_star: ((...)((...)(...)).(...).)
output constr: ((...)?(...)(...)??(...)?)
output result: undesignable
output timesc: 0.00111218
output y_star: (.(.(...).)(...))
output constr: (???(...)???????)
output result: undesignable
output timesc: 0.690399
output y_star: ((((...).)..)..)
output constr: (??(...)???????)
output result: undesignable
output timesc: 0.0028523
output y_star: (.((.(...)(...)))(...))
output constr: (????(...)(...)??(...))
output result: undesignable
output timesc: 0.00323222
output y_star: (.((...)((...)(...).)))
output constr: (??(...)?(...)(...)???)
output result: undesignable
output timesc: 0.0175559
output y_star: ((..(...).(...).)..)
output constr: (???(...)?(...)????)
output result: undesignable
output timesc: 0.00067382
output y_star: ((...)((...)(...)(...)..))
output constr: ((...)?(...)(...)(...)???)
output result: undesignable
output timesc: 0.00106783
output y_star: (((....(...))..))
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.00672757
output y_star: ((...)(.((...)(...)).))
output constr: ((...)???(...)(...)???)
output result: undesignable
output timesc: 0.0959936
output y_star: (((...)(...))((...)).)
output constr: (?(...)(...)??(...)??)
output result: undesignable
output timesc: 0.0244891
output y_star: (..(.(.(...)(...))))
output constr: (??????(...)(...)??)
output result: undesignable
output timesc: 0.00309076
output y_star: (.((.(...).)..))
output constr: (????(...)?????)
output result: undesignable
output timesc: 0.0177985
output y_star: (((...)(..(...)).).)
output constr: (?(...)???(...)????)
output result: undesignable
output timesc: 0.06651
output y_star: (.(((...).)....))
output constr: (???(...)???????)
output result: undesignable
output timesc: 0.00981807
output y_star: (....((...).(...).))
output constr: (?????(...)?(...)??)
output result: undesignable
output timesc: 0.00135171
output y_star: ((...)(...)((...)..)(...))
output constr: ((...)(...)?(...)???(...))
output result: undesignable
output timesc: 0.00179895
output y_star: ((...)(...)..(...).)
output constr: ((...)???????(...)?)
output result: undesignable
output timesc: 0.00198624
output y_star: ((.(...)(...)))
output constr: (??(...)??????)
output result: undesignable
output timesc: 0.0903738
output y_star: ((...).(..((...))))
output constr: ((...)?????(...)??)
output result: undesignable
output timesc: 0.00923378
output y_star: (.(....).....)
output constr: (????????????)
output result: undesignable
output timesc: 0.0582539
output y_star: ((..((...).).)..)
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.164589
output y_star: ((...)(...)..(..(...)))
output constr: ((...)(...)?????(...)?)
output result: undesignable
output timesc: 0.000756095
output y_star: ((.(...)(...))..)
output constr: (??(...)(...)???)
output result: undesignable
output timesc: 0.000650874
output y_star: ((.(...)))
output constr: (????????)
output result: undesignable
output timesc: 0.0290061
output y_star: ((.(..(...)(...))).)
output constr: (?????(...)(...)???)
output result: undesignable
output timesc: 0.0589624
output y_star: ((...)(.(...))(...))
output constr: (???????(...)?(...))
output result: undesignable
output timesc: 0.254693
output y_star: ((...(...).)(...))
output constr: (????(...)??(...))
output result: undesignable
output timesc: 0.010243
output y_star: (((...).).(...))
output constr: (?(...)????????)
output result: undesignable
output timesc: 0.175012
output y_star: (.(...)(...)(...))
output constr: (?(...)?????(...))
output result: undesignable
output timesc: 0.00208415
output y_star: ((...)((....).))
output constr: ((...)?????????)
output result: undesignable
output timesc: 0.043145
output y_star: ((...)((...).(...)).(...))
output constr: ((...)?(...)?(...)??(...))
output result: undesignable
output timesc: 0.00116703
output y_star: (...((...)((...))).)
output constr: (????(...)?(...)???)
output result: undesignable
output timesc: 0.499592
output y_star: ((...).(.(..(...))))
output constr: ((...)??????(...)??)
output result: undesignable
output timesc: 0.0031465
output y_star: (..(.......))
output constr: (???????????)
output result: undesignable
output timesc: 0.000452451
output y_star: ((...)((...)(...)(...))(...))
output constr: ((...)?(...)(...)(...)?(...))
output result: undesignable
output timesc: 0.00146504
output y_star: (((...)(...).))
output constr: (?(...)???????)
output result: undesignable
output timesc: 0.188686
output y_star: ((...)(...)((...)(...)(...)))
output constr: ((...)(...)?(...)(...)(...)?)
output result: undesignable
output timesc: 0.00143186
output y_star: (..(..(...)(...).))
output constr: (?????(...)(...)??)
output result: undesignable
output timesc: 0.000646027
output y_star: ((..(.(...))))
output constr: (????????????)
output result: undesignable
output timesc: 0.0306331
output y_star: (..((.(...))...))
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.00307108
output y_star: ((..(...(...))))
output constr: (???????(...)??)
output result: undesignable
output timesc: 0.0468141
output y_star: (.((.(...)(...).).))
output constr: (????(...)(...)????)
output result: undesignable
output timesc: 0.00277805
output y_star: (.(...).(.(...)))
output constr: (?????????(...)?)
output result: undesignable
output timesc: 0.682576
output y_star: (((...))((...).(...)).)
output constr: (?(...)??(...)?(...)??)
output result: undesignable
output timesc: 0.0247602
output y_star: ((....)......)
output constr: (????????????)
output result: undesignable
output timesc: 0.00382527
output y_star: (.(.((...).)...))
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.537982
output y_star: (((...)((.(...)).)))
output constr: (?(...)???(...)????)
output result: undesignable
output timesc: 0.481501
output y_star: (.(((...).).))
output constr: (????????????)
output result: undesignable
output timesc: 0.0352051
output y_star: ((....(...).)(...))
output constr: (?????(...)??(...))
output result: undesignable
output timesc: 0.0100555
output y_star: ((..(...)(...))....)
output constr: (???(...)(...)?????)
output result: undesignable
output timesc: 0.000682508
output y_star: ((.....).(...)..)
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.349831
output y_star: (((...)(.(...).))(...))
output constr: (?(...)??(...)???(...))
output result: undesignable
output timesc: 0.106894
output y_star: ((...)(((...))((...))))
output constr: ((...)??(...)??(...)??)
output result: undesignable
output timesc: 0.459859
output y_star: (.(.(...)..).)
output constr: (????????????)
output result: undesignable
output timesc: 2.36015
output y_star: ((((...).)(...)))
output constr: (?????????(...)?)
output result: undesignable
output timesc: 0.145064
output y_star: ((((...)...)))
output constr: (????????????)
output result: undesignable
output timesc: 0.313765
output y_star: (..(..(...))....)
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.0268179
output y_star: (.(...)(...).(...).)
output constr: (?(...)??????(...)?)
output result: undesignable
output timesc: 0.00141739
output y_star: ((...)(..(...))(...)..)
output constr: ((...)???(...)?(...)??)
output result: undesignable
output timesc: 0.000946831
output y_star: ((...)(..((...))(...)))
output constr: ((...)????(...)?(...)?)
output result: undesignable
output timesc: 0.0990955
output y_star: ((.(...)(...)..).(...))
output constr: (??(...)(...)????(...))
output result: undesignable
output timesc: 0.000713309
output y_star: (((...).(.(...)(...))))
output constr: (?(...)???(...)(...)??)
output result: undesignable
output timesc: 0.0172917
output y_star: (((...))((...)..)(...))
output constr: (?(...)??(...)???(...))
output result: undesignable
output timesc: 0.4175
output y_star: (..((...)((...).)))
output constr: (???(...)?(...)???)
output result: undesignable
output timesc: 0.0166398
output y_star: (..((...).(...)(...).))
output constr: (???(...)?(...)(...)??)
output result: undesignable
output timesc: 0.000707682
output y_star: (((...)(...))....(...))
output constr: (?(...)(...)?????(...))
output result: undesignable
output timesc: 0.000980178
output y_star: (.(...)((.(...))..))
output constr: (?(...)???(...)????)
output result: undesignable
output timesc: 0.00426669
output y_star: (.(((...)..).)(...))
output constr: (???(...)?????(...))
output result: undesignable
output timesc: 0.0029264
output y_star: (((...)(...))(...)..)
output constr: (?(...)(...)?(...)??)
output result: undesignable
output timesc: 0.00118842
output y_star: (.....(...(...)))
output constr: (?????????(...)?)
output result: undesignable
output timesc: 0.000665141
output y_star: (...(..(...)).(...))
output constr: (??????(...)??(...))
output result: undesignable
output timesc: 0.000558543
output y_star: (.((...)(.(...)))(...))
output constr: (??(...)??(...)??(...))
output result: undesignable
output timesc: 0.0164298
output y_star: (..(.....)(...))
output constr: (?????????(...))
output result: undesignable
output timesc: 0.00675549
output y_star: (((...)..(...).))
output constr: (?(...)?????????)
output result: undesignable
output timesc: 1.99804
output y_star: ((..(...))..)
output constr: (???????????)
output result: undesignable
output timesc: 0.00599082
output y_star: ((..(...))...(...))
output constr: (???(...)????(...))
output result: undesignable
output timesc: 0.000878061
output y_star: (.(...)(...(...)(...)))
output constr: (?(...)????(...)(...)?)
output result: undesignable
output timesc: 0.00107498
output y_star: (.(...(...))..(...))
output constr: (?????(...)???(...))
output result: undesignable
output timesc: 0.000810093
output y_star: ((...)(....).(...).)
output constr: ((...)???????(...)?)
output result: undesignable
output timesc: 0.00526493
output y_star: ((...)(.(...).))
output constr: ((...)?????????)
output result: undesignable
output timesc: 0.173645
output y_star: (.(...)(...)(...).)
output constr: (?(...)(...)??????)
output result: undesignable
output timesc: 0.00152922
output y_star: (((...)(...))((...)))
output constr: (?(...)(...)??(...)?)
output result: undesignable
output timesc: 0.00645355
output y_star: ((...)(....))
output constr: (???????????)
output result: undesignable
output timesc: 0.365555
output y_star: (.(...)(..(...))...)
output constr: (?(...)???(...)????)
output result: undesignable
output timesc: 0.00081872
output y_star: ((...)..(...)..)
output constr: ((...)?????????)
output result: undesignable
output timesc: 0.449834
output y_star: (.(.((...))(...))(...))
output constr: (????(...)?(...)?(...))
output result: undesignable
output timesc: 0.0172468
output y_star: (((...)..)..(...)..)
output constr: (?(...)?????(...)??)
output result: undesignable
output timesc: 0.000816963
output y_star: ((((...)(...))).)
output constr: (???????(...)???)
output result: undesignable
output timesc: 0.277768
output y_star: (.(.((...).)..))
output constr: (????(...)?????)
output result: undesignable
output timesc: 0.833493
output y_star: ((.(.(...))..)(...))
output constr: (????(...)????(...))
output result: undesignable
output timesc: 0.249207
output y_star: (...((...)...).)
output constr: (????(...)?????)
output result: undesignable
output timesc: 0.00702329
output y_star: (...(..((...))))
output constr: (???????(...)??)
output result: undesignable
output timesc: 0.0459379
output y_star: (((...).(...)(...)))
output constr: (???????(...)(...)?)
output result: undesignable
output timesc: 0.273121
output y_star: (...(...).(..(...)))
output constr: (???(...)????(...)?)
output result: undesignable
output timesc: 0.000693227
output y_star: (((...)(.(...))).)
output constr: (?(...)??(...)???)
output result: undesignable
output timesc: 0.301676
output y_star: (.(.(...)).(...))
output constr: (??????????(...))
output result: undesignable
output timesc: 0.170788
output y_star: ((...)((...)(...).)(...))
output constr: ((...)?(...)(...)??(...))
output result: undesignable
output timesc: 0.00112823
output y_star: (((...).)(...).)
output constr: (?(...)????????)
output result: undesignable
output timesc: 0.171315
output y_star: ((...)((...)...).)
output constr: ((...)?(...)?????)
output result: undesignable
output timesc: 0.000825901
output y_star: (..(((...)(...))..))
output constr: (????(...)(...)????)
output result: undesignable
output timesc: 0.00435892
output y_star: (.(...(...)).(...))
output constr: (?????(...)??(...))
output result: undesignable
output timesc: 0.000709133
output y_star: ((.(.....)).)
output constr: (???????????)
output result: undesignable
output timesc: 13.8455
output y_star: (..(....((...))))
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.0396891
output y_star: ((((...)(...))(...)))
output constr: (??(...)(...)?(...)?)
output result: undesignable
output timesc: 0.00654103
output y_star: (.((...)(..(...)).))
output constr: (??(...)???(...)???)
output result: undesignable
output timesc: 0.0636369
output y_star: ((((...)...)..).)
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.0027478
output y_star: (.(...)(...).(....))
output constr: (?(...)(...)???????)
output result: undesignable
output timesc: 0.00505934
output y_star: ((....(...))..(...))
output constr: (?????(...)???(...))
output result: undesignable
output timesc: 0.0006799
output y_star: (.....(....))
output constr: (???????????)
output result: undesignable
output timesc: 0.00382152
output y_star: (...((...).(...)).)
output constr: (????(...)?(...)??)
output result: undesignable
output timesc: 0.0102761
output y_star: (....(...)(..(...)))
output constr: (????(...)???(...)?)
output result: undesignable
output timesc: 0.00117611
output y_star: (((...))(((...))(...)))
output constr: (?(...)???(...)?(...)?)
output result: undesignable
output timesc: 0.431445
output y_star: ((...)..(...)(...).)
output constr: ((...)???????(...)?)
output result: undesignable
output timesc: 0.00149404
output y_star: (...((...).))
output constr: (????(...)??)
output result: undesignable
output timesc: 0.000666096
output y_star: ((...)((...)((...))(...)))
output constr: ((...)?(...)?(...)?(...)?)
output result: undesignable
output timesc: 0.0393531
output y_star: ((..((...).)).)
output constr: (????(...)????)
output result: undesignable
output timesc: 0.00250761
output y_star: (.....(.(...)(...)))
output constr: (???????(...)(...)?)
output result: undesignable
output timesc: 0.000681375
output y_star: (.((...)(...)).)
output constr: (??(...)???????)
output result: undesignable
output timesc: 0.16849
output y_star: ((..(((...).).)))
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.0503576
output y_star: (..(.(...).(...)))
output constr: (????(...)?(...)?)
output result: undesignable
output timesc: 0.00066374
output y_star: ((...)((...)).)
output constr: (??????(...)??)
output result: undesignable
output timesc: 0.0851519
output y_star: (..(...)....)
output constr: (???????????)
output result: undesignable
output timesc: 0.0574032
output y_star: (((...).)..(...))
output constr: (?(...)?????????)
output result: undesignable
output timesc: 0.692188
output y_star: ((.(...)(...)(...)))
output constr: (??(...)?????(...)?)
output result: undesignable
output timesc: 0.71003
output y_star: (.(((...))..)(...).)
output constr: (???(...)????(...)?)
output result: undesignable
output timesc: 0.010239
output y_star: ((((...).).)(...)(...))
output constr: (??(...)????(...)(...))
output result: undesignable
output timesc: 0.00480682
output y_star: ((...)(.(...).(...)))
output constr: ((...)??(...)?(...)?)
output result: undesignable
output timesc: 0.000969124
output y_star: (((...).)(...)(...))
output constr: (????????(...)(...))
output result: undesignable
output timesc: 0.0111713
output y_star: (((...)((...)..).))
output constr: (?(...)?(...)?????)
output result: undesignable
output timesc: 0.245963
output y_star: ((.(...)(...)(...)))
output constr: (???????(...)(...)?)
output result: undesignable
output timesc: 0.615023
output y_star: (..(.(...)(...)(...)))
output constr: (????(...)(...)(...)?)
output result: undesignable
output timesc: 0.000723329
output y_star: (.(..((...))).(...))
output constr: (?????(...)???(...))
output result: undesignable
output timesc: 0.00681138
output y_star: ((...).(..(...))...)
output constr: ((...)????(...)????)
output result: undesignable
output timesc: 0.000558214
output y_star: (..(...)((...)..(...)))
output constr: (??(...)?(...)??(...)?)
output result: undesignable
output timesc: 0.00124041
output y_star: (((...)(((...))))(...))
output constr: (?(...)??(...)???(...))
output result: undesignable
output timesc: 0.35027
output y_star: ((((...).(...).))(...))
output constr: (??(...)?(...)???(...))
output result: undesignable
output timesc: 0.00437333
output y_star: (((...)...)..(...).)
output constr: (?(...)??????(...)?)
output result: undesignable
output timesc: 0.000690389
output y_star: (..(...).((...)...))
output constr: (??(...)??(...)????)
output result: undesignable
output timesc: 0.000663186
output y_star: ((..(((...))))(...))
output constr: (?????(...)???(...))
output result: undesignable
output timesc: 0.385582
output y_star: ((((...))...)..)
output constr: (??(...)???????)
output result: undesignable
output timesc: 0.0515191
output y_star: ((((...))(...).)(...).)
output constr: (??(...)?(...)??(...)?)
output result: undesignable
output timesc: 0.0241092
output y_star: (((...)....)(...)..)
output constr: (?(...)?????(...)??)
output result: undesignable
output timesc: 0.000890308
output y_star: ((...).(...)(...)..)
output constr: (??????(...)(...)??)
output result: undesignable
output timesc: 0.00137005
output y_star: ((.(...)...(...))(...))
output constr: (??(...)???(...)?(...))
output result: undesignable
output timesc: 0.000914469
output y_star: (((..(...)).)...)
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.00281176
output y_star: (((...)..)(...)(...)(...))
output constr: (?(...)???(...)(...)(...))
output result: undesignable
output timesc: 0.00105123
output y_star: ((.(...)...)(...)(...))
output constr: (??(...)????(...)(...))
output result: undesignable
output timesc: 0.0118771
output y_star: (..(...).(..(...)).)
output constr: (??(...)????(...)??)
output result: undesignable
output timesc: 0.000558789
output y_star: (.(....(...)).(...))
output constr: (??????(...)??(...))
output result: undesignable
output timesc: 0.000554945
output y_star: (((..((...)))..))
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.0480524
output y_star: ((((...)(...)))(...))
output constr: (??(...)(...)??(...))
output result: undesignable
output timesc: 0.00608185
output y_star: ((..(...(...))).)
output constr: (???????(...)???)
output result: undesignable
output timesc: 0.00274033
output y_star: (((...)..).(...))
output constr: (?(...)????(...))
output result: undesignable
output timesc: 0.000685198
output y_star: (..(...).(...)(...))
output constr: (??(...)?(...)?????)
output result: undesignable
output timesc: 0.00190795
output y_star: ((((...).))(...))
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.409954
output y_star: (..((...)(.(...))))
output constr: (???(...)??(...)??)
output result: undesignable
output timesc: 0.0161903
output y_star: ((...).((...)..))
output constr: ((...)??????????)
output result: undesignable
output timesc: 0.0434804
output y_star: ((.(...).)((...)..))
output constr: (??(...)???(...)???)
output result: undesignable
output timesc: 0.0862237
output y_star: (.(.((...)...)))
output constr: (????(...)?????)
output result: undesignable
output timesc: 0.00280322
output y_star: (..((.(...))(...)))
output constr: (?????(...)?(...)?)
output result: undesignable
output timesc: 0.0164167
output y_star: (.(..(.(...)(...))))
output constr: (??????(...)(...)??)
output result: undesignable
output timesc: 0.00303365
output y_star: (((...)(...))(...)(...).)
output constr: (?(...)(...)?(...)(...)?)
output result: undesignable
output timesc: 0.00141497
output y_star: (..(...)(..(...))(...))
output constr: (??(...)???(...)?(...))
output result: undesignable
output timesc: 0.000998609
output y_star: ((...)(.(...)((...))))
output constr: ((...)??(...)?(...)??)
output result: undesignable
output timesc: 0.0250754
output y_star: (..((...).(...)))
output constr: (?????????(...)?)
output result: undesignable
output timesc: 0.167616
output y_star: ((...)(.......))
output constr: ((...)?????????)
output result: undesignable
output timesc: 0.000755255
output y_star: ((..((...)....)))
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.00704866
output y_star: ((.(...)..).)
output constr: (???????????)
output result: undesignable
output timesc: 0.367894
output y_star: (.((...(...))(...)))
output constr: (??????(...)?(...)?)
output result: undesignable
output timesc: 0.0167085
output y_star: (.(.(.(...)))(...))
output constr: (?????(...)??(...))
output result: undesignable
output timesc: 0.0593721
output y_star: ((.((...)..)(...).))
output constr: (???(...)???(...)??)
output result: undesignable
output timesc: 0.478842
output y_star: (((...)).(...)(...))
output constr: (?(...)??(...)?????)
output result: undesignable
output timesc: 0.657955
output y_star: (((...))(...(...)))
output constr: (?(...)?????(...)?)
output result: undesignable
output timesc: 0.0429719
output y_star: ((((...).)(...))..)
output constr: (??(...)??(...)???)
output result: undesignable
output timesc: 0.0162989
output y_star: (((...)(...).(...)))
output constr: (?(...)??????(...)?)
output result: undesignable
output timesc: 0.718239
output y_star: (.(..(....)))
output constr: (???????????)
output result: undesignable
output timesc: 0.137641
output y_star: (((.(...)(...)).)..)
output constr: (???(...)(...)?????)
output result: undesignable
output timesc: 0.00394951
output y_star: (.((...).(...)).(...))
output constr: (??(...)?(...)??(...))
output result: undesignable
output timesc: 0.000942705
output y_star: (((...))((...)..))
output constr: (?(...)??(...)???)
output result: undesignable
output timesc: 0.0602617
output y_star: (.((...)..(...))...)
output constr: (??(...)??(...)????)
output result: undesignable
output timesc: 0.010908
output y_star: (....((...)(...))(...))
output constr: (?????(...)(...)?(...))
output result: undesignable
output timesc: 0.000924275
output y_star: ((.(...)...))
output constr: (???????????)
output result: undesignable
output timesc: 0.548861
output y_star: (.((...)(...)).(...))
output constr: (??(...)(...)??(...))
output result: undesignable
output timesc: 0.00088913
output y_star: ((...)((((...)))..))
output constr: ((...)???(...)?????)
output result: undesignable
output timesc: 0.386503
output y_star: (..(...)(...).(...))
output constr: (??(...)??????(...))
output result: undesignable
output timesc: 0.00158827
output y_star: (.((...).(...)).)
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.680975
output y_star: (..(.(...)...).)
output constr: (????(...)?????)
output result: undesignable
output timesc: 0.104195
output y_star: (((...).(...))(...))
output constr: (?(...)?(...)?(...))
output result: undesignable
output timesc: 0.00123767
output y_star: (..(.(...))(...))
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.668623
output y_star: (.((...).(....)))
output constr: (??(...)????????)
output result: undesignable
output timesc: 12.2534
output y_star: (..(..((...))(...)))
output constr: (??????(...)?(...)?)
output result: undesignable
output timesc: 0.982972
output y_star: ((...(...).)(...)(...))
output constr: (????(...)??(...)(...))
output result: undesignable
output timesc: 0.0114407
output y_star: (.(.(.(...)))(...).)
output constr: (?????(...)??(...)?)
output result: undesignable
output timesc: 0.0705446
output y_star: (((...)..)(...))
output constr: (?(...)???(...))
output result: undesignable
output timesc: 0.000993599
output y_star: ((.(((...))))..)
output constr: (????(...)?????)
output result: undesignable
output timesc: 0.285048
output y_star: (..(.(...).(...)(...)))
output constr: (????(...)?(...)(...)?)
output result: undesignable
output timesc: 0.000734649
output y_star: (..((...)(.(...))).)
output constr: (???(...)??(...)???)
output result: undesignable
output timesc: 18.0427
output y_star: ((.....(...))...)
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.0014117
output y_star: (.((...))(...))
output constr: (??(...)??????)
output result: undesignable
output timesc: 0.168778
output y_star: (((...)(...).)(...)(...).)
output constr: (?(...)(...)??(...)(...)?)
output result: undesignable
output timesc: 0.000977935
output y_star: (..(...)(..(...)))
output constr: (??(...)???(...)?)
output result: undesignable
output timesc: 0.000888903
output y_star: (.(.(.(...)...)))
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.0414288
output y_star: (...(((...))...))
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.000980324
output y_star: ((.....(...)).(...))
output constr: (??????(...)??(...))
output result: undesignable
output timesc: 0.000743318
output y_star: ((.(...)(...).)(...)(...))
output constr: (??(...)(...)??(...)(...))
output result: undesignable
output timesc: 0.0007462
output y_star: ((...)..(...)((...)(...)))
output constr: ((...)??(...)?(...)(...)?)
output result: undesignable
output timesc: 0.00132413
output y_star: (...(((...)).))
output constr: (?????(...)???)
output result: undesignable
output timesc: 0.0306673
output y_star: ((..(...)(...)..)(...))
output constr: (???(...)(...)???(...))
output result: undesignable
output timesc: 0.00072583
output y_star: ((...)(...)(...).(...))
output constr: ((...)?????(...)?(...))
output result: undesignable
output timesc: 0.00221445
output y_star: (.((...)..)..(...).)
output constr: (??(...)?????(...)?)
output result: undesignable
output timesc: 0.000572142
output y_star: ((.(...)(...)(...)))
output constr: (??(...)(...)??????)
output result: undesignable
output timesc: 0.333749
output y_star: ((....((...)(...))))
output constr: (??????(...)(...)??)
output result: undesignable
output timesc: 0.00496491
output y_star: (...(...).(....))
output constr: (???(...)???????)
output result: undesignable
output timesc: 0.438687
output y_star: ((...)(..((...).)))
output constr: ((...)????(...)???)
output result: undesignable
output timesc: 0.0149967
output y_star: (...((...)(.(...))))
output constr: (????(...)??(...)??)
output result: undesignable
output timesc: 0.0171159
output y_star: (((...).)(.(...)(...)))
output constr: (?(...)????(...)(...)?)
output result: undesignable
output timesc: 0.01837
output y_star: (((..(...))(...).))
output constr: (????(...)?(...)??)
output result: undesignable
output timesc: 0.241614
output y_star: (....(..((...))))
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.0389909
output y_star: (.(((...)..)..))
output constr: (???(...)??????)
output result: undesignable
output timesc: 0.00284757
output y_star: (..((...)(...)...))
output constr: (???(...)(...)????)
output result: undesignable
output timesc: 0.000670858
output y_star: ((........)(...))
output constr: (??????????(...))
output result: undesignable
output timesc: 0.000648955
output y_star: ((..(...)(...).)..)
output constr: (???(...)(...)????)
output result: undesignable
output timesc: 0.000534384
output y_star: ((...)(...(...).(...)))
output constr: ((...)????(...)?(...)?)
output result: undesignable
output timesc: 0.000973031
output y_star: (..(.(...)..))
output constr: (????????????)
output result: undesignable
output timesc: 0.373014
output y_star: ((...)..(((...)(...))))
output constr: ((...)????(...)(...)??)
output result: undesignable
output timesc: 0.00441164
output y_star: ((...)(...)((...)).)
output constr: (?????(...)?(...)??)
output result: undesignable
output timesc: 0.632013
output y_star: (.(...)(((...).)(...)))
output constr: (?(...)??(...)??(...)?)
output result: undesignable
output timesc: 0.0245855
output y_star: (.(..((...)...)))
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.00292254
output y_star: ((...)((...)..).)
output constr: ((...)?(...)????)
output result: undesignable
output timesc: 0.000737637
output y_star: ((.((...))(...)))
output constr: (???(...)???????)
output result: undesignable
output timesc: 1.09411
output y_star: ((((...)(...).)..))
output constr: (??(...)(...)?????)
output result: undesignable
output timesc: 0.0262875
output y_star: ((...)(...)..(...).)
output constr: ((...)(...)????????)
output result: undesignable
output timesc: 0.00110038
output y_star: ((..(...)(...)).)
output constr: (???(...)???????)
output result: undesignable
output timesc: 0.668988
output y_star: (((...)(.(...)))..)
output constr: (?(...)??(...)????)
output result: undesignable
output timesc: 0.0168111
output y_star: (((..(...))...).)
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.00299144
output y_star: (((...).((...)))...)
output constr: (?(...)??(...)?????)
output result: undesignable
output timesc: 0.179294
output y_star: (.(((...)(...))(...)))
output constr: (???(...)(...)?(...)?)
output result: undesignable
output timesc: 0.0254341
output y_star: (((...)(.((...)))).)
output constr: (?(...)???(...)????)
output result: undesignable
output timesc: 0.785121
output y_star: ((..(.(...).(...))))
output constr: (?????(...)?(...)??)
output result: undesignable
output timesc: 0.00914167
output y_star: (.(.((...))...))
output constr: (????(...)?????)
output result: undesignable
output timesc: 0.684374
output y_star: (((...)(...).(...))..)
output constr: (?(...)(...)?(...)???)
output result: undesignable
output timesc: 0.000923751
output y_star: ((.(...)(...)(...).)..)
output constr: (??(...)(...)(...)????)
output result: undesignable
output timesc: 0.000561192
output y_star: (.(.((...)..)(...)))
output constr: (????(...)???(...)?)
output result: undesignable
output timesc: 0.0682575
output y_star: (((...))(...).(...))
output constr: (?(...)?(...)??????)
output result: undesignable
output timesc: 0.655164
output y_star: ((((...).(...).).).)
output constr: (??(...)?(...)?????)
output result: undesignable
output timesc: 0.0612077
output y_star: (((...))(...(...)).)
output constr: (?(...)?????(...)??)
output result: undesignable
output timesc: 0.17442
output y_star: (.(...)(...)(...)(...))
output constr: (?(...)?????(...)(...))
output result: undesignable
output timesc: 0.00217523
output y_star: (....((...)..))
output constr: (?????(...)???)
output result: undesignable
output timesc: 0.000610735
output y_star: ((.(...)(...))..)
output constr: (???????(...)???)
output result: undesignable
output timesc: 0.166762
output y_star: ((...).(...(...))(...))
output constr: ((...)?????(...)?(...))
output result: undesignable
output timesc: 0.00101095
output y_star: (...(((...)).).)
output constr: (?????(...)????)
output result: undesignable
output timesc: 0.515032
output y_star: ((...).(((...).(...))))
output constr: ((...)???(...)?(...)??)
output result: undesignable
output timesc: 0.00427407
output y_star: (.((...)..(...)).(...))
output constr: (??(...)??(...)??(...))
output result: undesignable
output timesc: 0.000706939
output y_star: (((...))((...)....))
output constr: (?(...)??(...)?????)
output result: undesignable
output timesc: 0.0395463
output y_star: (((...)((...)....)))
output constr: (?(...)?(...)??????)
output result: undesignable
output timesc: 0.0499148
output y_star: (((.(...)(...).)(...)))
output constr: (???(...)(...)??(...)?)
output result: undesignable
output timesc: 0.00306987
output y_star: ((...).((...).(...)))
output constr: ((...)??(...)?(...)?)
output result: undesignable
output timesc: 0.000872159
output y_star: ((...(...).)(...).)
output constr: (????(...)??(...)?)
output result: undesignable
output timesc: 0.0102963
output y_star: ((.(...))..)
output constr: (??(...)???)
output result: undesignable
output timesc: 0.00057323
output y_star: (.((...)(...).)((...)))
output constr: (??(...)(...)???(...)?)
output result: undesignable
output timesc: 0.0167137
output y_star: (..(..(...).(...)))
output constr: (?????(...)?(...)?)
output result: undesignable
output timesc: 0.000669961
output y_star: ((.((.(...)).)).)
output constr: (?????(...)?????)
output result: undesignable
output timesc: 2.93448
output y_star: ((.....(...).)(...))
output constr: (??????(...)??(...))
output result: undesignable
output timesc: 0.0131624
output y_star: ((...)(..(...))...)
output constr: ((...)???(...)????)
output result: undesignable
output timesc: 0.00091526
output y_star: ((.(...).(...)).)
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.685631
output y_star: (.((...)...).(...).)
output constr: (??(...)?????(...)?)
output result: undesignable
output timesc: 0.000688477
output y_star: (....(...)((...)(...)))
output constr: (????(...)?(...)(...)?)
output result: undesignable
output timesc: 0.00138996
output y_star: (((...)((...)))(...)..)
output constr: (?(...)?(...)??(...)??)
output result: undesignable
output timesc: 0.00684923
output y_star: (.((.(...)).))
output constr: (????(...)???)
output result: undesignable
output timesc: 0.027702
output y_star: ((((...)(...).)...))
output constr: (??(...)(...)??????)
output result: undesignable
output timesc: 0.00679262
output y_star: ((...)(.....).)
output constr: ((...)????????)
output result: undesignable
output timesc: 0.00181226
output y_star: (.(...).((...)(...)))
output constr: (?(...)??(...)(...)?)
output result: undesignable
output timesc: 0.00102801
output y_star: (.(...)(...)....)
output constr: (?(...)?????????)
output result: undesignable
output timesc: 0.10899
output y_star: (.((...)).(..(...)))
output constr: (??(...)?????(...)?)
output result: undesignable
output timesc: 0.499385
output y_star: (((...)(...(...)).))
output constr: (?(...)????(...)???)
output result: undesignable
output timesc: 0.177943
output y_star: ((((...)))(....))
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.847734
output y_star: (((.((...)(...))).))
output constr: (????(...)(...)????)
output result: undesignable
output timesc: 0.103317
output y_star: ((...)((.(...))(...).))
output constr: ((...)???(...)?(...)??)
output result: undesignable
output timesc: 0.0971406
output y_star: (((...(...)).(...)))
output constr: (?????(...)??(...)?)
output result: undesignable
output timesc: 0.163353
output y_star: ((...)..((...)(...).).)
output constr: ((...)???(...)(...)???)
output result: undesignable
output timesc: 0.000544007
output y_star: ((...)(...)..(....))
output constr: ((...)(...)????????)
output result: undesignable
output timesc: 0.00532524
output y_star: ((...)((...)(...).).)
output constr: ((...)?(...)(...)???)
output result: undesignable
output timesc: 0.000685504
output y_star: ((...((...))).)
output constr: (?????(...)???)
output result: undesignable
output timesc: 0.0321986
output y_star: ((...)(...)(...)(..(...)))
output constr: ((...)(...)(...)???(...)?)
output result: undesignable
output timesc: 0.00103855
output y_star: (.(...)(.(.(...))))
output constr: (?(...)????(...)??)
output result: undesignable
output timesc: 0.0560568
output y_star: (.(...)(.((...).)))
output constr: (?(...)???(...)???)
output result: undesignable
output timesc: 0.00407632
output y_star: ((...)((...)(...)(...)(...)))
output constr: ((...)?(...)(...)(...)(...)?)
output result: undesignable
output timesc: 0.00156918
output y_star: ((((...).)..)(...))
output constr: (??(...)?????(...))
output result: undesignable
output timesc: 0.0043935
output y_star: ((..(...)).....)
output constr: (???(...)??????)
output result: undesignable
output timesc: 0.000750906
output y_star: (.((...)...)....)
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.00726239
output y_star: (.((...)(...))((...)).)
output constr: (??(...)(...)??(...)??)
output result: undesignable
output timesc: 0.0161843
output y_star: (.(...)(....(...).))
output constr: (?(...)?????(...)??)
output result: undesignable
output timesc: 0.010501
output y_star: (((...)(...)).((...)))
output constr: (?(...)(...)???(...)?)
output result: undesignable
output timesc: 0.0249822
output y_star: (((.....)(...)))
output constr: (????????(...)?)
output result: undesignable
output timesc: 0.0385072
output y_star: (((..(...)).(...)).)
output constr: (????(...)??(...)??)
output result: undesignable
output timesc: 0.0663084
output y_star: ((.(...)(...)).)
output constr: (??(...)???????)
output result: undesignable
output timesc: 0.167553
output y_star: ((.(...))((...)(...).))
output constr: (??(...)??(...)(...)??)
output result: undesignable
output timesc: 0.017226
output y_star: (((...)(...)))
output constr: (?(...)??????)
output result: undesignable
output timesc: 0.0437608
output y_star: (.(.(...))...)
output constr: (???(...)????)
output result: undesignable
output timesc: 0.00598936
output y_star: (..((.(...))(...).))
output constr: (?????(...)?(...)??)
output result: undesignable
output timesc: 0.0646071
output y_star: (((...)(...))(...)(...)(...))
output constr: (?(...)(...)?(...)(...)(...))
output result: undesignable
output timesc: 0.00156051
output y_star: ((...)(((...).)))
output constr: (???????(...)???)
output result: undesignable
output timesc: 0.276545
output y_star: ((..(...))(.(...).))
output constr: (???(...)???(...)??)
output result: undesignable
output timesc: 0.0908479
output y_star: (.((...)((...))))
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.414765
output y_star: (....(.(...)..))
output constr: (??????(...)???)
output result: undesignable
output timesc: 0.00672569
output y_star: (((.(...)(...))))
output constr: (????????(...)??)
output result: undesignable
output timesc: 0.744362
output y_star: (..(.(...).))
output constr: (???????????)
output result: undesignable
output timesc: 0.262794
output y_star: ((...).(...)....)
output constr: ((...)??????????)
output result: undesignable
output timesc: 0.123794
output y_star: ((..(...))((...))..)
output constr: (???(...)??(...)???)
output result: undesignable
output timesc: 0.26317
output y_star: (...((.(...))..))
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.00277958
output y_star: (..(...)(.(...)))
output constr: (?????????(...)?)
output result: undesignable
output timesc: 0.674476
output y_star: (.((...))((...)(...).))
output constr: (??(...)??(...)(...)??)
output result: undesignable
output timesc: 0.0165031
output y_star: ((.(...)(..(...))))
output constr: (??(...)???(...)??)
output result: undesignable
output timesc: 0.257438
output y_star: (.(....)(...)...)
output constr: (???????(...)???)
output result: undesignable
output timesc: 0.425564
output y_star: ((...).((...).(...)(...)))
output constr: ((...)??(...)?(...)(...)?)
output result: undesignable
output timesc: 0.00108047
output y_star: ((...)(...)(...(...)).)
output constr: ((...)(...)????(...)??)
output result: undesignable
output timesc: 0.000869064
output y_star: (.(...)((...)...)(...))
output constr: (?(...)?(...)????(...))
output result: undesignable
output timesc: 0.00108434
output y_star: ((.(.(...))).)
output constr: (????????????)
output result: undesignable
output timesc: 0.0368267
output y_star: (((...))..((...)..))
output constr: (?(...)????(...)???)
output result: undesignable
output timesc: 0.475873
output y_star: ((..(...))..((...)))
output constr: (???(...)????(...)?)
output result: undesignable
output timesc: 0.476644
output y_star: ((...)((...)((...)(...))))
output constr: ((...)?(...)?(...)(...)??)
output result: undesignable
output timesc: 0.0389326
output y_star: (((....(...))(...)))
output constr: (??????(...)?(...)?)
output result: undesignable
output timesc: 0.0302041
output y_star: ((...)(....((...))))
output constr: ((...)??????(...)??)
output result: undesignable
output timesc: 0.0053417
output y_star: ((...)(...)((...)(...))(...))
output constr: ((...)(...)?(...)(...)?(...))
output result: undesignable
output timesc: 0.00142126
output y_star: ((((...))(..(...))))
output constr: (??(...)????(...)??)
output result: undesignable
output timesc: 0.488231
output y_star: (((...)..)(...).(...).)
output constr: (?(...)???(...)?(...)?)
output result: undesignable
output timesc: 0.00101347
output y_star: ((...)(.(...)(...)..))
output constr: ((...)??(...)(...)???)
output result: undesignable
output timesc: 0.00069714
output y_star: (((...).((...))).(...))
output constr: (?(...)??(...)???(...))
output result: undesignable
output timesc: 0.0171648
output y_star: ((.((..(...)).)))
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.103476
output y_star: (.((...)..(...))(...))
output constr: (??(...)??(...)?(...))
output result: undesignable
output timesc: 0.000935179
output y_star: (...(..(...)).)
output constr: (??????(...)??)
output result: undesignable
output timesc: 0.00585479
output y_star: ((.(.(...)))....)
output constr: (????(...)??????)
output result: undesignable
output timesc: 0.00289033
output y_star: ((..(...)).(...))
output constr: (???(...)???????)
output result: undesignable
output timesc: 0.174307
output y_star: ((..((.(...)).)))
output constr: (??????(...)????)
output result: undesignable
output timesc: 0.0974136
output y_star: (.(.(...)(...)).)
output constr: (???(...)???????)
output result: undesignable
output timesc: 0.672689
output y_star: (((..(...)(...)).).)
output constr: (????(...)(...)????)
output result: undesignable
output timesc: 0.0408882
output y_star: ((...)((...)..)..(...))
output constr: ((...)?(...)?????(...))
output result: undesignable
output timesc: 0.000934691
output y_star: ((...).(...))
output constr: (??????(...))
output result: undesignable
output timesc: 0.00613401
output y_star: ((...)..(...)...)
output constr: ((...)??????????)
output result: undesignable
output timesc: 0.441506
output y_star: (.(((...)(...)))(...).)
output constr: (???(...)(...)??(...)?)
output result: undesignable
output timesc: 0.00434924
output y_star: ((...).....(...))
output constr: ((...)??????????)
output result: undesignable
output timesc: 0.0277797
output y_star: ((...)(...((...)).))
output constr: ((...)?????(...)???)
output result: undesignable
output timesc: 0.564129
output y_star: (.(...)((...))..)
output constr: (???????(...)???)
output result: undesignable
output timesc: 12.733
output y_star: (((...)(.(...))..).)
output constr: (?(...)??(...)?????)
output result: undesignable
output timesc: 12.9186
output y_star: (((...).)(...).)
output constr: (????????(...)?)
output result: undesignable
output timesc: 0.0632249
output y_star: ((.(..(...)))...)
output constr: (?????(...)?????)
output result: undesignable
output timesc: 0.00343022
output y_star: ((...)(...)(...))
output constr: (?????(...)(...))
output result: undesignable
output timesc: 0.00277679
output y_star: (((....)(...))..)
output constr: (???????(...)???)
output result: undesignable
output timesc: 0.171198
output y_star: ((...)(.((...).))(...))
output constr: ((...)???(...)???(...))
output result: undesignable
output timesc: 0.0047174
output y_star: ((...)....(...))
output constr: ((...)?????????)
output result: undesignable
output timesc: 0.0276781
output y_star: (.(.(...))...)
output constr: (????????????)
output result: undesignable
output timesc: 0.0937521
output y_star: ((((...)(...)..).).)
output constr: (??(...)(...)??????)
output result: undesignable
output timesc: 0.0609192
output y_star: (.((...)..(...).)(...))
output constr: (??(...)??(...)??(...))
output result: undesignable
output timesc: 0.000856901
output y_star: (((...)(...)..(...))(...))
output constr: (?(...)(...)??(...)?(...))
output result: undesignable
output timesc: 0.00155715
output y_star: (((...).(...)..)..)
output constr: (?(...)?(...)?????)
output result: undesignable
output timesc: 0.000801715
output y_star: ((...)(.(...).(...).).)
output constr: ((...)??(...)?(...)???)
output result: undesignable
output timesc: 0.000674335
output y_star: ((.((...).(...).)).)
output constr: (???(...)?(...)????)
output result: undesignable
output timesc: 1.37781
output y_star: (...(...)((...)(...).))
output constr: (???(...)?(...)(...)??)
output result: undesignable
output timesc: 0.000955765
output y_star: ((....)(...)(...)(...))
output constr: (??????(...)(...)(...))
output result: undesignable
output timesc: 0.00752645
output y_star: (.((...)(...)(...)))
output constr: (??(...)?????(...)?)
output result: undesignable
output timesc: 0.252907
output y_star: (((..(...))(...)(...)))
output constr: (????(...)?(...)(...)?)
output result: undesignable
output timesc: 0.373111
output y_star: (.(...((...)))(...))
output constr: (??????(...)??(...))
output result: undesignable
output timesc: 0.00658296
output y_star: (..(....(...)))
output constr: (???????(...)?)
output result: undesignable
output timesc: 0.000648821
output y_star: ((...)((...)..)(...).)
output constr: ((...)?(...)???(...)?)
output result: undesignable
output timesc: 0.000963463
output y_star: ((...)(....(...))(...))
output constr: ((...)?????(...)?(...))
output result: undesignable
output timesc: 0.00097374
output y_star: ((..(.(...)))..)
output constr: (?????(...)????)
output result: undesignable
output timesc: 0.0029572
output y_star: (..(.(...).(...).))
output constr: (????(...)?(...)??)
output result: undesignable
output timesc: 0.000639988
output y_star: (.((...)(...)(...))...)
output constr: (??(...)(...)(...)????)
output result: undesignable
output timesc: 0.0117149
output y_star: (.(...)(..(...))(...).)
output constr: (?(...)???(...)?(...)?)
output result: undesignable
output timesc: 0.000935727
output y_star: ((.(...)....)...)
output constr: (??(...)????????)
output result: undesignable
output timesc: 0.00707521
output y_star: (.((...)(...).)....)
output constr: (??(...)(...)??????)
output result: undesignable
output timesc: 0.00739788
output y_star: ((.(.(...)))(...)(...))
output constr: (????(...)??(...)(...))
output result: undesignable
output timesc: 0.0578392
output y_star: (((.(...)(...)).)(...))
output constr: (???(...)(...)???(...))
output result: undesignable
output timesc: 0.00441223
output y_star: (((...).....)..)
output constr: (?(...)????????)
output result: undesignable
output timesc: 0.000649387
output y_star: (((...)(...)..)..)
output constr: (?(...)(...)?????)
output result: undesignable
output timesc: 0.000708116
output y_star: (.(.(...).(...))(...).)
output constr: (???(...)?(...)?(...)?)
output result: undesignable
output timesc: 0.00121171
output y_star: (((...)...)(...))
output constr: (?(...)????(...))
output result: undesignable
output timesc: 0.000869813
output y_star: ((..(...))(...)(...)(...))
output constr: (???(...)?(...)(...)(...))
output result: undesignable
output timesc: 0.000995175


==> figs/yao_paper_analysis/time.txt <==
0.65	0.90	0.86	1.22	3.28	23.81	99.32
0.68	0.84	1.50	6.77	46.12	53.48	
0.70	2.46	6.62	62.34	553.25	5529.06	
0.76	4.61	38.87	476.14	5203.57		
1.07	15.47	229.66	3349.39	42256.52		
2.37	62.44	1301.46	21715.17			
7.58	299.02	7913.30	151842.56			
28.49	1401.07	39886.45				
112.13	6279.31	211010.47				
499.50	30242.39					
2006.58	137078.42					
7838.17						
31645.62						
